On a Frank-Wolfe Approach for Abs-smooth Functions

We propose an algorithm which appears to be the first bridge between the fields of conditional gradient methods and abs-smooth optimization. Our problem setting is motivated by various applications that lead to nonsmoothness, such as $\ell_1$ regularization, phase retrieval problems, or ReLU activation in machine learning. To handle the nonsmoothness in our problem, we propose a generalization to the traditional Frank-Wolfe gap and prove that first-order minimality is achieved when it vanishes. We derive a convergence rate for our algorithm which is {\em identical} to the smooth case. Although our algorithm necessitates the solution of a subproblem which is more challenging than the smooth case, we provide an efficient numerical method for its partial solution, and we identify several applications where our approach fully solves the subproblem. Numerical and theoretical convergence is demonstrated, yielding several conjectures.

==> matlab/iter_20_sqrt.txt <==
 iter n_5 n_10 n_20
 2 36 111 411
 3 38.08709 38.08709 136.4819
 4 20.89257 20.89257 40.72257
 5 21.7512 178.5628 178.5628
 6 10.99664 49.85372 334.0633
 7 4.264977 13.66647 646.5089
 8 1.161764 4.925921 174.5874
 9 0.3155706 5.83221 46.66545
 10 0.08610509 94.71194 94.71194
 11 0.02386669 24.95991 174.2807
 12 0.006849218 6.54509 396.6558
 13 0.002100782 1.709302 157.2138
 14 0.0007201748999999999 0.4449123 40.90846
 15 0.0002866708 0.1154986 10.61325
 16 0.0001322488 0.02992636 2.746478
 17 6.789676e-05 0.007747772 0.7091582
 18 3.715743e-05 0.002008147 0.1827573
 19 2.110886e-05 0.0005232206 0.04702038
 20 1.228938e-05 0.0001383272 0.01208089
 21 7.289512e-06 3.796174e-05 0.003100818
 22 4.392537e-06 1.141728e-05 0.000795605
 23 2.684375e-06 4.145715e-06 0.0002043348
 24 1.661722e-06 1.935524e-06 5.269394e-05
 25 1.040976e-06 1.088663e-06 1.375265e-05
 26 6.59372e-07 6.673571e-07 3.713061e-06
 27 4.219978e-07 4.233043e-07 1.102283e-06
 28 2.727073e-07 2.729174e-07 4.067988e-07
 29 1.778425e-07 1.778757e-07 2.011199e-07
 30 1.169759e-07 1.16981e-07 1.207147e-07
 31 7.756576999999999e-08 7.756657e-08 7.81452e-08
 32 5.182828e-08 5.18284e-08 5.191635e-08
 33 3.488289e-08 3.488291e-08 3.489608e-08
 34 2.364002e-08 2.364002e-08 2.364188e-08
 35 1.612598e-08 1.612598e-08 1.612636e-08
 36 1.106911e-08 1.106911e-08 1.106923e-08
 37 7.643329e-09 7.643329e-09 7.643305999999999e-09
 38 5.307867e-09 5.307867e-09 5.307948e-09
 39 3.706107e-09 3.706107e-09 3.706176e-09
 40 2.601216e-09 2.601216e-09 2.601266e-09
 41 1.834858e-09 1.834858e-09 1.834837e-09
 42 1.300497e-09 1.300497e-09 1.300541e-09
 43 9.260091e-10 9.260091e-10 9.260484e-10
 44 6.622843e-10 6.622843e-10 6.623131e-10
 45 4.756915e-10 4.756915e-10 4.756758e-10
 46 3.430763e-10 3.430763e-10 3.431022e-10
 47 2.484146e-10 2.484146e-10 2.48438e-10
 48 1.805614e-10 1.805614e-10 1.805789e-10
 49 1.31728e-10 1.31728e-10 1.317165e-10




==> matlab/iter_21_sqrt.txt <==
 iter n_2 n_5 n_10 n_20 n_50 n_100 sqrt
 2 11 44 99 209 539 1089 7071.067811865475
 3 62.36682 249.4673 561.3013999999999 1184.97 3055.974 6174.315 5773.502691896258
 4 42.22989 168.9195 380.069 802.3678 2069.264 4180.759 5000
 5 23.61599 94.46395 212.5439 448.7038 1157.183 2337.983 4472.13595499958
 6 32.51998 130.0799 292.6798 617.8797 1593.479 3219.478 4082.48290463863
 7 16.29129 65.16515 146.6216 309.5344 798.273 1612.837 3779.644730092272
 8 27.21899 108.876 244.971 517.1609 1333.731 2694.68 3535.533905932738
 9 12.70697 50.8279 114.3628 241.4325 622.6417 1257.99 3333.333333333333
 10 23.09521 92.38084000000001 207.8569 438.809 1131.665 2286.426 3162.277660168379
 11 10.218 40.87199 91.96196999999999 194.1419 500.6819 1011.582 3015.113445777636
 12 21.38304 85.53216 192.4474 406.2778 1047.769 2116.921 2886.751345948129
 13 9.181742 36.72697 82.63567999999999 174.4531 449.9054 908.9924999999999 2773.500981126146
 14 18.31429 73.25718000000001 164.8286 347.9716 897.4004 1813.115 2672.612419124244
 15 7.390908 29.56363 66.51817 140.4272 362.1545 731.6999 2581.988897471611
 16 17.267 69.06798000000001 155.403 328.0729 846.0828 1709.433 2500
 17 7.163829 28.65532 64.47445999999999 136.1128 351.0276 709.2191 2425.35625036333
 18 15.64429 62.57715 140.7986 297.2415 766.5701 1548.785 2357.022603955159
 19 5.92894 23.71576 53.36046 112.6499 290.5181 586.965 2294.157338705617
 20 14.91733 59.6693 134.2559 283.4292 730.949 1476.815 2236.06797749979
 21 5.961776 23.8471 53.65598 113.2737 292.127 590.2157999999999 2182.178902359924
 22 14.0477 56.19079 126.4293 266.9063 688.3372000000001 1390.722 2132.007163556104
 23 5.11138 20.44552 46.00242 97.11623 250.4576 506.0267 2085.144140570748
 24 13.51539 54.06156 121.6385 256.7924 662.2541 1338.024 2041.241452319315
 25 5.189695 20.75878 46.70726 98.60420999999999 254.2951 513.7798 2000
 26 12.93177 51.72707 116.3859 245.7036 633.6566 1280.245 1961.16135138184
 27 4.571465 18.28586 41.14318 86.85783000000001 224.0018 452.575 1924.500897298753
 28 12.5129 50.05159 112.6161 237.7451 613.1319999999999 1238.777 1889.822365046136
 29 4.636383 18.54553 41.72745 88.09128 227.1828 459.002 1856.953381770519
 30 12.05891 48.23565 108.5302 229.1193 590.8867 1193.832 1825.741858350554
 31 4.168287 16.67315 37.51458 79.19745 204.2461 412.6604 1796.053020267749
 32 11.72649 46.90597 105.5384 222.8034 574.5981 1160.923 1767.766952966369
 33 4.216675 16.8667 37.95007 80.11682 206.6171 417.4508 1740.776559556978
 34 11.32873 45.31494 101.9586 215.246 555.1079999999999 1121.545 1714.985851425088
 35 3.83812 15.35248 34.54308 72.92427000000001 188.0679 379.9739 1690.308509457033
 36 11.07193 44.28773 99.64739 210.3667 542.5247000000001 1096.121 1666.666666666667
 37 3.886667 15.54667 34.98001 73.84668000000001 190.4467 384.7801 1643.989873053573
 38 10.69135 42.76539 96.22213000000001 203.1356 523.876 1058.443 1622.214211307625
 39 3.549168 14.19667 31.94251 67.43419 173.9092 351.3676 1601.281538050871
 40 10.50659 42.02636 94.55929999999999 199.6252 514.8229 1040.152 1581.13883008419
 41 3.621471 14.48588 32.59324 68.80795000000001 177.4521 358.5256 1561.737618886061
 42 10.11911 40.47644 91.072 192.2631 495.8364 1001.792 1543.033499620919
 43 3.284355 13.13742 29.5592 62.40275 160.9334 325.1512 1524.985703326047
 44 10.00687 40.02747 90.06180999999999 190.1305 490.3365 990.6799999999999 1507.556722888818
 45 3.405905 13.62362 30.65315 64.7122 166.8894 337.1846 1490.71198499986
 46 9.595017 38.38007 86.35514999999999 182.3053 470.1558 949.9067 1474.419561548971
 47 3.033815 12.13526 27.30433 57.64248 148.6569 300.3477 1458.649914978946
 48 9.558655 38.23462 86.02789 181.6144 468.3741 946.3068 1443.375672974064
 49 3.230219 12.92088 29.07197 61.37417 158.2808 319.7917 1428.571428571429
 50 9.10751 36.43004 81.96759 173.0427 446.268 901.6435 1414.213562373095
 51 2.791362 11.16545 25.12226 53.03589 136.7768 276.3449 1400.28008402801
 52 9.152908 36.61163 82.37618000000001 173.9053 448.4925 906.1378999999999 1386.750490563073
 53 3.087944 12.35178 27.79149 58.67093 151.3092 305.7064 1373.60563948689
 54 8.648012 34.59205 77.83211 164.3122 423.7526 856.1532 1360.827634879543
 55 2.552759 10.21103 22.97483 48.50241 125.0852 252.7231 1348.399724926484
 56 8.783538 35.13415 79.05184 166.8872 430.3933 869.5702 1336.306209562122
 57 2.974746 11.89898 26.77271 56.52017 145.7625 294.4998 1324.532357065044
 58 8.209645 32.83858 73.88681 155.9833 402.2726 812.7549 1313.064328597226
 59 2.314821 9.259285 20.83339 43.9816 113.4262 229.1673 1301.889109808239
 60 8.446338000000001 33.78535 76.01703999999999 160.4804 413.8706 836.1875 1290.994448735806
 61 2.887792 11.55117 25.99013 54.86805 141.5018 285.8914 1280.36879932896
 62 7.78653 31.14612 70.07877000000001 147.9441 381.54 770.8665 1270.001270001905
 63 2.074959 8.299837 18.67463 39.42423 101.673 205.421 1259.881576697424
 64 8.138456 32.55382 73.24611 154.6307 398.7844 805.7071999999999 1250
 65 2.825391 11.30156 25.42852 53.68243 138.4442 279.7137 1240.347345892085
 66 7.373341 29.49336 66.36006999999999 140.0935 361.2937 729.9607999999999 1230.914909793327
 67 1.830924 7.323695 16.47831 34.78755 89.71526 181.2614 1221.694443563052
 68 7.858135 31.43254 70.72320999999999 149.3046 385.0486 777.9554000000001 1212.678125181665
 69 2.786795 11.14718 25.08115 52.9491 136.5529 275.8927 1203.858530857692
 70 6.964998 27.85999 62.68498 132.335 341.2849 689.5348 1195.228609334394
 71 1.848352 7.393409 16.63517 35.11869 90.56926 182.9869 1186.781658193853
 72 7.697568 30.79027 69.27811 146.2538 377.1808 762.0592 1178.511301977579
 73 2.669898 10.67959 24.02908 50.72807 130.825 264.3199 1170.411471961306
 74 6.851212 27.40485 61.66091 130.173 335.7094 678.27 1162.476387438193
 75 1.702223 6.808894 15.32001 32.34225 83.40895 168.5201 1154.700538379251
 76 7.498705 29.99482 67.48835 142.4754 367.4366 742.3718 1147.078669352809
 77 2.624054 10.49621 23.61648 49.85702 128.5786 259.7813 1139.605764596379
 78 6.571589 26.28636 59.1443 124.8602 322.0078 650.5873 1132.277034144596
 79 1.746228 6.984911 15.71605 33.17833 85.56516000000001 172.8765 1125.087900926024
 80 7.36985 29.4794 66.32865 140.0271 361.1226 729.6151 1118.033988749895
 81 2.515311 10.06124 22.6378 47.7909 123.2502 249.0158 1111.111111111111
 82 6.501385 26.00554 58.51246 123.5263 318.5679 643.6371 1104.315260748465
 83 1.594083 6.376332 14.34675 30.28758 78.11006999999999 157.8142 1097.642599896903
 84 7.192671 28.77068 64.73403999999999 136.6608 352.4409 712.0744 1091.089451179962
 85 2.48949 9.957959000000001 22.40541 47.30031 121.985 246.4595 1084.652289093281
 86 6.232772 24.93109 56.09495 118.4227 305.4058 617.0445 1078.327732034384
 87 1.667293 6.669173 15.00564 31.67857 81.69737000000001 165.062 1072.112534837795
 88 7.086723 28.34689 63.7805 134.6477 347.2494 701.5856 1066.003581778052
 89 2.382252 9.529007 21.44027 45.26278 116.7303 235.8429 1059.99788000636
 90 6.204522 24.81809 55.8407 117.8859 304.0216 614.2477 1054.09255338946
 91 1.499713 5.998852 13.49742 28.49455 73.48594 148.4716 1048.284836721918
 92 6.925065 27.70026 62.32559 131.5762 339.3282 685.5814 1042.572070285374
 93 2.376466 9.505865999999999 21.3882 45.15286 116.4469 235.2702 1036.951694730425
 94 5.934892 23.73957 53.41403 112.7629 290.8097 587.5543 1031.421246258793
 95 1.607231 6.428925 14.46508 30.5374 78.75433 159.1159 1025.978352085154
 96 6.838701 27.35481 61.54831 129.9353 335.0964 677.0314 1020.620726159658
 97 2.264974 9.059896999999999 20.38477 43.03451 110.9837 224.2325 1015.346165133619
 98 5.950795 23.80318 53.55715 113.0651 291.5889 589.1287 1010.152544552211
 99 1.413718 5.654872 12.72346 26.86064 69.27218000000001 139.9581 1005.037815259212
 100 6.687858 26.75143 60.19072 127.0693 327.705 662.0979 1000
 101 2.281129 9.124514 20.53016 43.34144 111.7753 225.8317 995.0371902099891
 102 5.667942 22.67177 51.01148 107.6909 277.7292 561.1263 990.1475429766743
 103 1.563871 6.255486 14.07484 29.71357 76.6297 154.8233 985.3292781642932
 104 6.61906 26.47624 59.57154 125.7622 324.334 655.287 980.5806756909202
 105 2.159106 8.636424999999999 19.43196 41.02301 105.7962 213.7515 975.9000729485332
 106 5.733681 22.93473 51.60313 108.94 280.9504 567.6344 971.2858623572641
 107 1.331624 5.326498 11.98462 25.30085 65.2496 131.8308 966.7364890456635
 108 6.475247 25.90099 58.27722 123.0297 317.2871 641.0494 962.2504486493763
 109 2.201107 8.804427 19.80996 41.82103 107.8542 217.9096 957.8262852211514
 110 5.423904 21.69562 48.81514 103.0542 265.7713 536.9665 953.4625892455923
 111 1.536711 6.146842 13.8304 29.19751 75.29882000000001 152.1343 949.157995752499
 112 6.422953 25.69181 57.80658 122.0361 314.7247 635.8724 944.9111825230681
 113 2.061034 8.244135 18.5493 39.15964 100.9907 204.0423 940.7208683835972
 114 5.549135 22.19654 49.94221 105.4336 271.9076 549.3643 936.585811581694
 115 1.249262 4.99705 11.24336 23.73598 61.21386 123.677 932.5048082403138
 116 6.282951 25.13181 56.54656 119.3761 307.8646 622.0122 928.4766908852594
 117 2.135177 8.540708 19.21659 40.56836 104.6237 211.3825 924.5003270420484
 118 5.19586 20.78344 46.76274 98.72134 254.5971 514.3901 920.5746178983234
 119 1.526785 6.107142 13.74107 29.00892 74.81249 151.1518 916.6984970282114
 120 6.246868 24.98747 56.22181 118.6905 306.0965 618.4400000000001 912.8709291752768
 121 1.967467 7.869869 17.70721 37.38188 96.4059 194.7793 909.0909090909091
 122 5.395164 21.58065 48.55647 102.5081 264.363 534.1212 905.3574604251853
 123 1.162297 4.649187 10.46067 22.08365 56.95254 115.0674 901.6696346674322
 124 6.107815 24.43126 54.97033 116.0485 299.2829 604.6737000000001 898.0265101338746
 125 2.08312 8.332481 18.74808 39.57928 102.0729 206.2289 894.4271909999159
 126 4.977324 19.9093 44.79592 94.56916 243.8889 492.7551 890.8708063747479
 127 1.530664 6.122657 13.77598 29.08262 75.00254 151.5357 887.3565094161138
 128 5.956994 23.82798 53.61294 113.1829 291.8927 589.7424 883.8834764831844
 129 1.800838 7.203351 16.20754 34.21591 88.24105 178.2829 880.4509063256238
 130 5.36639 21.46556 48.29751 101.9614 262.9531 531.2726 877.0580193070292
 131 1.233292 4.933169 11.09963 23.43256 60.43132 122.0959 873.704056661038
 132 5.979483 23.91793 53.81534 113.6102 292.9946 591.9688 870.3882797784892
 133 1.969068 7.876272 17.72161 37.41229 96.48433 194.9377 867.1099695241199
 134 4.926115 19.70446 44.33503 93.59616 241.3796 487.6854 863.8684255813602
 135 1.361932 5.447729 12.25739 25.87673 66.73468 134.8313 860.6629658238704
 136 5.910785 23.64314 53.19706 112.3049 289.6284 585.1677 857.4929257125441
 137 1.870253 7.481013 16.83228 35.53479 91.64241 185.1551 854.357657716761
 138 4.987906 19.95163 44.89116 94.77025999999999 244.4074 493.8027 851.2565307587487
 139 1.175558 4.702233 10.58002 22.33556 57.60236 116.3803 848.188929679971
 140 5.819358 23.27743 52.37422 110.5678 285.1485 576.1164 845.1542547285165
 141 1.918393 7.673574 17.26554 36.4495 94.00127999999999 189.921 842.151921066519
 142 4.755774 19.02309 42.80196 90.35966000000001 233.0329 470.8216 839.1813582966892
 143 1.351476 5.405904 12.16328 25.67809 66.22232 133.7961 836.2420100070907
 144 5.674015 22.69606 51.06613 107.8062 278.0267 561.7274 833.3333333333334
 145 1.74393 6.975718 15.69537 33.13459 85.45256000000001 172.649 830.4547985373997
 146 4.941296 19.76518 44.47166 93.88472 242.1235 489.1883 827.6058886023679
 147 1.018802 4.075208 9.169219999999999 19.35711 49.92131 100.8614 824.7860988423225
 148 5.677805 22.71122 51.10025 107.8783 278.2125 562.1028 821.9949365267865
 149 1.924306 7.697224 17.31875 36.56187 94.29098999999999 190.5063 819.2319205190405
 150 4.502616 18.01046 40.52355 85.54958000000001 220.6282 445.759 816.4965809277261
 151 1.459021 5.836085 13.13119 27.72154 71.49204 144.4431 813.7884587711594
 152 5.30752 21.23008 47.76768 100.8427 260.0685 525.4444999999999 811.1071056538127
 153 1.470383 5.881531 13.23345 27.93707 72.04876 145.5679 808.4520834544433
 154 5.137434 20.54974 46.2369 97.61152 251.7342 508.606 805.8229640253803
 155 1.335837 5.343348 12.02253 25.38121 65.456 132.2479 803.2193289024989
 156 5.280524 21.1221 47.52472 100.3295 258.7457 522.7718 800.6407690254357
 157 1.51099 6.043961 13.59892 28.70832 74.03852999999999 149.588 798.0868844676222
 158 4.963247 19.85299 44.66922 94.30242 243.1991 491.3616 795.55728417573
 159 1.198378 4.793513 10.7854 22.76999 58.72052 118.6395 793.0515857181441
 160 5.382622 21.53049 48.44361 102.2685 263.7485 532.8794 790.5694150420948
 161 1.657904 6.631616 14.92115 31.49895 81.23730999999999 164.1323 788.1104062391006
 162 4.643272 18.57309 41.78943 88.22399 227.5203 459.6842 785.6742013183862
 163 1.011088 4.044353 9.099822 19.20834 49.54335 100.0974 783.2604499879574
 164 5.444876 21.7795 49.00388 103.4525 266.7989 539.0426 780.8688094430304
 165 1.806131 7.224525 16.25517 34.31764 88.5004 178.8071 778.4989441615229
 166 4.310493 17.24197 38.79446 81.89718999999999 211.2142 426.7385 776.1505257063328
 167 1.344394 5.377577 12.09952 25.5461 65.87526 133.0953 773.8232325341369
 168 5.060731 20.24292 45.54662 96.15058000000001 247.9759 501.0119 771.5167498104595
 169 1.401409 5.605634 12.61272 26.62321 68.66909 138.739 769.2307692307693
 170 4.843712 19.37485 43.59335 92.03581 237.3418 479.5281 766.9649888473704
 171 1.208896 4.835584 10.87999 22.97481 59.23578 119.6813 764.7191129018726
 172 5.07678 20.30712 45.69113 96.45029 248.7623 502.6002 762.4928516630233
 173 1.477986 5.911946 13.30198 28.07302 72.42148 146.3196 760.2859212697056
 174 4.635566 18.54226 41.71994 88.08855 227.1425 458.9224 758.0980435789033
 175 1.022221 4.088884 9.199809999999999 19.43693 50.08856 101.2016 755.9289460184544
 176 5.261622 21.04649 47.35486 99.94891 257.8198 520.8976 753.778361444409
 177 1.699594 6.798377 15.2966 32.27137 83.28046999999999 168.2572 751.6460280028289
 178 4.225929 16.90372 38.033 80.32332 207.07 418.3708 749.5316889958614
 179 1.215758 4.863033 10.94229 23.06043 59.57283 120.3552 747.4350927519358
 180 4.964327 19.85731 44.67837 94.37027 243.2508 491.473 745.3559924999298
 181 1.428219 5.712877 12.85336 27.1873 69.98154 141.3993 743.2941462471664
 182 4.546312 18.18525 40.91771 86.30486999999999 222.7708 450.0764 741.2493166611011
 183 1.008142 4.032569 9.074318999999999 19.0685 49.40082 99.79640999999999 739.2212709545728
 184 5.111671 20.44669 46.00353 97.24678 250.4675 506.0684 737.2097807744857
 185 1.626406 6.505623 14.63618 31.02353 79.69028 161.0272 735.2146220938077
 186 4.175005 16.70002 37.57718 79.14794999999999 204.5802 413.3061 733.2355751067665
 187 1.132928 4.531711 10.19362 21.75187 55.50705 112.1843 731.2724241271306
 188 4.909067 19.63627 44.18494 92.99544 240.552 485.9664 729.3249574894728
 189 1.448855 5.79542 13.04322 27.23585 71.00211 143.4043 727.392967453308
 190 4.360661 17.44264 39.24082 83.27775 213.6603 431.7518 725.4762501100117
 191 0.877149 3.508596 7.88828 17.1703 42.96619 86.89341 723.5746052924217
 192 5.100894 20.40358 45.9076 96.95612 249.9395 504.9727 721.6878364870322
 193 1.699111 6.796443 15.29509 32.02686 83.26182 168.1726 719.8157507486945
 194 3.91771 15.67084 35.25371 74.90743000000001 191.9567 387.9182 717.9581586177381
 195 1.320408 5.281632 11.8905 24.52069 64.71308999999999 130.6405 716.1148740394329
 196 4.535561 18.14224 40.81172 86.86696000000001 222.2262 449.1171 714.2857142857143
 197 1.116304 4.465218 10.03722 21.99621 54.68041 110.6248 712.4704998790965
 198 4.694584 18.77834 42.26492 88.06856999999999 230.061 464.6041 710.6690545187015
 199 1.325375 5.3015 11.9427 23.98939 64.97107 131.0449 708.8812050083359
 200 4.355453 17.42181 39.17867 84.45197 213.3776 431.4268 707.1067811865476
 201 0.9721253 3.888502 8.725636 20.39952 47.58861 96.51371 705.3456158585983
 202 4.822095 19.28838 43.43213 88.88648999999999 236.3469 476.9942 703.5975447302919
 203 1.490727 5.962907 13.44991 25.52784 73.11011999999999 147.1896 701.8624063435965
 204 4.05224 16.20896 36.4226 80.96980000000001 198.4674 401.728 700.1400420140048
 205 0.9895556 3.958221 8.967357 17.12004 48.60719 97.24590000000001 698.4302957695782
 206 4.765442 19.06177 42.8154 92.21630999999999 233.3533 472.6338 696.7330142916177
 207 1.458107 5.832428 13.04605 29.50817 71.29203 145.2481 695.0480468569159
 208 4.036315 16.14526 36.43678 74.08206 197.9995 398.3089 693.3752452815364
 209 0.9490842 3.796339 8.399625 21.37232 46.2201 95.61536 691.7144638660747
 210 4.749435 18.99774 42.91474 86.25109 233.0623 468.2038 690.0655593423543
 211 1.473956 5.895821 13.44147 23.74317 72.57671000000001 143.8546 688.4283908215142
 212 3.950881 15.80353 35.30711 81.1216 193.0894 394.0714 686.8028197434452
 213 0.9994435 3.997768 9.317235 18.65148 49.62016 95.15397 685.1887098275316
 214 4.626946 18.50779 41.25942 87.58402 225.9353 462.554 683.5859270246633
 215 1.377278 5.509121 11.98584 25.98938 66.65758 141.0983 681.9943394704735
 216 4.027275 16.10909 36.82529 76.72071 198.5079 391.9443 680.4138174397717
 217 0.8422746 3.369112 7.283708 15.72472 39.74293 92.1294 678.8442333021306
 218 4.752775 19.01108 43.08251 90.62971 234.6568 460.125 677.2854614785964
 219 1.538964 6.155839 14.17235 29.57323 77.22147 141.6288 675.7373783994859
 220 3.738968 14.95589 33.19009 70.56677999999999 180.6258 385.3128 674.1998624632421
 221 1.156759 4.627007 10.99365 22.57919 59.95299 95.06574000000001 672.6727939963124
 222 4.322585 17.29038 38.21582 81.42068 207.9476 450.798 671.1560552140243
 223 1.107589 4.430395 9.178160999999999 20.23457 49.83473 134.7889 669.6495301824251
 224 4.288325 17.15324 39.69622 82.60720000000001 216.3116 389.2054 668.153104781061
 225 1.100481 4.401864 11.09654 22.14228 60.61429 84.65389 666.6666666666666
 226 4.265142 17.06065 36.73484 79.33123999999999 199.7228 439.2776 665.1901052377393
 227 1.09109 4.364454 7.94504 18.82021 42.9321 133.8051 663.7233115999719
 228 4.249675 16.99857 40.82822 83.37676 222.7307 382.7516 662.2661785325218
 229 1.089161 4.356504 12.54234 23.54665 68.73884 86.96341 660.8186004550897
 230 4.224553 16.89841 34.22721 76.32752000000001 185.7157 441.861 659.380473395787
 231 1.076312 4.305462 8.467606999999999 15.95101 46.9175 134.4041 657.9516949597689
 232 4.214866 16.85917 39.94072 86.24852 216.4592 377.8383 656.5321642986128
 233 1.080352 4.321082 11.80734 27.04559 63.23167 88.51955 655.1217820804184
 234 4.18234 16.72981 34.78866 70.46093999999999 190.8647 441.9488 653.7204504606134
 235 1.0589 4.236101 7.279308 19.21877 37.72246 134.0517 652.3280730534423
 236 4.185147 16.7399 40.84917 81.75157 224.5164 374.0816 650.9445549041194
 237 1.076441 4.305007 13.01732 22.67727 73.10095 88.65985999999999 649.569802461631
 238 4.13492 16.54072 32.63352 75.57228000000001 174.5348 413.3712 648.2037235521644
 239 1.034921 4.14084 9.610806 16.23189 56.31203 116.6666 646.8462273531509
 240 4.165756 16.66145 37.67637 83.82043 200.4935 390.222 645.4972243679028
 241 1.083235 4.331204 9.830368999999999 25.55663 48.19352 82.55423999999999 644.1566264008309
 242 4.074371 16.29985 36.59247 70.59218 206.5257 422.6498 642.824346533225
 243 0.9953838 3.984203 8.864587 17.17818 56.3274 125.8158 641.5002990995841
 244 4.168729 16.67129 37.64792 82.19777000000001 193.997 373.7314 640.1843996644799
 245 1.113835 4.451386 10.16513 24.23091 43.01142 78.94355 638.8765649999399
 246 3.982918 15.93706 35.6549 71.52124000000001 210.8398 430.5414 637.5767130633383
 247 0.9195438 3.684356 8.055528000000001 15.07244 62.24983 133.4257 636.2847629757778
 248 4.22173 16.87858 38.29294 83.70067 183.5023 359.4074 635.0006350009525
 249 1.197281 4.780213 11.09158 26.32978 38.92958 93.12957 633.724250524478
 250 3.821108 15.29657 33.959 67.71275 214.5002 416.8536 632.4555320336759
 251 0.7585474 3.048685 6.607354 19.1165 67.14924000000001 117.7731 631.1944030978032
 252 4.389342 17.53796 39.82771 78.14575000000001 174.5115 377.1619 629.940788348712
 253 1.396069 5.564601 12.88501 20.78185 48.33799 75.20712 628.6946134619315
 254 3.502784 14.03817 31.08603 74.43908999999999 201.507 422.6296 627.4558051381586
 255 1.039305 4.122644 9.914078999999999 17.08431 54.22596 131.1734 626.2242910851495
 256 4.029068 16.15595 35.61833 78.91793 189.9747 353.0336 625
 257 1.025371 4.146959 8.482138000000001 22.31391 42.41374 92.34153999999999 623.7828615518054
 258 3.964516 15.79651 36.68867 71.43735 204.584 408.5208 622.5728063646903
 259 0.9785558 3.84481 9.9232 14.09242 59.27232 113.792 621.3697660012
 260 4.001366 16.09844 34.51257 82.0275 180.7912 373.5069 620.1736729460423
 261 1.03314 4.235459 7.592306 26.00946 35.84495 76.31554 618.9844605901729
 262 3.905642 15.48444 37.43051 65.57355 211.0753 410.5969 617.8020632152154
 263 0.9382317 3.595076 10.9448 19.35908 67.22703 123.8484 616.6264159782073
 264 4.01052 16.25253 32.7365 75.32633 167.8258 354.1401 615.4574548966636
 265 1.067871 4.50112 6.81177 19.07853 50.53225 82.33044 614.2951168339512
 266 3.815388 14.95332 38.17171 74.17715 192.52 411.3553 613.1393394849658
 267 0.8600637 3.079002 11.90131 18.25469 47.828 121.7742 611.9900613621046
 268 4.070846 16.7617 31.0639 74.80645 192.0526 354.0732 610.8472217815261
 269 1.156968 5.132924 8.607704999999999 19.2045 48.53693 78.61351999999999 609.7107608496923
 270 3.653464 13.93275 35.75273 73.13356 189.9163 400.2998 608.5806194501846
 271 0.6943426 3.580365 9.46095 17.55069 46.75223 117.2855 607.456739230787
 272 4.246609 16.08571 33.99301 74.93295000000001 191.2356 354.7328 606.3390625908324
 273 1.362609 4.473798 7.672758 19.79483 48.82789 73.39358 605.2275326688025
 274 3.334778 14.66396 36.15556 71.55643000000001 187.4571 407.3547 604.122093330177
 275 1.045613 2.938288 10.20022 16.20238 45.15847 124.8096 603.0226891555271
 276 3.810422 16.60674 32.61297 75.92637000000001 190.1601 341.1751 601.929265428846
 277 0.900997 5.145183 6.272102 21.31231 49.32271 87.23038 600.8417681261096
 278 3.915786 13.59338 37.62202 68.76515000000001 184.6876 393.6006 599.7601439040671
 279 1.044438 3.701004 11.9357 13.37755 43.17099 109.209 598.6843400892496
 280 3.702444 15.62882 29.92419 78.85657999999999 191.4167 358.9444 597.6143046671968
 281 0.8147802 4.148654 9.002356000000001 24.8102 51.52967 71.69711 596.5499862718935
 282 3.985352 14.77893 34.22849 63.3296 179.9016 398.9693 595.4913341754137
 283 1.142781 3.268544 8.362413999999999 18.44517 38.75617 121.0528 594.438298277764
 284 3.532507 15.85041 34.36793 72.52864 195.5592 338.2899 593.3908290969266
 285 0.6932005999999999 4.515782 8.731175 18.19149 56.94207 83.29633 592.3488777590923
 286 4.109917 14.12748 33.68054 71.47391 170.857 390.3101 591.3123959890826
 287 1.293461 2.700304 8.059777 17.42603 35.95815 110.0536 590.2813361009553
 288 3.293408 16.4445 34.38941 72.06356 197.9259 350.1719 589.2556509887896
 289 0.9661274 5.220784 8.95871 18.31286 60.3278 66.01421999999999 588.2352941176471
 290 3.766497 13.03615 33.03833 70.53704 164.5378 398.8187 587.2202195147034
 291 0.9332464 3.967674 7.523617 16.79221 42.37027 124.8495 586.2103817605492
 292 3.736893 14.87706 34.75019 72.17478 188.9524 325.8676 585.2057359806529
 293 0.9219284 3.557844 9.547547 18.84647 51.46054 92.06278 584.206237836986
 294 3.730447 15.10373 31.93023 69.13218999999999 174.5831 373.2365 583.2118435198042
 295 0.9259724 3.905864 6.424179 15.59202 35.8535 95.0518 582.2225097395821
 296 3.706743 14.56318 35.84276 73.03655999999999 193.4274 362.727 581.2381937190964
 297 0.9098019000000001 3.336683 10.90028 20.19123 57.79329 85.18572 580.2588531856595
 298 3.709779 15.23299 29.81576 66.67831 164.322 373.5455 579.2844463634923
 299 0.9238041 4.1345 7.66647 13.11868 39.13569 98.49016 578.3149319662402
 300 3.673642 14.11968 34.24297 75.54482 189.1962 354.3692 577.3502691896257
 301 0.8932647 2.904326 9.289452000000001 23.24756 53.74663 77.63424000000001 576.390417704235
 302 3.695734 15.64864 31.646 61.96881 168.0764 379.6816 575.435337648436
 303 0.9286765 4.662693 6.483143 16.78812 32.56225 107.1051 574.4849896214261
 304 3.632171 13.28467 35.1169 70.96229 194.2125 339.4475 573.5393346764043
 305 0.866698 3.157666 10.4782 18.49651 60.50392 77.83937 572.5983343138682
 306 3.695363 15.28982 29.75464 67.61592 157.3418 373.9045 571.6619504750295
 307 0.9485087 4.332022 7.129082 15.04272 44.8009 95.95215 570.7301455353496
 308 3.572038 13.59051 34.22312 71.72779 179.6701 347.8748 569.8028822981897
 309 0.8180356 2.624128 9.63735 19.88686 44.8768 66.84959000000001 568.8801239885743
 310 3.724059 15.74493 30.57243 65.1159 176.3914 383.1032 567.9618342470648
 311 1.000122 4.909311 5.761719 12.48816 42.13034 108.1549 567.0479771237427
 312 3.471341 12.69179 35.43295 74.35321999999999 179.0025 328.7833 566.1385170722979
 313 0.7206369 3.657971 11.13809 23.05117 45.60701 69.75327 565.2334189442215
 314 3.815487 14.4701 28.28728 60.32877 173.6792 378.4189 564.3326479831004
 315 1.118522 3.557848 8.430412 17.01378 40.019 104.2029 563.4361698190111
 316 3.283914 14.3382 32.19136 68.8283 180.0734 330.716 562.5439504630119
 317 0.7387824 3.487616 7.667185 17.20449 47.75214 65.77922 561.6559563017304
 318 3.77955 14.3542 32.55208 67.40170000000001 169.2756 365.664 560.7721540920443
 319 1.093861 3.546496 8.263548999999999 15.94434 35.87864 106.7324 559.8925109558543
 320 3.285411 14.21357 31.61547 68.67623 181.9374 325.4146 559.0169943749474
 321 0.7052556 3.42456 7.284662 17.58471 51.564 69.01187 558.1455721859476
 322 3.784776 14.30676 32.72973 66.26008 162.5561 375.3847 557.2782125753528
 323 1.11834 3.568716 8.63632 15.00214 31.70662 111.5476 556.4148840746573
 324 3.221956 14.05845 30.8491 69.27681 184.9612 317.8368 555.5555555555555
 325 0.7566879 3.322768 6.564217 18.60698 56.12183 76.35597 554.7001962252291
 326 3.697329 14.31166 33.36483 64.34717000000001 155.0232 364.4109 553.8487756217113
 327 1.039427 3.64853 9.497802 13.12008 39.90708 101.0818 553.001263609331
 328 3.294713 13.83199 29.45577 71.07655 177.2609 328.4951 552.1576303742327
 329 0.6309765000000001 3.136332 5.934145 20.9079 46.97147 61.29929 551.3178464199713
 330 3.804421 14.4263 33.96071 60.78221 165.7769 369.7456 550.4818825631803
 331 1.17577 3.849074 10.27758 14.07199 34.59456 112.7351 549.6497099293127
 332 3.085813 13.45281 28.17316 69.72257999999999 179.8818 309.4129 548.8212999484517
 333 0.872166 2.766026 7.334073 19.67814 51.47302 81.057 547.9966243511909
 334 3.510675 14.7745 32.16186 61.83753 158.2593 353.2929 547.1756551645827
 335 0.8624914 4.300055 8.419579000000001 12.13108 32.96382 92.06872 546.3583647081531
 336 3.463721 12.75143 30.32765 71.27928 178.0933 334.254 545.544725589981
 337 0.8270366 2.8432 6.458938 21.73797 51.70962 71.81666 544.7347107028432
 338 3.49212 14.63272 32.67708 58.59061 156.2913 358.3989 543.9282932204212
 339 0.8688199 4.197982 9.211352 15.7952 33.84563 100.1609 543.1254465935684
 340 3.424229 12.77201 29.03166 66.73219 179.3125 320.7269 542.3261445466404
 341 0.7998332 2.701239 5.689433 16.94725 52.04606 63.93506 541.5303610738823
 342 3.497541 14.67264 33.4347 64.26183 154.8007 363.0136 540.7380704358751
 343 0.8923404 4.311398 10.16552 14.43074 34.63497 100.0341 539.9492471560388
 344 3.365605 12.51096 27.54267 67.15213 173.9876 315.6608 539.163866017192
 345 0.7493973 2.927443 7.371267 17.89946 48.52734 63.13824 538.3819020581656
 346 3.532773 14.31429 31.35232 62.47171 157.6998 361.9376 537.6033305704703
 347 0.9486952 3.977892 7.969644 12.66572 29.32197 100.1757 536.828127095019
 348 3.265606 12.83205 30.13253 68.83132999999999 175.0151 312.723 536.0562674188974
 349 0.6488350000000001 2.395797 6.714509 20.05585 52.06695 64.1554 535.2877275721892
 350 3.630896 14.77983 31.58096 59.17576 151.4512 358.0704 534.5224838248488
 351 1.072332 4.561916 8.447679000000001 13.43731 35.98087 97.48929 533.7605126836238
 352 3.07932 11.96422 29.25953 67.71895000000001 172.4048 313.5243 533.0017908890261
 353 0.7393244 3.412701 5.84254 19.06626 47.03487 67.32504 532.2462954123495
 354 3.515908 13.56842 32.42447 59.9541 157.2685 337.945 531.4940034527339
 355 0.9570782 3.253572 9.517412999999999 11.90647 29.82595 91.03122 530.7448924342752
 356 3.201798 13.54044 27.64585 68.86409999999999 177.8423 320.0246 529.99894000318
 357 0.6072363 3.290962 6.500141 20.65418 53.83432 64.19447 529.2561240249631
 358 3.627713 13.43175 31.57111 57.39471 147.2088 353.745 528.5164225816899
 359 1.099641 3.20059 8.680446 14.727 39.00126 103.1702 527.7798139692595
 360 2.991146 13.49227 28.49248 65.31422000000001 167.3244 303.4205 527.0462766947298
 361 0.8001289 3.302723 5.229989 16.94879 42.41667 69.74572000000001 526.3157894736842
 362 3.397524 13.31103 32.69931 61.66202 160.6565 346.5786 525.5883312276368
 363 0.8537645 3.126588 10.08389 13.0135 35.48953 96.29679 524.863881081478
 364 3.281027 13.48049 26.44704 66.33184 168.6367 309.7705 524.1424183609591
 365 0.7350826 3.353227 7.577055 18.50597 45.03757 58.92813 523.4239225902137
 366 3.415567 13.14384 29.9408 59.16531 155.9785 350.8094 522.7083734893167
 367 0.8975348 2.997184 7.084236 11.42877 30.78269 104.9931 521.9957509718805
 368 3.19843 13.53951 30.05565 67.89619 170.1585 295.574 521.286035142687
 369 0.6542953 3.482712 7.367926 20.47193 48.87665 74.70650000000001 520.5792062953535
 370 3.490389 12.87904 29.56814 56.17398 149.564 336.1894 519.8752449100364
 371 0.9956439 2.750962 6.880488 14.83884 32.09927 87.56115 519.174131651165
 372 3.048757 13.74476 30.06499 63.75259 170.7518 315.8987 518.4758473652126
 373 0.6487810000000001 3.773105 7.521687 16.06051 48.8438 65.47546 517.7803730784977
 374 3.485411 12.41224 29.14938 61.33945 148.7074 342.1085 517.0876899950192
 375 1.002036 2.260083 6.534409 13.55652 32.06472 96.25425 516.3977794943222
 376 3.016716 14.25107 30.27242 64.20613 169.7886 302.2723 515.7106231293967
 377 0.6659105 4.381877 7.892679 16.99686 48.39888 61.21623 515.0262026246047
 378 3.442736 11.5375 28.4623 59.66545 148.1023 336.4457 514.3444998736397
 379 0.9689587 3.298241 5.865159 11.87857 31.65804 95.58186000000001 513.6654969375141
 380 3.034863 13.0401 30.88088 65.81404000000001 168.8783 299.8986 512.9891760425771
 381 0.6177937 3.058793 8.701972 19.05217 48.19202 61.61288 512.3155195785599
 382 3.47029 13.12344 27.22361 56.60602 147.1798 338.6821 511.6445100966508
 383 1.014797 3.219314 5.567465 12.88332 31.66429 97.10753 510.9761303075961
 384 2.952562 12.86823 31.11806 64.48599 167.8818 296.1336 510.3103630798288
 385 0.7009259 2.955889 9.070415000000001 17.78322 47.69802 64.28621 509.6471914376256
 386 3.357856 13.1485 26.54808 57.78561 146.6727 337.513 508.9865985592876
 387 0.90199 3.308204 6.234352 10.8915 31.16711 95.27937 508.3285677753489
 388 3.072729 12.66279 30.19573 66.16836000000001 167.0895 296.5488 507.6730825668096
 389 0.5828598 2.775493 8.155665000000001 19.9496 47.60983 61.49555 507.0201265633938
 390 3.455956 13.27789 27.50269 54.58151 145.6356 334.6858 506.3696835418334
 391 1.028595 3.511799 5.131489 14.60929 31.36015 95.23103999999999 505.7217374241736
 392 2.888493 12.31561 31.13785 61.76062 165.9833 293.9947 505.0762722761054
 393 0.7370583000000001 2.423101 9.354732 15.19151 46.94445 62.44479 504.4332723053183
 394 3.273456 13.61831 25.7709 60.17265 145.3867 334.9758 503.7927218598784
 395 0.8337614 3.944407 6.821581 13.62604 30.56338 95.2299 503.1546054266276
 396 3.112819 11.67998 29.1591 61.86952 165.5555 292.1096 502.518907629606
 397 0.6607971 2.693958 7.216303 15.72265 47.24244 62.71288 501.8856132284956
 398 3.314351 13.27639 28.27386 59.05397 143.8964 332.7774 501.2547071170855
 399 0.8998231 3.603794 6.316534 12.59269 31.38264 93.9765 500.6261743217589
 400 3.006585 12.02418 29.27397 62.71179 163.78 291.5039 500
 401 0.5484066 2.190277 7.534915 16.93364 45.81642 61.27447 499.3761694389223
 402 3.429044 13.72039 27.66476 57.12067 144.6393 325.3108 498.7546680538164
 403 1.038946 4.160302 5.729491 10.555 29.32548 90.20278999999999 498.1354813867179
 404 2.809053 11.23047 29.79384 64.77548 164.7114 293.4587 497.5185951049946
 405 0.772255 3.096387 8.239675 19.45481 47.63867 56.3682 496.9039949999532
 406 3.170146 12.6727 26.58798 53.53049 141.2543 331.8416 496.2916669854651
 407 0.7556919 3.013418 5.157032 14.26289 32.64343 97.26635 495.6815970966097
 408 3.143901 12.58719 30.3424 60.46923 160.3482 282.7536 495.0737714883372
 409 0.7395676 2.97169 8.950063999999999 14.77252 43.22799 68.21951 494.4681764341487
 410 3.151552 12.58968 25.50374 59.01588 145.7899 320.5088 493.8647983247948
 411 0.7555175 3.002974 6.373179 13.34609 26.80138 84.01779999999999 493.26362366699
 412 3.121187 12.50828 28.86245 60.54416 164.695 297.6579 492.6646390821466
 413 0.7271088 2.935766 7.379618 15.24477 49.18467 58.57985 492.0678313051229
 414 3.145584 12.54874 27.28906 58.00288 137.1693 325.2091 491.4731871829904
 415 0.7620346 3.009387 5.660893 12.42084 35.80885 92.22243 490.880693673816
 416 3.092125 12.41623 29.29587 61.27319 154.869 285.0118 490.2903378454601
 417 0.7067104 2.882454 8.034230000000001 16.31848 38.22585 61.07458 489.7021068743917
 418 3.149694 12.5306 26.27777 56.27602 149.9685 323.9665 489.1159880445185
 419 0.7799006000000001 3.041259 4.983049 10.61847 33.13609 90.64266000000001 488.5319687460315
 420 3.049421 12.2942 29.96201 63.06367 155.6252 285.249 487.9500364742666
 421 0.6700261 2.79328 8.874283999999999 18.54207 40.01804 58.75785 487.3701788285793
 422 3.1739 12.55741 25.04271 53.10747 146.6916 323.0735 486.7923835112355
 423 0.8203533 3.123857 6.402766 13.20727 29.92624 91.56202 486.2166383263151
 424 2.979138 12.11105 28.28009 60.03093 158.5389 281.9607 485.6429311786321
 425 0.6000316 2.631076 7.062147 15.29373 43.9026 60.96474 485.0712500726659
 426 3.23854 12.67394 27.12882 56.79551 140.8848 320.0797 484.5015831115092
 427 0.9053689 3.307148 5.834022 11.75175 27.95955 88.7606 483.9339184958272
 428 2.853604 11.80479 28.53064 60.9161 160.255 283.6096 483.3682445228317
 429 0.5886822 2.319602 7.513013 16.63074 46.33374 56.84979 482.8045495852676
 430 3.24229 12.97089 26.38297 54.74275 136.8937 316.8546 482.2428221704121
 431 0.9195344 3.68835 5.064949 10.30696 32.17012 89.09944 481.683050859088
 432 2.816763 11.25263 29.28057 62.33977 154.889 280.726 481.1252243246881
 433 0.616751 2.485333 8.458322000000001 18.4202 40.79445 58.47708 480.5693313322127
 434 3.193333 12.75397 25.03199 52.14154 142.8611 318.8127 480.0153607373193
 435 0.8760933 3.48216 5.874689 13.31172 27.27326 89.80045 479.4633014853841
 436 2.85172 11.43455 28.31217 58.80917 158.7945 278.4571 478.9131426105757
 437 0.5513786000000001 2.169274 7.447514 14.60011 45.95066 59.59335 478.3648732349399
 438 3.24282 13.00923 26.12265 56.53413 135.4716 315.6917 477.8184825674966
 439 0.9446481 3.821363 4.985065 12.17753 32.08034 87.47423000000001 477.2739599033476
 440 2.746927 10.93398 29.02442 59.28183 153.111 279.4372 476.7312946227962
 441 0.6681243 2.741774 8.386113 15.47761 39.96027 56.44309 476.1904761904762
 442 3.101262 12.33193 24.78049 55.07367 142.0191 308.4873 475.6514941544941
 443 0.7943513 3.091806 5.851181 10.68131 27.52244 84.69987 475.1143381455799
 444 2.915084 11.76575 27.99822 60.72075 156.6204 280.249 474.5789978762495
 445 0.5880347 2.477569 7.305799 17.31124 44.6746 53.25473 474.0454631399772
 446 3.155366 12.47053 25.95849 52.4506 135.2298 314.9529 473.5137238103784
 447 0.8718354 3.317855 5.016392 11.81474 30.51821 90.83378 472.9837698404021
 448 2.800096 11.40964 28.64476 59.32275 152.9389 271.2618 472.455591261534
 449 0.5609035 2.101359 8.171875 15.90311 40.9541 63.17486 471.9291781830087
 450 3.176939 12.8467 24.71517 53.85791 138.9699 306.4819 471.4045207910316
 451 0.9055983 3.781866 5.596006 9.687900000000001 25.07357 80.42744999999999 470.8816093480111
 452 2.740342 10.76163 27.93722 61.19579 157.7107 282.7138 470.3604341917986
 453 0.6200761 2.738069 7.451777 18.25898 46.97056 53.64585 469.8409857349396
 454 3.096945 12.11684 25.4486 50.57862 130.5872 311.0098 469.3232544639321
 455 0.8255574 2.985776 4.62441 13.52456 34.68972 88.48994999999999 468.8072309384954
 456 2.821619 11.67525 28.77992 56.83914 146.785 270.6382 468.292905790847
 457 0.5126929 2.516109 8.520021 13.44966 34.92338 60.33137 467.780269724988
 458 3.190024 12.20373 23.95936 56.18103 144.5987 305.9227 467.2693135159978
 459 0.9435913 3.152864 6.241872 12.91236 32.9627 82.11308 466.7600280093366
 460 2.657192 11.39583 26.93888 56.63976 146.4787 277.0916 466.2524041201569
 461 0.6909337 2.231813 6.496598 13.55979 35.44151 50.21076 465.7464328326223
 462 2.987247 12.47257 26.299 55.68715 143.0422 312.4909 465.2421051992354
 463 0.7207024 3.499872 5.854371 12.55954 31.71904 91.86377 464.7394123401731
 464 2.914711 10.89947 26.98629 56.72903 147.1095 263.0623 464.2383454426297
 465 0.6475623 2.342423 6.705889 13.87855 36.72162 66.58645 463.7388957601683
 466 2.993244 12.3214 25.87752 54.96833 140.6311 295.9259 463.2410546120795
 467 0.7446659 3.363757 5.463014 11.93295 29.43732 72.73495 462.7448133827475
 468 2.867169 11.00019 27.29849 57.15093 148.9843 285.1356 462.2501635210242
 469 0.6031413 2.140641 7.161691 14.57364 39.40167 61.21825 461.7570965396102
 470 3.029131 12.46317 25.16737 53.7964 136.5203 298.0675 461.2656040144425
 471 0.7965932 3.570377 4.71739 10.75896 25.07621 76.80132999999999 460.7756775840914
 472 2.786842 10.67653 28.03113 58.2262 153.3306 278.3885 460.2873089491617
 473 0.5184538 2.491281 8.078633 15.99567 44.77693 54.34447 459.8004898717028
 474 3.112742 12.03046 23.88869 51.73642 129.0788 300.8906 459.3152121746254
 475 0.900806 3.116211 5.69989 10.3394 32.29848 82.78282 458.8314677411235
 476 2.642032 11.16858 26.89485 58.54242 145.103 269.104 458.3492485141057
 477 0.6406026 2.144874 6.858652 16.5198 35.7854 53.546 457.8685464956301
 478 2.972446 12.29895 25.24077 50.78126 139.3163 303.2328 457.3893537463482
 479 0.7490258 3.475882 5.010757 11.25757 29.53659 85.19729 456.9116623849538
 480 2.812128 10.65913 27.3779 57.27422 146.373 264.7427 456.4354645876384
 481 0.571433 2.376897 7.537837 15.26628 38.0062 57.59733 455.9607525875532
 482 3.016225 12.01787 24.25673 52.01048 135.7668 298.6971 455.4875186742769
 483 0.8137357 3.189413 4.916349 9.333076 25.85083 80.40349999999999 455.0157551932901
 484 2.716167 10.94695 27.41566 58.96006 149.9294 269.1336 454.5454545454546
 485 0.510454 1.967628 7.657263 17.39678 42.51892 50.24379 454.0766091864998
 486 3.075176 12.37511 23.96726 49.075 129.4537 303.6747 453.6092116265145
 487 0.8891308 3.64134 5.143228 12.8218 29.33965 87.67897000000001 453.1432544294438
 488 2.607703 10.32565 27.03565 55.02788 145.802 258.4895 452.6787302125927
 489 0.6347532 2.67413 7.315095 13.0435 38.21307 62.39357 452.2156316461346
 490 2.930159 11.57949 24.24307 54.09551 133.9617 290.5455 451.7539514526256
 491 0.7320699000000001 2.761461 4.635412 12.15983 24.75355 73.01775000000001 451.2936824065242
 492 2.784045 11.33787 27.41864 54.98334 149.6323 274.9571 450.8348173337161
 493 0.5707747 2.521663 7.84816 13.29741 43.1646 55.71806 450.377349111045
 494 2.968239 11.58932 23.44567 53.46821 127.1048 294.7575 449.9212706658475
 495 0.7900874 2.836118 5.523968 11.62656 30.77439 79.253 449.4665749754947
 496 2.69719 11.18086 26.35661 55.31684 142.7687 265.7521 449.0132550669373
 497 0.4858225 2.379384 6.71442 13.87658 35.70126 49.76145 448.5613040162566
 498 3.053158 11.69536 24.69129 52.47262 135.4662 299.0709 448.1107149482208
 499 0.8947588 2.998487 4.844848 10.64547 27.61585 85.6814 447.6614810358452
 500 2.553701 10.92276 26.84627 56.18205 144.7007 256.257 447.2135954999579




==> matlab/iter_24_n_10_sqrt.txt <==
 iter n_10
 2 101
 3 34.65177
 4 10.60989
 5 3.062812
 6 0.7657031
 7 0.2339781
 8 0.08193212
 9 0.03170185
 10 0.01324799
 11 0.005887994
 12 0.002752899
 13 0.001343102
 14 0.0006795869
 15 0.0003548958
 16 0.0001905457
 17 0.0001048799
 18 5.899592e-05
 19 3.391674e-05
 20 1.981485e-05
 21 1.176741e-05
 22 7.094035e-06
 23 4.336231e-06
 24 2.684646e-06
 25 1.681971e-06
 26 1.065501e-06
 27 6.819894e-07
 28 4.407651e-07
 29 2.87467e-07
 30 1.890994e-07
 31 1.254021e-07
 32 8.379948e-08
 33 5.640614e-08
 34 3.822966e-08
 35 2.608057e-08
 36 1.790363e-08
 37 1.236369e-08
 38 8.586615000000001e-09
 39 5.995922e-09
 40 4.20872e-09
 41 2.969007e-09
 42 2.104518e-09
 43 1.49918e-09
 44 1.072308e-09
 45 7.702589e-10
 46 5.555687e-10
 47 4.023088e-10
 48 2.924438e-10
 49 2.165475e-10




==> matlab/iter_24_n_20_sqrt.txt <==
 iter n_20
 2 401
 3 140.7151
 4 43.08503
 5 12.43758
 6 3.109395
 7 0.9501463999999999
 8 0.3327129
 9 0.128736
 10 0.05379789
 11 0.02391018
 12 0.01193527
 13 0.005823058
 14 0.002946369
 15 0.001538661
 16 0.0008261165
 17 0.0004545862
 18 0.0002557047
 19 0.0001467112
 20 8.570149000000001e-05
 21 5.088955e-05
 22 3.067553e-05
 23 1.874837e-05
 24 1.160624e-05
 25 7.270721e-06
 26 4.605421e-06
 27 7.966588e-05
 28 5.148242e-05
 29 3.357358e-05
 30 2.308594e-05
 31 1.53081e-05
 32 1.022864e-05
 33 6.884363e-06
 34 4.665509e-06
 35 3.182567e-06
 36 2.18456e-06
 37 1.50846e-06
 38 1.047542e-06
 39 7.31424e-07
 40 5.133667e-07
 41 3.621211e-07
 42 2.566613e-07
 43 1.827538e-07
 44 1.307061e-07
 45 9.388077e-08
 46 6.77083e-08
 47 4.902622e-08
 48 1.078353e-07
 49 8.756826999999999e-08
 50 6.497906e-08
 51 4.823099e-08
 52 3.589476e-08
 53 2.680292e-08
 54 2.009294e-08
 55 1.509502e-08
 56 1.13691e-08
 57 8.58611e-09
 58 6.501472e-09
 59 4.935607e-09
 60 3.756238e-09
 61 2.865635e-09
 62 2.191372e-09
 63 1.679628e-09
 64 1.290287e-09
 65 9.933717e-10
 66 7.664192e-10
 67 5.925539e-10
 68 4.590658e-10
 69 3.563584e-10
 70 2.771689e-10
 71 2.159872e-10
 72 1.686242e-10
 73 1.268492e-10




==> matlab/iter_24_n_5_sqrt.txt <==
 iter n_5
 2 26
 3 8.14587
 4 2.494153
 5 0.72
 6 0.18
 7 0.05500311
 8 0.01926044
 9 0.007452408
 10 0.003114311
 11 0.001384138
 12 0.0006471461
 13 0.0003157338
 14 0.000159756
 15 8.342822e-05
 16 4.479312e-05
 17 2.464826e-05
 18 1.386465e-05
 19 7.954872000000001e-06
 20 4.646847e-06
 21 2.759298e-06
 22 1.663267e-06
 23 1.016561e-06
 24 6.293054e-07
 25 3.94228e-07
 26 2.497113e-07
 27 1.598152e-07
 28 1.032773e-07
 29 6.735091e-08
 30 4.430005e-08
 31 2.937501e-08
 32 1.962794e-08
 33 1.321054e-08
 34 8.952735000000001e-09
 35 6.107088e-09
 36 4.191994e-09
 37 2.894613e-09
 38 2.010148e-09
 39 1.403544e-09
 40 9.851092000000001e-10
 41 6.94881e-10
 42 4.925124e-10
 43 3.506898e-10
 44 2.508144e-10
 45 1.801496e-10
 46 1.299268e-10




==> matlab/iter_25_n_10_sqrt.txt <==
 iter n_10
 2 99
 3 34.35983
 4 8.697317999999999
 5 2.356173
 6 0.9365561
 7 0.4580059
 8 0.2531958
 9 0.1514206
 10 0.09559980999999999
 11 0.06280457
 12 0.04254242
 13 0.02953252
 14 0.02092022
 15 0.01507503
 16 0.01102414
 17 0.008166204
 18 0.006118452
 19 0.004631091
 20 0.00353761
 21 0.002724924
 22 0.00211497
 23 0.001653065
 24 0.001300401
 25 0.00102911
 26 0.0008189576
 27 0.0006551125
 28 0.0005266005
 29 0.0004252347
 30 0.000344859
 31 0.0002808113
 32 0.0002295365
 33 0.0001883067
 34 0.0001550159
 35 0.0001280293
 36 0.0001060713
 37 8.814121e-05
 38 7.345047e-05
 39 6.137492e-05
 40 5.141833e-05
 41 4.318463e-05
 42 3.635642e-05
 43 3.067841e-05
 44 2.594457e-05
 45 2.198802e-05
 46 1.867317e-05
 47 1.588951e-05
 48 1.354672e-05
 49 1.157071e-05
 50 9.900617e-06
 51 8.486237e-06
 52 7.286098e-06
 53 6.265837e-06
 54 5.396919e-06
 55 4.655594e-06
 56 4.022046e-06
 57 3.479713e-06
 58 3.014716e-06
 59 2.615406e-06
 60 2.271986e-06
 61 1.976199e-06
 62 1.721073e-06
 63 1.500711e-06
 64 1.310121e-06
 65 1.145061e-06
 66 1.001928e-06
 67 8.776542e-07
 68 7.696223999999999e-07
 69 6.75598e-07
 70 5.936697e-07
 71 5.222002e-07
 72 4.597854e-07
 73 4.052189e-07
 74 3.574634e-07
 75 3.156254e-07
 76 2.789347e-07
 77 2.467261e-07
 78 2.184247e-07
 79 1.935329e-07
 80 1.716196e-07
 81 1.523109e-07
 82 1.35282e-07
 83 1.202507e-07




==> matlab/iter_25_n_20_sqrt.txt <==
 iter n_20
 2 399
 3 140.4232
 4 40.84059
 5 9.611668
 6 3.277176
 7 1.433673
 8 0.735532
 9 0.4190705
 10 0.2564416
 11 0.1650836
 12 0.1103379
 13 0.07591228999999999
 14 0.0534477
 15 0.03835205
 16 0.02801744
 17 0.02071023
 18 0.01549327
 19 0.01171389
 20 0.008940682
 21 0.006882545
 22 0.005339478
 23 0.004171889
 24 0.003280986
 25 0.002595967
 26 0.002065522
 27 0.001652077
 28 0.001327863
 29 0.001072179
 30 0.0008694682
 31 0.0007079549
 32 0.0005786632000000001
 33 0.0004747076
 34 0.000390774
 35 0.000322738
 36 0.0002673815
 37 0.0002221807
 38 0.0001851472
 39 0.0001547068
 40 0.0001296084
 41 0.0001088533
 42 9.164132999999999e-05
 43 7.73288e-05
 44 6.539632e-05
 45 5.54232e-05
 46 4.706764e-05
 47 4.005107e-05
 48 3.414576e-05
 49 2.916502e-05
 50 2.495536e-05
 51 2.139027e-05
 52 1.83652e-05
 53 1.579354e-05
 54 1.360335e-05
 55 1.173478e-05
 56 1.013787e-05
 57 8.770873e-06
 58 7.598811e-06
 59 6.592321e-06
 60 5.726704e-06
 61 4.981149e-06
 62 4.338084e-06
 63 3.782648e-06
 64 3.302251e-06
 65 2.886205e-06
 66 2.525429e-06
 67 2.212188e-06
 68 1.939886e-06
 69 1.702891e-06
 70 1.496385e-06
 71 1.316241e-06
 72 1.15892e-06
 73 1.021382e-06
 74 9.010107e-07
 75 7.955553999999999e-07
 76 7.030739e-07
 77 6.218899e-07
 78 5.505542e-07
 79 4.878127e-07
 80 4.325788e-07
 81 3.839099e-07
 82 3.409874e-07
 83 3.030999e-07
 84 2.696281e-07
 85 2.400326e-07
 86 2.138429e-07
 87 1.906484e-07
 88 1.700903e-07
 89 1.518546e-07
 90 1.356669e-07
 91 1.212862e-07
 92 1.102685e-07
 93 9.694228000000001e-08
 94 8.683532000000001e-08
 95 7.783092e-08
 96 6.98033e-08
 97 6.264161e-08
 98 5.624827e-08




==> matlab/iter_25_n_5_sqrt.txt <==
 iter n_5
 2 24
 3 7.853935
 4 1.630071
 5 0.550821
 6 0.2501313
 7 0.1320198
 8 0.07625680999999999
 9 0.04679849
 10 0.03001352
 11 0.01991182
 12 0.01357312
 13 0.009461527000000001
 14 0.006721114
 15 0.004852516
 16 0.003553332
 17 0.002634661
 18 0.001975346
 19 0.001495897
 20 0.001143109
 21 0.0008807467
 22 0.0006837385
 23 0.0005344947
 24 0.0004205161
 25 0.0003328178
 26 0.0002648727
 27 0.0002118925
 28 0.0001703334
 29 0.0001375505
 30 0.0001115545
 31 9.083837e-05
 32 7.425301e-05
 33 6.091637e-05
 34 5.014751e-05
 35 4.141777e-05
 36 3.431456e-05
 37 2.851425e-05
 38 2.376182e-05
 39 1.985536e-05
 40 1.663437e-05
 41 1.397072e-05
 42 1.176174e-05
 43 9.924859e-06
 44 8.393413000000001e-06
 45 7.113425e-06
 46 6.041033e-06
 47 5.140487e-06
 48 4.382561e-06
 49 3.743298e-06
 50 3.202999e-06
 51 2.745427e-06
 52 2.357164e-06
 53 2.027095e-06
 54 1.745987e-06
 55 1.506157e-06
 56 1.301195e-06
 57 1.125742e-06
 58 9.753082000000001e-07
 59 8.461254e-07
 60 7.350236999999999e-07
 61 6.393317e-07
 62 5.567943e-07
 63 4.855041e-07
 64 4.23845e-07
 65 3.704455e-07
 66 3.241398e-07
 67 2.839352e-07
 68 2.489852e-07
 69 2.185668e-07
 70 1.920617e-07
 71 1.689402e-07
 72 1.48748e-07
 73 1.310948e-07
 74 1.156452e-07




==> matlab/iter_31_sqrt.txt <==
 iter n_2 n_5 n_10 n_20 n_50 n_100 sqrt
 2 2.6875 1.976562 4.707764 9.700006999999999 24.7 49.7 70.71067811865474
 3 15.086 33.57937 23.29827 31.80499 40.29027 54.43241 57.73502691896258
 4 8.036777000000001 14.88596 12.17863 12.34393 12.74108 13.403 50
 5 7.450584 37.48861 7.758424 7.153027 7.154408 7.156722 44.72135954999579
 6 4.488849 10.97157 0.4423766 35.63085 6.691529 6.691529 40.82482904638631
 7 1.327783 4.330795 0.236113 13.24569 4.540593 4.540593 37.79644730092272
 8 2.849938 4.392643 0.327045 0.5867549 9.661268 9.661268 35.35533905932737
 9 4.075726 24.12857 1.805473 6.452219 12.13081 12.13081 33.33333333333334
 10 2.94444 3.922539 2.372682 4.017109 17.5048 17.5048 31.62277660168379
 11 1.383204 3.36092 7.290754 4.133518 14.14231 14.14231 30.15113445777636
 12 2.270608 6.64023 0.2923533 19.84773 1.741135 1.741135 28.86751345948129
 13 2.25734 1.420855 3.173548 2.04803 18.86893 18.86893 27.73500981126146
 14 2.286299 15.68869 9.407548999999999 17.2563 9.288448000000001 9.288448000000001 26.72612419124244
 15 1.603691 3.455486 3.015391 4.990547 12.5405 12.5405 25.81988897471611
 16 2.066027 1.911363 1.767832 7.263789 13.69323 13.69323 25
 17 1.67197 2.02783 7.101089 0.001079613 1.653139 1.653139 24.2535625036333
 18 1.9961 5.635775 0.6341115000000001 2.940139 14.88668 14.88668 23.57022603955159
 19 1.505863 1.567904 2.002638 0.04717942 7.003911 7.003911 22.94157338705617
 20 1.897594 1.842156 0.5929737 1.058094 8.650136 8.650136 22.36067977499789
 21 1.453662 1.676734 1.060919 1.632702 15.97845 15.97845 21.82178902359924
 22 0.3626578 1.169588 2.145612 4.448425 13.01208 13.01208 21.32007163556104
 23 1.083477 3.07332 4.164857 6.726668 14.56184 14.56184 20.85144140570748
 24 0.6446833 3.968761 12.52432 0.2054785 9.403014000000001 9.403014000000001 20.41241452319315
 25 1.224575 11.81911 0.578491 1.651921 12.92017 12.92017 20
 26 0.7762737 0.5849132 1.725896 1.569688 6.494154 6.494154 19.6116135138184
 27 1.317734 0.753892 1.065592 1.793352 1.058008 1.058008 19.24500897298752
 28 0.8907926 1.200155 2.302545 3.682351 2.842757 2.842757 18.89822365046136
 29 0.390149 1.505948 3.19373 11.07837 11.49657 11.49657 18.56953381770519
 30 0.9293615 3.612773 10.70281 0.4324649 5.395256 5.395256 18.25741858350554
 31 0.5054578 10.97078 0.4354618 0.8874011000000001 10.88612 10.88612 17.96053020267749
 32 1.033189 0.3298298 0.8460438 1.165183 13.23968 13.23968 17.67766952966369
 33 0.6091335 1.258871 0.2608011 0.9485021 1.501687 1.501687 17.40776559556978
 34 1.123821 3.009109 0.8398009 1.3153 10.24157 10.24157 17.14985851425088
 35 0.7222198 0.9849829 1.152178 2.032838 4.879987 4.879987 16.90308509457033
 36 0.3757064 2.152446 1.968647 11.17653 7.826972 7.826972 16.66666666666667
 37 0.8375613 1.805875 10.4838 0.4119001 11.42342 11.42342 16.43989873053573
 38 0.4441267 10.91909 0.360932 3.273893 12.43052 12.43052 16.22214211307626
 39 0.9255726 0.5136857 3.105235 0.5298357 11.25614 11.25614 16.01281538050871
 40 0.5230719 3.226512 0.5231789 3.102664 0.4947507 0.4947507 15.8113883008419
 41 1.007484 0.07480889 2.787418 0.9102951 4.918684 4.918684 15.61737618886061
 42 0.6311121 0.7812995 0.8452833 2.232873 10.3776 10.3776 15.43033499620919
 43 0.3579582 0.637054 2.372008 1.500995 9.544286 9.544286 15.24985703326047
 44 0.7718654 0.2748953 1.483576 5.954084 9.98743 9.98743 15.07556722888818
 45 0.4029911 0.7399942 5.790701 0.7864002 8.413808 8.413808 14.9071198499986
 46 0.8494945 0.3712739 1.358504 1.913392 9.544226 9.544226 14.74419561548971
 47 0.4652148 0.7688284 1.429299 0.2668571 7.044788 7.044788 14.58649914978946
 48 0.3412623 0.477036 0.4672269 0.3805343 9.020372 9.020372 14.43375672974065
 49 0.7026705 0.799974 0.6130491 0.7082238 5.365476 5.365476 14.28571428571429
 50 0.3569899 0.5703144 0.7359925 1.006236 3.588816 3.588816 14.14213562373095
 51 0.7717949 0.2773901 1.215079 1.370052 3.008819 3.008819 14.0028008402801
 52 0.4083532 0.6927155 1.38375 4.085369 7.525973 7.525973 13.86750490563073
 53 0.843202 0.355385 4.129529 7.937802 3.434171 3.434171 13.7360563948689
 54 0.4949566 0.7179891 8.078169000000001 0.09228036000000001 5.298986 5.298986 13.60827634879543
 55 0.3278087 0.4463818 0.08514919 1.127959 8.694979 8.694979 13.48399724926484
 56 0.6791956 0.7457072 1.206933 1.126322 7.432697 7.432697 13.36306209562122
 57 0.3454595 0.5276114 1.050927 7.63173 8.416216 8.416216 13.24532357065044
 58 0.7439483 0.271484 8.124689999999999 1.526919 6.201017 6.201017 13.13064328597225
 59 0.3936321 0.6519735 1.813603 1.376916 8.016306999999999 8.016306999999999 13.01889109808239
 60 0.3132965 0.337817 1.00897 3.768752 4.802124 4.802124 12.90994448735806
 61 0.6290713999999999 0.6746545 2.194069 7.409805 3.798384 3.798384 12.8036879932896
 62 0.3163162 0.4176773 8.071647 0.02662177 2.842994 2.842994 12.70001270001905
 63 0.6886301 0.2409815 0.0627697 1.138659 5.204754 5.204754 12.59881576697424
 64 0.351943 0.6139352 2.944516 0.3779407 2.720289 2.720289 12.5
 65 0.7508705 0.2913447 0.1395136 1.10147 4.891699 4.891699 12.40347345892085
 66 0.4295523 0.6330981 0.4349977 0.6860296 7.878602 7.878602 12.30914909793327
 67 0.3028236 0.3655807 2.486401 0.950012 7.305795 7.305795 12.21694443563052
 68 0.6178251 0.6565329 1.123158 1.005731 7.725959 7.725959 12.12678125181665
 69 0.3092263 0.4345323 0.7857368 1.882783 6.593104 6.593104 12.03858530857692
 70 0.674419 0.2491643 0.9046826 7.733835 7.488462 7.488462 11.95228609334394
 71 0.3518309 0.5905405 1.534542 0.01993154 5.663596 5.663596 11.86781658193853
 72 0.2908551 0.297519 6.209665 3.707598 7.202222 7.202222 11.78511301977579
 73 0.5768007000000001 0.6090622 0.2525435 0.311733 4.490056 4.490056 11.70411471961306
 74 0.2876898 0.3639022 3.752894 0.8873734 4.536973 4.536973 11.62476387438193
 75 0.6296974 0.2249829 0.3039548 4.250597 2.92683 2.92683 11.54700538379251
 76 0.3134307 0.5619712 0.864638 1.047841 3.836805 3.836805 11.47078669352809
 77 0.6850825 0.2644388 2.816058 1.15596 2.301234 2.301234 11.39605764596379
 78 0.3857911 0.5783597 5.297622 1.0096 4.699293 4.699293 11.32277034144596
 79 0.2820537 0.3266019 1.861219 1.604732 7.170509 7.170509 11.25087900926024
 80 0.5715685 0.5985249 7.003534 5.306609 7.382261 7.382261 11.18033988749895
 81 0.2821488 0.3852774 1.409641 1.187704 7.125702 7.125702 11.11111111111111
 82 0.6222353 0.2349423 0.893337 1.519477 7.465988 7.465988 11.04315260748465
 83 0.3218516 0.5455148 1.549109 0.3729181 7.060013 7.060013 10.97642599896903
 84 0.2722631 0.273662 4.291809 0.3408843 7.879397 7.879397 10.91089451179962
 85 0.5364238 0.5615173 5.809894 0.2228897 7.044759 7.044759 10.84652289093281
 86 0.2654622 0.3302403 0.01686136 0.5213248 0.06506151 0.06506151 10.78327732034384
 87 0.5842866 0.2135929 0.8643874 0.6619721 1.771135 1.771135 10.72112534837795
 88 0.2871117 0.5221716 0.2992928 0.8099362 6.234893 6.234893 10.66003581778052
 89 0.2645777 0.2462162 0.2920097 1.301671 3.207776 3.207776 10.5999788000636
 90 0.5122312 0.5366295 0.5353928999999999 4.165835 6.799489 6.799489 10.5409255338946
 91 0.2543479 0.2996325 0.6845647 5.945692 6.946494 6.946494 10.48284836721918
 92 0.5578594 0.5543264 0.8096182 0.08846392 0.09359936000000001 0.09359936000000001 10.42572070285374
 93 0.2702715 0.3505411 1.296471 1.085994 2.253058 2.253058 10.36951694730425
 94 0.6061878000000001 0.2234388 3.942136 0.609391 6.195155 6.195155 10.31421246258793
 95 0.3295226 0.5097543 5.904736 1.233348 4.092906 4.092906 10.25978352085154
 96 0.2575584 0.2556982 0.1014421 1.843394 5.180799 5.180799 10.20620726159658
 97 0.5165064 0.5239101 1.181169 0.6077854 2.943534 2.943534 10.15346165133619
 98 0.2513319 0.3049506 0.6046454 1.146392 2.883727 2.883727 10.10152544552211
 99 0.5608557 0.2040927 1.018897 1.371132 1.959352 1.959352 10.05037815259212
 100 0.2841345 0.489986 6.147346 3.720335 4.245164 4.245164 10
 101 0.250528 0.2318577 1.179313 5.690698 6.253785 6.253785 9.950371902099892
 102 0.4893628 0.5029519 0.7970496 0.05054595 6.723502 6.723502 9.901475429766744
 103 0.2401507 0.2786663 1.177347 1.164847 6.256522 6.256522 9.853292781642931
 104 0.5317305 0.1921566 1.973606 0.3614607 0.1467038 0.1467038 9.805806756909202
 105 0.2576646 0.4745656 6.365006 0.3860723 1.465413 1.465413 9.759000729485333
 106 0.2447725 0.2172025 0.1332256 1.648242 5.565257 5.565257 9.712858623572641
 107 0.470077 0.4867036 2.785441 0.7066587 2.548182 2.548182 9.667364890456636
 108 0.232177 0.2616712 0.2316128 0.5855386 3.681184 3.681184 9.622504486493762
 109 0.5107963 0.5017061 0.4770835 0.7640245 5.852921 5.852921 9.578262852211514
 110 0.242312 0.3046995 0.4337986 0.967814 4.801816 4.801816 9.534625892455923
 111 0.5538588 0.2054226 5.689461 1.840534 5.743971 5.743971 9.491579957524991
 112 0.2965421 0.4674646 1.699722 6.036921 4.042617 4.042617 9.44911182523068
 113 0.2383124 0.230783 0.6589714 0.238614 5.565148 5.565148 9.407208683835972
 114 0.4771379 0.4795331 0.7876645 2.891505 3.191098 3.191098 9.365858115816939
 115 0.229174 0.2724072 1.162031 0.3884251 3.07451 3.07451 9.325048082403137
 116 0.5169429 0.1901986 2.819314 0.7005919 2.05866 2.05866 9.284766908852594
 117 0.2595967 0.4521538 5.613791 0.8216388999999999 4.840076 4.840076 9.245003270420485
 118 0.2330991 0.2127626 0.1889953 5.663997 5.860504 5.860504 9.205746178983233
 119 0.4542123 0.4634079 1.721604 1.223739 0.2538456 0.2538456 9.166984970282114
 120 0.22099 0.2525658 0.529176 0.6861112 1.574449 1.574449 9.128709291752768
 121 0.4925049 0.1803894 0.6555038 0.9174753 5.242552 5.242552 9.090909090909092
 122 0.2371617 0.4398857 1.11727 1.069809 2.629558 2.629558 9.053574604251853
 123 0.2286844 0.2011227 5.511034 1.99986 4.713929 4.713929 9.016696346674323
 124 0.4377207 0.4505352 0.9557786 5.570764 5.650236 5.650236 8.980265101338746
 125 0.2149235 0.2391976 0.79273 0.2409662 0.2678313 0.2678313 8.944271909999159
 126 0.4747203 0.4635869 1.061584 2.180412 1.433169 1.433169 8.908708063747479
 127 0.2224149 0.2762902 1.870701 0.2556951 5.070382 5.070382 8.873565094161139
 128 0.2246787 0.1931683 5.490991 0.3857898 2.364647 2.364647 8.838834764831843
 129 0.4249098 0.4351134 0.3116459 0.2439065 3.485992 3.485992 8.804509063256239
 130 0.2099406 0.2142219 2.2342 0.4231623 5.329774 5.329774 8.770580193070293
 131 0.4607915 0.4457235 0.2495672 0.4531755 4.542285 4.542285 8.737040566610379
 132 0.2148743 0.2502223 0.3893914 0.5139254 5.256038 5.256038 8.703882797784892
 133 0.4987793 0.1799717 0.2417458 0.5860022 3.950393 3.950393 8.6710996952412
 134 0.2605884 0.422423 0.1935605 0.7604297 5.126133 5.126133 8.638684255813601
 135 0.2184012 0.1990285 0.4272293 1.227084 3.237839 3.237839 8.606629658238704
 136 0.4354062 0.4324151 0.5038998 3.810675 4.091561 4.091561 8.574929257125442
 137 0.2068187 0.233638 0.5728252 4.912381 2.368344 2.368344 8.54357657716761
 138 0.4707614 0.1712489 0.7499348 0.2095404 5.336669 5.336669 8.512565307587487
 139 0.2328254 0.4121468 1.213925 1.182461 5.429632 5.429632 8.481889296799709
 140 0.2149106 0.1889473 3.735731 0.5330226 0.4767549 0.4767549 8.451542547285166
 141 0.4171818 0.4216634 4.80559 0.5960574 1.675386 1.675386 8.42151921066519
 142 0.2013938 0.2222296 0.2279734 1.136752 4.855491 4.855491 8.391813582966892
 143 0.4514185 0.4332195 1.182165 3.651024 2.625322 2.625322 8.362420100070908
 144 0.2151073 0.2547969 0.5287598 0.5446948 5.597408 5.597408 8.333333333333334
 145 0.2117634 0.1831638 0.581631 0.8908517 5.328827 5.328827 8.304547985373997
 146 0.4037461 0.408795 1.005416 0.9220758 0.5651848 0.5651848 8.27605888602368
 147 0.19712 0.2011365 4.973264 1.47743 1.720192 1.720192 8.247860988423225
 148 0.4370046 0.4182813 0.8191615 4.819407 4.762209 4.762209 8.219949365267865
 149 0.2030681 0.2328393 0.7391658 3.302667 2.637755 2.637755 8.192319205190405
 150 0.2087779 0.1714247 0.8763919 0.4324302 2.577205 2.577205 8.164965809277261
 151 0.393181 0.3979679 1.216839 0.8140126 1.713362 1.713362 8.137884587711595
 152 0.1934535 0.1878928 2.77089 0.3843922 3.404725 3.404725 8.111071056538128
 153 0.4255788 0.4069648 4.850756 0.3292993 4.939524 4.939524 8.084520834544433
 154 0.1952279 0.2184999 0.3211607 0.3848891 4.998033 4.998033 8.058229640253803
 155 0.4597674 0.1635076 1.494556 2.904902 4.932725 4.932725 8.032193289024988
 156 0.2375137 0.3891384 0.3874814 0.8412944 4.98663 4.98663 8.006407690254356
 157 0.202531 0.1789234 0.3971643 0.5432957 4.90148 4.90148 7.980868844676221
 158 0.4044473 0.3977486 0.3294372 0.779382 5.026907 5.026907 7.9555728417573
 159 0.1898829 0.2084786 0.6309874 1.191056 4.877016 4.877016 7.930515857181441
 160 0.4364807 0.4081181 0.3964433 3.365806 5.133954 5.133954 7.905694150420948
 161 0.2144147 0.2374936 0.8861672 4.678468 4.861215 4.861215 7.881104062391007
 162 0.2001908 0.1746011 0.5154107 0.3306005 5.381294 5.381294 7.856742013183862
 163 0.3888736 0.3867539 0.7305061 1.342474 4.862262 4.862262 7.832604499879574
 164 0.1861018 0.1902475 1.023179 0.5304022 0.4684856 0.4684856 7.808688094430304
 165 0.420031 0.3953399 2.247686 0.5477546 1.288442 1.288442 7.784989441615229
 166 0.1992044 0.2185623 4.814694 0.6411528 4.189959 4.189959 7.761505257063329
 167 0.1979402 0.1640262 0.6082021 3.02268 4.863477 4.863477 7.738232325341368
 168 0.3772549 0.3773423 1.817883 0.5775154 0.6309254 0.6309254 7.715167498104595
 169 0.1829863 0.1785 0.5366542 1.417146 1.499162 1.499162 7.692307692307693
 170 0.4076337 0.3855297 0.5955819 0.510826 4.385261 4.385261 7.669649888473704
 171 0.1886566 0.2059292 0.5698557 0.8061087 2.198112 2.198112 7.647191129018725
 172 0.1957009 0.1567707 1.075304 0.9771672 3.653177 3.653177 7.624928516630233
 173 0.3680841 0.3696221 4.714395 1.829537 4.647406 4.647406 7.602859212697055
 174 0.1802166 0.1704056 0.7355721 4.639125 5.06147 5.06147 7.580980435789034
 175 0.3977699 0.3774881 0.7034702 0.8283977 4.662004 4.662004 7.559289460184544
 176 0.1809807 0.1969813 0.766783 1.531316 0.5021487 0.5021487 7.53778361444409
 177 0.1934632 0.1515393 1.005031 0.3775663 1.232693 1.232693 7.516460280028289
 178 0.3604979 0.3629831 1.849299 0.3692124 3.635833 3.635833 7.495316889958614
 179 0.1776516 0.1645219 4.650841 0.2346722 4.624805 4.624805 7.474350927519358
 180 0.3895594 0.3705809 0.9384538 0.1724989 0.5907246 0.5907246 7.453559924999299
 181 0.1766601 0.1902948 1.499019 0.1428545 1.330805 1.330805 7.432941462471663
 182 0.4201763 0.3796972 0.4145431 0.3534464 4.40797 4.40797 7.412493166611012
 183 0.2132685 0.2157364 0.3915034 0.3985109 4.663904 4.663904 7.392212709545729
 184 0.1869942 0.162986 0.2643532 0.4508394 0.8449429000000001 0.8449429000000001 7.372097807744857
 185 0.3728847 0.3619764 0.2417422 0.5411793 1.583131 1.583131 7.352146220938077
 186 0.1735309 0.1762174 0.6015788 0.7264435 4.201685 4.201685 7.332355751067665
 187 0.4017537 0.3695926 0.4408047 1.229841 2.197466 2.197466 7.312724241271306
 188 0.1951075 0.2010834 0.4044093 4.245683 3.964844 3.964844 7.293249574894728
 189 0.1856116 0.1543792 0.4824353 4.099914 4.484603 4.484603 7.273929674533079
 190 0.3601513 0.3542951 0.5527788 0.3253217 0.618099 0.618099 7.254762501100116
 191 0.1711423 0.1667875 0.739644 1.016802 1.287688 1.287688 7.235746052924216
 192 0.3883463 0.3616075 1.234655 0.5011481 3.954121 3.954121 7.216878364870323
 193 0.1827107 0.1909541 4.052684 0.487912 4.487371 4.487371 7.198157507486946
 194 0.1841232 0.148301 4.117662 0.5724067 0.7823843 0.7823843 7.179581586177381
 195 0.3504649 0.3478804 0.3731318 2.080051 1.441092 1.441092 7.161148740394329
 196 0.1690306 0.1600946 1.087372 0.3435017 4.064916 4.064916 7.142857142857143
 197 0.3780532 0.3549414 0.5222937 1.934324 1.996822 1.996822 7.124704998790965
 198 0.1738862 0.1835896 0.5064059 0.4263353 3.089031 3.089031 7.106690545187015
 199 0.1825311 0.143819 0.5666151 0.7735532000000001 4.263558 4.263558 7.088812050083359
 200 0.3427366 0.3423014 1.463825 0.8645285 4.024882 4.024882 7.071067811865475
 201 0.1670499 0.1551209 0.5418814 1.402944 4.244157 4.244157 7.053456158585982
 202 0.3697788 0.3491484 1.191201 4.582634 3.810759 3.810759 7.035975447302919
 203 0.1673498 0.1779818 0.5373483 3.858012 4.197985 4.197985 7.018624063435965
 204 0.1808631 0.3573013 0.7544920000000001 0.2897104 3.507242 3.507242 7.001400420140048
 205 0.3363124 0.2006091 0.8889534 0.8975788 4.139834 4.139834 6.984302957695782
 206 0.1651422 0.1545521 1.44435 0.3825112 3.090937 3.090937 6.967330142916177
 207 0.3628584 0.3419071 4.679811 0.3243792 4.064779 4.064779 6.950480468569158
 208 0.1624271 0.1660625 3.739096 0.2751967 2.584234 2.584234 6.933752452815364
 209 0.3907338 0.3487768 0.324063 0.4210606 3.612421 3.612421 6.917144638660746
 210 0.1966478 0.188223 0.8831517 0.4777504 2.006369 2.006369 6.900655593423543
 211 0.1743096 0.1469988 0.3921705 0.4618101 3.83014 3.83014 6.884283908215142
 212 0.3486762 0.3353198 0.3322473 0.4948362 4.224454 4.224454 6.868028197434452
 213 0.1606045 0.1578792 0.2883248 0.5731379 0.7494581 0.7494581 6.851887098275316
 214 0.3751034 0.3419444 0.4168937 0.7513199 1.290541 1.290541 6.835859270246632
 215 0.1812137 0.1794762 0.6488473 1.232786 3.781008 3.781008 6.819943394704735
 216 0.1735981 0.1415675 0.3934535 3.856737 4.216815 4.216815 6.804138174397717
 217 0.3376376 0.3297755 0.5236534 4.012086 0.8964760000000001 0.8964760000000001 6.788442333021307
 218 0.1591122 0.1519665 0.5622438 0.4812053 1.403211 1.403211 6.772854614785964
 219 0.3635229 0.3361937 0.7438017 1.153877 3.834131 3.834131 6.75737378399486
 220 0.1704186 0.1730213 1.202364 0.5351927 1.861601 1.861601 6.741998624632421
 221 0.1726699 0.1375101 3.555031 0.5009187000000001 2.761636 2.761636 6.726727939963125
 222 0.3291491 0.3249324 3.9727 0.4924744 3.997483 3.997483 6.711560552140243
 223 0.1576887 0.1475182 0.5485362 0.7858193 3.487504 3.487504 6.696495301824251
 224 0.3545418 0.331173 1.202061 4.019165 3.967263 3.967263 6.681531047810609
 225 0.1625987 0.1680584 0.5416684 0.6768376 3.144113 3.144113 6.666666666666667
 226 0.171566 0.33855 0.504288 0.7219447 3.907243 3.907243 6.651901052377393
 227 0.3223442 0.1884259 0.4784273 0.5911213 2.709467 2.709467 6.637233115999719
 228 0.1562713 0.1474886 0.6912732 0.6695410000000001 3.832177 3.832177 6.622661785325219
 229 0.3472899 0.3249164 3.923415 0.8258333 2.21827 2.21827 6.608186004550897
 230 0.1567404 0.1576689 0.7449867999999999 1.306891 2.705419 2.705419 6.59380473395787
 231 0.1703339 0.3311795 0.8018208 4.004755 1.614202 1.614202 6.57951694959769
 232 0.3166849 0.1776518 0.5564481999999999 3.555746 2.864094 2.864094 6.565321642986127
 233 0.1548449 0.140714 0.6379864 0.3924136 3.929344 3.929344 6.551217820804184
 234 0.341222 0.3191507 0.7350979 0.9092473 3.902692 3.902692 6.537204504606134
 235 0.1522049 0.1503949 1.045535 0.3689296 3.92573 3.92573 6.523280730534422
 236 0.1690153 0.3252105 2.231204 0.2998363 3.848283 3.848283 6.509445549041193
 237 0.3118259 0.1699142 3.815883 0.2196342 3.903899 3.903899 6.495698024616309
 238 0.1534112 0.1357715 1.057685 0.1848648 3.780701 3.780701 6.482037235521644
 239 0.3359858 0.3142707 1.094842 0.4882004 3.880755 3.880755 6.468462273531509
 240 0.1492008 0.145064 0.4522605 0.369487 3.679336 3.679336 6.454972243679028
 241 0.3612992 0.3201572 0.3732588 0.352731 3.853995 3.853995 6.441566264008308
 242 0.1794398 0.164136 3.539912 0.4063811 3.525894 3.525894 6.42824346533225
 243 0.1622154 0.1320405 1.113819 0.4538223 3.821366 3.821366 6.415002990995841
 244 0.3244069 0.3099957 0.5840007 0.5642876 3.298058 3.298058 6.401843996644799
 245 0.1483825 0.141014 0.5433089 0.796527 3.779775 3.779775 6.388765649999399
 246 0.3485283 0.3157317 0.7054362 1.506657 2.978084 2.978084 6.375767130633383
 247 0.1668811 0.1596606 1.198498 3.896788 3.72588 3.72588 6.362847629757778
 248 0.1620096 0.1291287 3.919535 3.001614 2.569252 2.569252 6.350006350009525
 249 0.3151636 0.3061503 3.59479 0.6146123 3.657833 3.657833 6.337242505244779
 250 0.1476002 0.1378297 0.5232975 0.8649791999999999 2.110619 2.110619 6.324555320336759
 251 0.3388543 0.311753 1.031694 0.5085878 2.617478 2.617478 6.311944030978032
 252 0.1578572 0.1560723 0.5135139 0.4527989 1.550934 1.550934 6.29940788348712
 253 0.1615204 0.3183406 0.4639354 0.453613 2.676591 2.676591 6.286946134619315
 254 0.3079429 0.1742138 0.4366803 0.6942138 3.741931 3.741931 6.274558051381585
 255 0.1467366 0.1388484 0.5806843 3.821934 3.568449 3.568449 6.262242910851495
 256 0.3312391 0.306663 2.542425 0.6332886 3.732353 3.732353 6.25
 257 0.1511822 0.1477041 0.4092698 0.8228845 3.417781 3.417781 6.237828615518053
 258 0.1608125 0.3123009 1.623145 0.5436908 3.701801 3.701801 6.225728063646904
 259 0.3020978 0.1655287 0.3839554 0.6278025 3.203504 3.203504 6.213697660012
 260 0.1457885 0.1332022 0.660433 0.708963 3.66366 3.66366 6.201736729460423
 261 0.3250335 0.3018383 0.6694904 0.9677451 2.902464 2.902464 6.18984460590173
 262 0.1461038 0.1416877 0.8906132 1.83131 3.614207 3.614207 6.178020632152155
 263 0.1599441 0.3073148 1.524694 3.925366 2.516677 2.516677 6.166264159782074
 264 0.2972119 0.1591375 4.025496 2.469491 3.551634 3.551634 6.154574548966636
 265 0.1447706 0.1289943 3.390185 0.6501755 2.080483 2.080483 6.142951168339512
 266 0.3198159 0.2977013 0.4292619 0.6930024 2.670727 2.670727 6.131393394849659
 267 0.1421312 0.1371837 0.8584918 0.3990999 1.556383 1.556383 6.119900613621046
 268 0.1589626 0.303038 0.4040229 0.3127207 2.663827 2.663827 6.108472217815261
 269 0.2930094 0.1542723 0.3324816 0.2576966 3.634328 3.634328 6.097107608496923
 270 0.1437017 0.1257627 0.2681323 0.2677229 3.535985 3.535985 6.085806194501846
 271 0.3153056 0.2940452 0.2704972 1.116117 3.628792 3.628792 6.07456739230787
 272 0.1389363 0.133704 0.5899172 0.4127945 3.438739 3.438739 6.063390625908324
 273 0.1579045 0.2992592 0.3098385 0.4704839 3.605699 3.605699 6.052275326688025
 274 0.2893038 0.1504483 0.7364512 0.3985892 3.300422 3.300422 6.041220933301769
 275 0.1425995 0.1232066 0.3666383 0.4627247 3.57811 3.57811 6.030226891555272
 276 0.3113119 0.2907372 0.486503 0.5390361 3.096136 3.096136 6.01929265428846
 277 0.1372509 0.1309328 0.5558145 0.7149566000000001 3.542891 3.542891 6.008417681261096
 278 0.3343129 0.2958413 0.7510257 1.172025 2.810503 2.810503 5.997601439040672
 279 0.1640641 0.1473488 1.271421 3.511856 3.49727 3.49727 5.986843400892496
 280 0.1508868 0.3018029 3.871232 3.54235 2.445009 2.445009 5.976143046671968
 281 0.3018157 0.1636975 3.525941 0.7576727 3.43954 3.43954 5.965499862718936
 282 0.137128 0.1322646 0.6564105 1.120335 2.030799 2.030799 5.954913341754136
 283 0.3238397 0.2914672 1.068107 0.5511232 2.671015 2.671015 5.94438298277764
 284 0.1537985 0.1401189 0.5450773 0.4818869 1.539298 1.539298 5.933908290969266
 285 0.1510574 0.2966057 0.4806808 0.4203532 2.600779 2.600779 5.923488777590923
 286 0.2940642 0.1562056 0.4318211 0.4546885 3.517844 3.517844 5.913123959890826
 287 0.1368692 0.1272651 0.4906481 0.8141207 3.421478 3.421478 5.902813361009553
 288 0.3157457 0.2872667 1.00438 3.431295 3.512916 3.512916 5.892556509887896
 289 0.1462385 0.1348272 3.590986 0.4966555 3.32941 3.32941 5.882352941176471
 290 0.1509124 0.2922715 0.4686544 0.6814588 3.491709 3.491709 5.872202195147034
 291 0.2879192 0.1506051 0.645025 0.5066977 3.19834 3.19834 5.862103817605492
 292 0.1364396 0.1234867 0.5352856 0.5726018 3.466318 3.466318 5.852057359806529
 293 0.3092851 0.2836425 0.6085356 0.6641066 3.005378 3.005378 5.84206237836986
 294 0.1405358 0.1308112 0.7423041 0.9142636 3.433915 3.433915 5.832118435198042
 295 0.1505264 0.2885304 1.108501 1.742055 2.736002 2.736002 5.82222509739582
 296 0.2828978 0.146291 2.645075 3.535909 3.391954 3.391954 5.812381937190964
 297 0.1358684 0.1205536 3.35934 3.002314 2.390763 2.390763 5.802588531856594
 298 0.3039732 0.2804277 1.138103 0.3766321 3.338789 3.338789 5.792844463634923
 299 0.136132 0.1276767 0.9458711 0.7053757 1.997148 1.997148 5.783149319662402
 300 0.1499612 0.2852121 0.4787532 0.3445514 2.705741 2.705741 5.773502691896257
 301 0.2786783 0.1428715 0.3585878 0.2679997 1.537947 1.537947 5.76390417704235
 302 0.1351872 0.1182156 0.2613326 0.1985766 2.574945 2.574945 5.75435337648436
 303 0.2994851 0.2775127 0.2069873 0.1557963 3.414973 3.414973 5.74484989621426
 304 0.1326505 0.1251629 0.1884729 0.1362945 3.369489 3.369489 5.735393346764043
 305 0.1492657 0.2822039 0.2493316 0.2876062 3.412608 3.412608 5.725983343138683
 306 0.2750415 0.1400849 0.2951197 0.3123472 3.314989 3.314989 5.716619504750295
 307 0.1344247 0.28765 0.4057031 0.343788 3.396462 3.396462 5.707301455353496
 308 0.2955978 0.1549611 0.3413369 0.3902718 3.240645 3.240645 5.698028822981897
 309 0.1298326 0.1266441 0.4011406 0.4702899 3.378354 3.378354 5.688801239885742
 310 0.1484777 0.2783682 0.4684422 0.6229271 3.129073 3.129073 5.679618342470648
 311 0.2718351 0.1336977 0.6066611 0.9922001 3.356417 3.356417 5.670479771237427
 312 0.1336042 0.2830916 0.9242059 2.573144 2.964232 2.964232 5.661385170722978
 313 0.2921561 0.1483541 2.096415 3.285613 3.328684 3.328684 5.652334189442215
 314 0.1275567 0.1221375 3.372258 1.258502 2.730805 2.730805 5.643326479831003
 315 0.3133335 0.2746505 1.963653 1.049333 3.292822 3.292822 5.63436169819011
 316 0.1528381 0.128954 0.8927311 0.5959628 2.423772 2.423772 5.62543950463012
 317 0.1414129 0.2792608 0.7037434 0.4803923 3.246918 3.246918 5.616559563017304
 318 0.2839244 0.1433514 0.5023993 0.4010196 2.060188 2.060188 5.607721540920443
 319 0.1278886 0.118692 0.4238657 0.3884405 3.068576 3.068576 5.598925109558543
 320 0.3042823 0.2714279 0.4018739 0.4890091 1.666742 1.666742 5.590169943749474
 321 0.1439487 0.1253132 0.4823883 1.488011 2.815257 2.815257 5.581455721859476
 322 0.1418672 0.2759386 1.125044 0.3490541 3.334411 3.334411 5.572782125753528
 323 0.277118 0.1394602 2.971785 1.31716 3.763453 3.763453 5.564148840746572
 324 0.1279963 0.1159934 0.3312551 0.3668538 3.35187 3.35187 5.555555555555555
 325 0.2971939 0.2685617 0.659794 0.5742815 0.9936535 0.9936535 5.547001962252291
 326 0.1372842 0.1224477 0.5196638 0.5681849 1.132654 1.132654 5.538487756217113
 327 0.1419893 0.2729837 0.5984573 0.6961276 2.465976 2.465976 5.530012636093311
 328 0.2716713 0.1363548 0.723725 0.98989 3.287793 3.287793 5.521576303742327
 329 0.1278842 0.1138287 1.053517 2.0409 3.507368 3.507368 5.513178464199712
 330 0.291486 0.2659591 2.293423 3.408796 3.29914 3.29914 5.504818825631803
 331 0.1321852 0.1201363 3.377311 2.624736 3.662698 3.662698 5.496497099293127
 332 0.1418563 0.2703009 2.025744 0.5392078 3.303704 3.303704 5.488212999484517
 333 0.2671961 0.1338138 0.7347378 0.6943092 0.9855427 0.9855427 5.479966243511909
 334 0.1275964 0.112051 0.6263221 0.3905585 1.112537 1.112537 5.471756551645828
 335 0.2867693 0.2635562 0.400855 0.3086709 2.3711 2.3711 5.46358364708153
 336 0.1282052 0.1182266 0.3108307 0.2478807 3.238417 3.238417 5.45544725589981
 337 0.1415308 0.2678246 0.2545843 0.2250072 3.320857 3.320857 5.447347107028433
 338 0.2634269 0.1316837 0.2382779 0.2894532 3.244026 3.244026 5.439282932204212
 339 0.1271727 0.2727545 0.3536381 3.261045 3.360291 3.360291 5.431254465935685
 340 0.2827758 0.1451211 3.252871 0.8943094 3.238564 3.238564 5.423261445466404
 341 0.1250357 0.120107 0.8742714 0.2990719 3.444953 3.444953 5.415303610738824
 342 0.1410621 0.264611 0.3102612 0.4090443 3.237264 3.237264 5.407380704358752
 343 0.2601787 0.1263747 0.413736 0.4099776 3.6072 3.6072 5.399492471560388
 344 0.1266466 0.2689151 0.4288757 0.4863167 3.242739 3.242739 5.391638660171921
 345 0.2793179 0.1396285 0.5156934 0.6207248 1.013852 1.013852 5.383819020581655
 346 0.1224601 0.116272 0.6788988 0.9352286 1.110121 1.110121 5.376033305704703
 347 0.1404882 0.2614332 1.089838 2.079074 2.336787 2.336787 5.36828127095019
 348 0.2573203 0.1223564 2.927164 3.307033 3.178479 3.178479 5.360562674188974
 349 0.1260449 0.2656447 3.218851 2.583349 3.250932 3.250932 5.352877275721892
 350 0.2762621 0.1353959 1.320997 0.6928022 3.183641 3.183641 5.345224838248487
 351 0.1203237 0.113293 1.028522 0.7832625 3.283311 3.283311 5.337605126836238
 352 0.1398382 0.2586516 0.6183619 0.4996876 3.177963 3.177963 5.330017908890261
 353 0.2547576 0.1192233 0.4917017 0.4240489 3.353791 3.353791 5.322462954123495
 354 0.1253887 0.2627807 0.4096439 0.3854328 3.175778 3.175778 5.314940034527339
 355 0.2735122 0.1320558 0.386335 0.4170925 3.487495 3.487495 5.307448924342753
 356 0.1187668 0.1109284 0.4442673 0.6763292 3.179118 3.179118 5.299989400031801
 357 0.293013 0.2561606 0.8633028 3.233516 1.006209 1.006209 5.292561240249631
 358 0.1416629 0.1167252 3.079064 0.4636342 1.085944 1.085944 5.285164225816899
 359 0.1326526 0.2602157 0.3996052 0.8711746 2.227917 2.227917 5.277798139692595
 360 0.2665498 0.1293589 0.6647465 0.4204552 3.113795 3.113795 5.270462766947299
 361 0.1193971 0.1090109 0.4568535 0.5143533 3.046413 3.046413 5.263157894736842
 362 0.2853645 0.2538876 0.5104973 0.526929 3.113419 3.113419 5.255883312276367
 363 0.134165 0.114689 0.5623331 0.6257722 2.982482 2.982482 5.248638810814779
 364 0.1332844 0.2578754 0.7031718 0.8480384 3.099098 3.099098 5.241424183609592
 365 0.2607003 0.1271321 1.055993 1.525737 2.893026 2.893026 5.234239225902138
 366 0.1197575 0.1074227 2.482024 3.26787 3.082288 3.082288 5.227083734893167
 367 0.279284 0.2517818 3.009169 2.817259 2.761389 2.761389 5.219957509718806
 368 0.1284385 0.1129931 1.685455 0.6399038 3.061182 3.061182 5.21286035142687
 369 0.1335889 0.2557077 0.7161268 0.7859924 2.574466 2.574466 5.205792062953535
 370 0.2559645 0.1252527 0.5409067 0.4000609 3.03401 3.03401 5.198752449100364
 371 0.1198756 0.2602171 0.3540075 0.3094511 2.324829 2.324829 5.19174131651165
 372 0.2743333 0.1375044 0.2638074 0.230896 2.999079 2.999079 5.184758473652126
 373 0.1239892 0.1149404 0.2033033 0.1833372 2.019894 2.019894 5.177803730784977
 374 0.1336404 0.252897 0.165059 0.155366 2.95574 2.95574 5.170876899950192
 375 0.2520418 0.1205877 0.2232639 0.1743718 1.687231 1.687231 5.163977794943222
 376 0.1198022 0.2568565 2.98792 0.3403908 3.097164 3.097164 5.157106231293967
 377 0.270211 0.1326848 0.9332521 0.2762312 3.107411 3.107411 5.150262026246048
 378 0.1204729 0.1115109 0.4200131 0.3222689 1.268822 1.268822 5.143444998736397
 379 0.1334983 0.2500915 0.3159609 0.3442041 1.210775 1.210775 5.136654969375141
 380 0.2487214 0.1170095 0.3285942 0.4000409 2.61747 2.61747 5.129891760425771
 381 0.1195801 0.2539727 0.3783154 0.4930586 3.063611 3.063611 5.123155195785599
 382 0.2667044 0.1289263 0.4563059 0.6793356 1.094476 1.094476 5.116445100966509
 383 0.117646 0.1088177 0.6042617 1.172015 1.105101 1.105101 5.109761303075961
 384 0.1332093 0.2476236 0.9540293 3.155997 2.24841 2.24841 5.103103630798288
 385 0.2458528 0.1141899 2.348442 2.941644 3.013192 3.013192 5.096471914376256
 386 0.1192442 0.2514347 2.981397 1.039692 3.072564 3.072564 5.089865985592876
 387 0.2636612 0.1259323 1.977981 0.9594235 3.017696 3.017696 5.083285677753489
 388 0.1153334 0.106661 0.7942966 0.560646 3.096932 3.096932 5.076730825668095
 389 0.1328098 0.2454065 0.6830046 0.4554207 3.012432 3.012432 5.070201265633938
 390 0.243327 0.1119227 0.4771886 0.3803499 3.149933 3.149933 5.063696835418334
 391 0.1188223 0.2491542 0.3976082 0.3563662 3.009725 3.009725 5.057217374241736
 392 0.2609706 0.1234973 0.3586397 0.3958416 3.248414 3.248414 5.050762722761053
 393 0.1134077 0.1049004 0.3735241 0.6690296 3.010915 3.010915 5.044332723053182
 394 0.1323282 0.2433795 0.5300912 3.043241 3.434388 3.434388 5.037927218598784
 395 0.2410645 0.1100631 2.205909 0.3977035 3.019194 3.019194 5.031546054266276
 396 0.1183364 0.2470694 0.2877199 0.8744313 1.142687 1.142687 5.02518907629606
 397 0.2585515 0.1214766 1.730524 0.4106445 1.113555 1.113555 5.018856132284956
 398 0.1117753 0.103435 0.2882794 0.5026193 2.252653 2.252653 5.012547071170855
 399 0.1317862 0.2414995 0.5408417 0.5077501 2.960322 2.960322 5.006261743217589
 400 0.2390062 0.1085076 0.490747 0.588859 3.074636 3.074636 5
 401 0.1178036 0.2451359 0.5640131 0.7614567 2.966801 2.966801 4.993761694389223
 402 0.2563436 0.1197654 0.7006723 1.220218 3.140701 3.140701 4.987546680538165
 403 0.110768 0.249292 1.039914 3.330581 2.965476 2.965476 4.981354813867179
 404 0.2743308 0.131023 2.324968 2.876676 3.268931 3.268931 4.975185951049946
 405 0.1315547 0.1104564 3.024645 1.17192 2.969316 2.969316 4.969039949999533
 406 0.1245195 0.2426381 2.557937 0.8463368 1.084118 1.084118 4.962916669854651
 407 0.2504307 0.1155936 0.5295033 0.5017527000000001 1.066947 1.066947 4.956815970966097
 408 0.1115938 0.2463057 0.6778591 0.3722311 2.088201 2.088201 4.950737714883372
 409 0.2678432 0.126719 0.3935014 0.2837506 2.907984 2.907984 4.944681764341487
 410 0.1252043 0.1073437 0.3121646 0.2317536 2.781646 2.781646 4.938647983247948
 411 0.1252723 0.2401279 0.2505652 0.2056875 2.905601 2.905601 4.9326362366699
 412 0.2453912 0.1123577 0.2191497 0.2231062 2.689043 2.689043 4.926646390821466
 413 0.1121326 0.2437282 0.2260556 0.7133036 2.890189 2.890189 4.920678313051229
 414 0.2626139 0.1233292 0.3942122 0.265148 2.559021 2.559021 4.914731871829905
 415 0.1202708 0.1048767 0.4744537 0.5864505 2.87102 2.87102 4.90880693673816
 416 0.125712 0.2379113 0.3029358 0.2820671 2.377848 2.377848 4.902903378454601
 417 0.2412664 0.1097849 0.3654439 0.3649103 2.846321 2.846321 4.897021068743918
 418 0.1124229 0.241451 0.3598371 0.3836416 2.14116 2.14116 4.891159880445185
 419 0.2583118 0.1206075 0.4052295 0.4525343 2.814775 2.814775 4.885319687460315
 420 0.1163819 0.1028866 0.4779622 0.5753707 1.858267 1.858267 4.879500364742666
 421 0.1259071 0.2359152 0.6191829 0.8473037 2.77607 2.77607 4.873701788285794
 422 0.2378228 0.1077016 0.9458275 1.737624 1.555148 1.555148 4.867923835112355
 423 0.1125165 0.2393999 2.141384 3.009522 2.665503 2.665503 4.862166383263151
 424 0.2547029 0.1183807 2.996135 2.811851 2.89661 2.89661 4.856429311786321
 425 0.1132719 0.1012526 2.808389 0.753227 1.152186 1.152186 4.850712500726659
 426 0.1259124 0.2340878 0.6264225 0.8699304 1.085021 1.085021 4.845015831115092
 427 0.2348929 0.1059839 0.8145667 0.5155931 2.117484 2.117484 4.839339184958273
 428 0.1124561 0.2375221 0.4992705 0.4274042 2.845782 2.845782 4.833682445228318
 429 0.2516183 0.1165248 0.4213296 0.3630138 2.824458 2.824458 4.828045495852676
 430 0.1107481 0.09988721 0.3681046 0.3430771 2.847193 2.847193 4.822428221704121
 431 0.1257714 0.2323916 0.3608834 0.3807295 2.79614 2.79614 4.81683050859088
 432 0.2323546 0.1045419 0.4293472 0.6250852 2.838347 2.838347 4.811252243246881
 433 0.1122763 0.2357793 0.8493459 2.808268 2.75947 2.75947 4.805693313322127
 434 0.2489344 0.1149489 2.883694 0.3740901 2.828786 2.828786 4.800153607373193
 435 0.1086692 0.2396335 0.337572 0.89608 2.705795 2.705795 4.794633014853842
 436 0.1255182 0.1253608 0.6949795 0.3597224 2.817717 2.817717 4.789131426105757
 437 0.2301175 0.1064702 0.4152186 0.4617236 2.626921 2.626921 4.783648732349398
 438 0.1120045 0.2335365 0.4660515 0.4520588 2.804331 2.804331 4.778184825674966
 439 0.2465597 0.1111797 0.4866271 0.5106768 2.512532 2.512532 4.772739599033477
 440 0.1069303 0.2369531 0.5650031 0.6275008 2.787518 2.787518 4.767312946227961
 441 0.1251794 0.1214774 0.7316736 0.9005767 2.35214 2.35214 4.761904761904762
 442 0.2281146 0.1036216 1.166252 1.823368 2.765926 2.765926 4.756514941544941
 443 0.1116624 0.2312698 3.095855 2.830878 2.139627 2.139627 4.751143381455799
 444 0.2444256 0.1082274 2.676367 2.491233 2.738254 2.738254 4.745789978762495
 445 0.105453 0.2346279 1.370649 0.6276421 1.879879 1.879879 4.740454631399772
 446 0.1247758 0.1183922 0.7461356 0.6964256 2.703878 2.703878 4.735137238103785
 447 0.2262953 0.1013456 0.5036389 0.3825046 1.593098 1.593098 4.729837698404022
 448 0.1112672 0.2292617 0.3531226 0.2917917 2.953395 2.953395 4.72455591261534
 449 0.2424808 0.1058616 0.2659775 0.218648 2.838329 2.838329 4.719291781830087
 450 0.1041782 0.2325667 0.2094361 0.1711048 1.451259 1.451259 4.714045207910317
 451 0.1243238 0.1158975 0.1729548 0.1371913 1.215935 1.215935 4.708816093480111
 452 0.2246212 0.09949727 0.155569 0.1127248 2.473116 2.473116 4.703604341917986
 453 0.1108321 0.2274495 0.2234156 0.1038116 2.79684 2.79684 4.698409857349396
 454 0.2406862 0.1039338 2.916373 0.2252982 1.196639 1.196639 4.69323254463932
 455 0.103518 0.2307063 0.8492073999999999 0.247766 1.079407 1.079407 4.688072309384954
 456 0.2573174 0.1138454 0.3486361 0.2620758 2.062749 2.062749 4.68292905790847
 457 0.1225095 0.09797191 0.3042119 0.2868735 2.749308 2.749308 4.67780269724988
 458 0.117021 0.2257885 0.353746 0.322056 2.72081 2.72081 4.672693135159978
 459 0.2356287 0.1023366 0.4160167 0.3770414 2.750423 2.750423 4.667600280093366
 460 0.1044661 0.2290009 0.5304863 0.4700547 2.689857 2.689857 4.662524041201569
 461 0.2517772 0.1121285 0.7719741 0.6526682 2.741994 2.741994 4.657464328326223
 462 0.1170914 0.09669253 1.502539 1.130132 2.648511 2.648511 4.652421051992354
 463 0.1178531 0.2242458 2.825003 2.824937 2.732674 2.732674 4.647394123401731
 464 0.2312639 0.1009913 2.654197 2.65311 2.587949 2.587949 4.642383454426297
 465 0.1051273 0.2274171 0.9573259 1.372241 2.721655 2.721655 4.637388957601683
 466 0.2472557 0.1106677 0.8766157 0.8524244 2.499648 2.499648 4.632410546120795
 467 0.1128166 0.09560201 0.5406721 0.585715 2.708086 2.708086 4.627448133827476
 468 0.1183909 0.2227972 0.4378568 0.4459167 2.373674 2.373674 4.622501635210242
 469 0.2276552 0.0998396 0.3661676 0.3660402 2.69085 2.69085 4.617570965396101
 470 0.105544 0.2259301 0.3352376 0.325252 2.201377 2.201377 4.612656040144425
 471 0.2435001 0.1094037 0.3453734 0.3206973 2.668692 2.668692 4.607756775840913
 472 0.109402 0.2294803 0.4507355 0.381506 1.980467 1.980467 4.602873089491617
 473 0.1186963 0.1189803 1.166076 0.7516048 2.640581 2.640581 4.598004898717028
 474 0.2246201 0.1018841 1.609549 2.653594 1.720798 1.720798 4.593152121746254
 475 0.1057661 0.2239918 0.2640178 0.2903374 2.606403 2.606403 4.588314677411235
 476 0.2403276 0.1061695 0.5942244 0.7052392 1.44578 1.44578 4.583492485141057
 477 0.1066406 0.2271541 0.4225831 0.3923778 2.364306 2.364306 4.578685464956301
 478 0.118819 0.1156481 0.4607599 0.4463162 2.705545 2.705545 4.573893537463483
 479 0.2220248 0.09940238999999999 0.4979824 0.4566096 3.031601 3.031601 4.569116623849538
 480 0.1058341 0.2220048 0.5903306 0.5174037 2.717185 2.717185 4.564354645876384
 481 0.2376032 0.1036037 0.7882808 0.6400783 1.194575 1.194575 4.559607525875532
 482 0.1043796 0.2251174 1.329551 0.9226798 1.052389 1.052389 4.55487518674277
 483 0.1187986 0.1129688 2.993149 1.871635 1.955739 1.955739 4.550157551932901
 484 0.2197697 0.09739722000000001 2.630112 2.818052 2.662187 2.662187 4.545454545454546
 485 0.1057809 0.220232 1.326772 2.514486 2.534962 2.534962 4.540766091864998
 486 0.2352264 0.1015248 0.7777631 0.7619528 2.659994 2.659994 4.536092116265145
 487 0.1025042 0.2232994 0.5215546 0.7479096 2.450242 2.450242 4.531432544294438
 488 0.1186664 0.1107799 0.3772745 0.4339249 2.647242 2.647242 4.526787302125927
 489 0.2177799 0.09575297000000001 0.2912148 0.3354453 2.33237 2.33237 4.522156316461346
 490 0.1056329 0.2186236 0.237292 0.2606824 2.631303 2.631303 4.517539514526256
 491 0.2331212 0.09981451 0.2057242 0.2153248 2.170837 2.170837 4.512936824065242
 492 0.100928 0.2216496 0.1986818 0.1899653 2.61083 2.61083 4.508348173337161
 493 0.1184475 0.1089634 0.287 0.1919277 1.962665 1.962665 4.50377349111045
 494 0.2159988 0.09438464000000001 2.6454 0.3257673 2.584819 2.584819 4.499212706658476
 495 0.105411 0.2171434 0.7442251 1.129897 1.7157 1.7157 4.494665749754947
 496 0.23123 0.09838611 0.2446198 0.2804516 2.553016 2.553016 4.490132550669373
 497 0.09958533999999999 0.2201313 0.3602419 0.3213134 1.450664 1.450664 4.485613040162566
 498 0.1181614 0.1074324 0.3077496 0.3185541 2.445411 2.445411 4.481107149482209
 499 0.214383 0.09322893 0.3433399 0.3504722 2.655429 2.655429 4.476614810358452
 500 0.1051318 0.2157647 0.3822565 0.4004777 1.207472 1.207472 4.47213595499958
 501 0.2295087 0.09717496 0.4544813 0.4893981 1.043885 1.043885 4.467670516087702
 502 0.09842575000000001 0.2187169 0.5882718 0.6635099 1.913421 1.913421 4.463218426774517
 503 0.1178236 0.1061223 0.88905 1.102043 2.607918 2.607918 4.458779620677098
 504 0.2128991 0.09223824 1.923841 2.864081 2.461127 2.461127 4.45435403187374
 505 0.1048087 0.2144671 2.74012 2.669153 2.605133 2.605133 4.449941594899848
 506 0.2279233 0.09613251 2.573945 1.874638 2.368357 2.368357 4.44554224474387
 507 0.09741052 0.2173861 0.8330263 0.7819836999999999 2.592001 2.592001 4.441155916843275
 508 0.1174464 0.1049833 0.8319797 0.6628672 2.240583 2.240583 4.436782547080569
 509 0.2115214 0.2206802 0.5202237 0.4707738 2.575457 2.575457 4.432422071779363
 510 0.104452 0.1138495 0.4245828 0.3873629 2.069011 2.069011 4.428074427700476
 511 0.2264475 0.0981465 0.3568001 0.3378348 2.554244 2.554244 4.423739552038088
 512 0.096966 0.215653 0.3255299 0.3215448 1.853644 1.853644 4.419417382415921
 513 0.241868 0.1020816 0.3296149 0.3502394 2.527563 2.527563 4.41510785688348
 514 0.1144189 0.2185996 0.4067112 0.5130558 1.605921 1.605921 4.410810913912309
 515 0.1101457 0.1108629 0.8529701 2.337037 2.495542 2.495542 4.406526492392318
 516 0.2220906 0.0958937 2.531881 0.257908 1.348602 1.348602 4.402254531628119
 517 0.09798368 0.2138652 0.2755793 1.668394 2.07723 2.07723 4.397994971335424
 518 0.2371041 0.09975815 0.6349283 0.2400882 2.57648 2.57648 4.393747751637468
 519 0.1097623 0.2167685 0.4059449 0.4712143 2.548976 2.548976 4.389512813061471
 520 0.111025 0.1084413 1.975704 0.404949 2.576268 2.576268 4.385290096535146
 521 0.218289 0.09405908 0.6474784 0.4415367 2.523069 2.523069 4.381079543383235
 522 0.09872483 0.212264 0.3560854 0.5009228999999999 2.56936 2.56936 4.376881095324085
 523 0.2331723 0.09786108 0.310213 0.6249322 2.488078 2.488078 4.372694694466261
 524 0.1060364 0.215128 0.3341081 0.9092306 2.561703 2.561703 4.368520283305189
 525 0.111631 0.106449 0.4831513 1.878768 2.43727 2.43727 4.364357804719848
 526 0.2151166 0.09254465000000001 1.81196 2.617663 2.552707 2.552707 4.360207201969474
 527 0.09923158 0.2108077 0.2160303 2.334484 2.363692 2.363692 4.356068418690321
 528 0.2298776 0.09629044 1.683232 0.7761642 2.541712 2.541712 4.351941398892446
 529 0.1030238 0.2136354 0.2455197 0.6974372 2.259019 2.259019 4.347826086956522
 530 0.1120188 0.1047863 0.4760274 0.4113029 2.527847 2.527847 4.343722427630694
 531 0.2124298 0.0912775 0.4130202 0.3112764 2.115305 2.115305 4.339630366027462
 532 0.09955012000000001 0.2094652 0.4498166 0.2367975 2.510087 2.510087 4.3355498476206
 533 0.2270759 0.09497187999999999 0.5095347 0.188451 1.928594 1.928594 4.3314808182421
 534 0.1005622 0.2122594 0.6328627999999999 0.1551376 2.487483 2.487483 4.327423224079155
 535 0.112233 0.1033787 0.9117322 0.133798 1.703698 1.703698 4.32337701167117
 536 0.2101209 0.09020271000000001 1.821253 0.1319116 2.459608 2.459608 4.3193421279068
 537 0.09971816999999999 0.2082134 2.691849 0.7148446000000001 1.456911 1.456911 4.315318520021031
 538 0.2246589 0.09384947 2.411577 0.3333773 2.586023 2.586023 4.311306135592269
 539 0.09852901999999999 0.2109763 0.911209 0.2217361 2.566767 2.566767 4.30730492253948
 540 0.1123091 0.1021703 0.749154 0.2648028 1.425534 1.425534 4.303314829119352
 541 0.2081086 0.08927854 0.4588414 0.2627585 1.123437 1.123437 4.299335803923477
 542 0.09976628999999999 0.2070345 0.3500495 0.2905226 2.084893 2.084893 4.295367795875578
 543 0.2225443 0.09288072999999999 0.2727913 0.3267569 2.524932 2.524932 4.291410754228745
 544 0.09683120000000001 0.209768 0.224738 0.385455 2.732905 2.732905 4.287464628562721
 545 0.1122759 0.1011174 0.19568 0.4863493 2.533259 2.533259 4.283529368781194
 546 0.2063305 0.2128411 0.1870223 0.689321 2.870134 2.870134 4.279604925109129
 547 0.09971913 0.1093711 0.2374424 1.247116 2.539097 2.539097 4.275691248090127
 548 0.2206691 0.09484098000000001 0.9237748 2.611512 1.281222 1.281222 4.271788288583805
 549 0.09539715999999999 0.2081997 0.3056596 2.463821 1.045631 1.045631 4.267895997763199
 550 0.1121563 0.09847818 0.4099252 1.518611 1.876014 1.876014 4.264014327112208
 551 0.2047387 0.2109588 0.269907 0.7971347 2.489346 2.489346 4.26014322842305
 552 0.09959653 0.1066577 0.3119816 0.6017037 2.388433 2.388433 4.256282653793743
 553 0.2189845 0.09277112999999999 0.3213565 0.4470442 2.48805 2.48805 4.252432555625623
 554 0.09417165 0.2065743 0.3577571 0.3664967 2.322663 2.322663 4.248592886620874
 555 0.1119686 0.09634806 0.4163504 0.3196373 2.478192 2.478192 4.244763599780089
 556 0.203296 0.2092955 0.5205808 0.301381 2.231108 2.231108 4.240944648399855
 557 0.09941440999999999 0.1044417 0.7331295 0.3190797 2.466011 2.466011 4.237135986070358
 558 0.2174527 0.09107409 1.319551 0.426625 2.104397 2.104397 4.233337566673017
 559 0.09311169 0.2051144 2.686639 1.182551 2.45046 2.45046 4.229549344378135
 560 0.1117275 0.09459741000000001 2.519613 1.25875 1.937372 1.937372 4.225771273642583
 561 0.2019734 0.2078009 1.590573 0.2996467 2.430611 2.430611 4.222003309207491
 562 0.09918552 0.1026077 0.8162403 0.5359273 1.73169 1.73169 4.218245406095979
 563 0.2160444 0.08966527000000001 0.6257015 0.3920367 2.405866 2.405866 4.214497519610895
 564 0.09218378000000001 0.203784 0.464258 0.4132758 1.499302 1.499302 4.210759605332595
 565 0.1114446 0.09314007000000001 0.3814841 0.4337448 2.350205 2.350205 4.207031619116712
 566 0.2007482 0.2064384 0.3328232 0.4898281 1.258607 1.258607 4.203313517091986
 567 0.0989201 0.1010698 0.3131176 0.6000464 1.866816 1.866816 4.199605255658081
 568 0.2147362 0.08848101 0.3287074 0.8403543999999999 2.444668 2.444668 4.195906791483446
 569 0.09136436000000001 0.2025561 0.4287671 1.561356 2.232345 2.232345 4.192218081503185
 570 0.2291598 0.09191128 1.030034 2.671228 2.439022 2.439022 4.188539082916955
 571 0.1080108 0.2051807 2.57138 2.390497 2.117205 2.117205 4.184869753186872
 572 0.1042152 0.09976299 0.2437742 1.23321 2.424838 2.424838 4.181210050035454
 573 0.2108601 0.08747292 0.5722027 0.7382841 1.964918 1.964918 4.177559931443568
 574 0.09243564999999999 0.2014103 0.3755774 0.5002488 2.406832 2.406832 4.173919355648411
 575 0.224934 0.09086182 0.4031243 0.3647423 1.773541 1.773541 4.170288281141495
 576 0.1038727 0.2040071 0.4165607 0.2821457 2.384188 2.384188 4.166666666666667
 577 0.1051376 0.09863804 0.4643569 0.2288083 1.551612 1.551612 4.163054471218133
 578 0.2074534 0.08660385 0.5573406 0.1946047 2.35686 2.35686 4.159451654038515
 579 0.09324083 0.2003308 0.7526335 0.1766946 1.317412 1.317412 4.155858174616913
 580 0.2214166 0.08995394 1.280827 0.1842412 2.086041 2.086041 4.152273992686998
 581 0.1005247 0.2029015 2.633274 0.3244433 2.436022 2.436022 4.148699068225111
 582 0.1058028 0.09765604 2.33355 1.3116 2.588827 2.588827 4.145133361448392
 583 0.2045907 0.2057815 1.657106 0.2941111 2.441431 2.441431 4.141576832812911
 584 0.09382056 0.1053762 0.6326377 0.2860649 2.682965 2.682965 4.13802944301184
 585 0.2184496 0.09185674000000001 0.5318754 0.2919451 2.444448 2.444448 4.134491152973616
 586 0.09779102000000001 0.2014713 0.3555086 0.3122593 1.235459 1.235459 4.130961923860138
 587 0.1062605 0.09523708 0.273019 0.347644 0.9979354 0.9979354 4.12744171706498
 588 0.2021536 0.2040659 0.2153297 0.4066976 1.728845 1.728845 4.123930494211613
 589 0.09421772 0.1028917 0.1764281 0.5106685 2.395828 2.395828 4.120428217151646
 590 0.2159144 0.08994253000000001 0.1502643 0.7222866999999999 2.154106 2.154106 4.116934847963091
 591 0.09553861 0.1999835 0.1373226 1.309887 2.390435 2.390435 4.113450348948636
 592 0.1065512 0.09327088 0.2240885 2.589834 2.028716 2.028716 4.109974682633933
 593 0.200052 0.2025444 2.400263 2.432918 2.37554 2.37554 4.106507811765909
 594 0.09446739 0.1008497 0.7409009 1.683636 1.866635 1.866635 4.103049699311091
 595 0.2137202 0.08836359000000001 0.3017892 0.7732633 2.356718 2.356718 4.099600308453939
 596 0.09366541 0.1986437 0.2305327 0.6255912 1.668678 1.668678 4.096159602595202
 597 0.1067076 0.09164542000000001 0.2598272 0.4543699 2.33335 2.33335 4.09272754535029
 598 0.1982166 0.2011737 0.2742187 0.3716637 1.446498 1.446498 4.089304100547653
 599 0.09459819 0.09915072 0.3049307 0.3204674 2.696988 2.696988 4.085889232227185
 600 0.2117971 0.08704608 0.3506913 0.2959464 2.441602 2.441602 4.08248290463863
 601 0.09209261000000001 0.1974207 0.425562 0.2999598 1.703821 1.703821 4.079085082240021
 602 0.1067562 0.09028563000000001 0.562133 0.3597722 1.210173 1.210173 4.075695729696112
 603 0.1965939 0.199922 0.8697431 0.6650493 2.234829 2.234829 4.072314811876841
 604 0.09463340000000001 0.09771971 1.959228 2.370966 2.405183 2.405183 4.068942293855797
 605 0.2100909 0.08593391 2.427688 0.2432727 1.324254 1.324254 4.065578140908708
 606 0.09075888999999999 0.1962906 2.302209 0.8108038 1.031572 1.031572 4.062222318511938
 607 0.1067185 0.08913451999999999 0.931543 0.3173116 1.798222 1.798222 4.058874792340995
 608 0.1951419 0.1987654 0.7869479 0.3948436 2.36435 2.36435 4.055535528269064
 609 0.09459188 0.09649965000000001 0.5186552 0.3753172 2.254231 2.254231 4.052204492365538
 610 0.208559 0.08498405000000001 0.4157602 0.4013644 2.362791 2.362791 4.048881650894581
 611 0.08961626 0.1952354 0.3460305 0.4511486 2.18744 2.18744 4.045566970313675
 612 0.1066118 0.08814838999999999 0.3076283 0.5478674 2.353587 2.353587 4.042260417272217
 613 0.1938277 0.1976853 0.2941541 0.7508802999999999 2.095323 2.095323 4.038961958610097
 614 0.09448892 0.09544672 0.3141986 1.315402 2.342133 2.342133 4.035671561356309
 615 0.2071683 0.08416321 0.4193285 2.500708 1.970032 1.970032 4.032389192727559
 616 0.08862696 0.1942411 1.050931 2.226728 2.327518 2.327518 4.029114820126901
 617 0.10645 0.08729344999999999 2.533329 1.604626 1.808058 1.808058 4.025848411142372
 618 0.1926254 0.1966675 0.2241024 0.6113683 2.308977 2.308977 4.022589933545649
 619 0.09433692 0.09452695 0.5704749 0.5123032 1.61253 1.61253 4.019339355290704
 620 0.2058922 0.08344544 0.3746229 0.341431 2.286094 2.286094 4.016096644512494
 621 0.08776116 0.1932968 0.3993565 0.2603351 1.395596 1.395596 4.012861769525641
 622 0.1062444 0.08654336999999999 0.409318 0.2030603 2.504855 2.504855 4.009634698823128
 623 0.1915145 0.1957011 0.4502002 0.163326 2.383947 2.383947 4.00641540107502
 624 0.09414589 0.09371314 0.5285302 0.1344124 1.563864 1.563864 4.003203845127178
 625 0.2047098 0.1983861 0.684937 0.1131639 1.133655 1.133655 4
 626 0.08699517 0.1009032 1.063191 0.09928069 2.02892 2.02892 3.996803834887158
 627 0.1060041 0.08846656999999999 2.582761 0.1395717 2.346303 2.346303 3.993615319154359
 628 0.1904786 0.1944382 2.400023 0.198166 2.618691 2.618691 3.990434422338111
 629 0.09392391999999999 0.09159119 2.191046 0.2130534 2.355729 2.355729 3.9872611141445
 630 0.2036046 0.196866 0.7116719 0.219337 1.287722 1.287722 3.984095364447979
 631 0.08633544 0.09872381 0.6701499 0.2350613 0.9993050999999999 0.9993050999999999 3.980937143290165
 632 0.217117 0.08676945 0.4206788 0.255285 1.705701 1.705701 3.97778642087865
 633 0.1018203 0.1931103 0.3275745 0.2846936 2.310005 2.310005 3.974643167585821
 634 0.09881994 0.08985048 0.2597355 0.328337 2.110094 2.110094 3.971507353947688
 635 0.2001965 0.1955088 0.216261 0.397794 2.305937 2.305937 3.968378950662725
 636 0.08741167 0.09691693999999999 0.1887285 0.5213202 2.005337 2.005337 3.965257928590721
 637 0.2134081 0.08535795 0.176767 0.7886590999999999 2.293592 2.293592 3.962144258751636
 638 0.09818925000000001 0.1919081 0.1949654 1.665423 1.867711 1.867711 3.959037912324479
 639 0.0997455 0.08839962 0.3591791 2.341999 2.277975 2.277975 3.955938860646178
 640 0.1971759 0.1942797 0.7676468 2.224895 1.695114 1.695114 3.952847075210474
 641 0.08823947 0.09540186 0.2184409 1.155001 2.25837 2.25837 3.949762527666821
 642 0.2102934 0.08417143000000001 0.3095565 0.7749942 1.494247 1.494247 3.946685189819292
 643 0.09521897999999999 0.190806 0.2762329 0.5385192 2.234658 2.234658 3.943615033625495
 644 0.1004345 0.08717707 0.2995491 0.4171168 1.280136 1.280136 3.940552031195503
 645 0.1946184 0.1931525 0.3268412 0.3420395 2.054816 2.054816 3.937496154790789
 646 0.08885635 0.09411708000000001 0.3738122 0.2975235 2.309959 2.309959 3.934447376823169
 647 0.2076471 0.08316328000000001 0.4524835 0.2757535 2.559874 2.559874 3.931405669853757
 648 0.09276995 0.1897843 0.5990707 0.2788777 2.317945 2.317945 3.928371006591931
 649 0.1009309 0.08613555000000001 0.9371205 0.3289007 1.281198 1.281198 3.925343359894298
 650 0.192428 0.1921075 2.195657 0.5634637 0.9863241 0.9863241 3.92232270276368
 651 0.08930095 0.09301524999999999 2.396629 2.30697 1.664928 1.664928 3.919309008348103
 652 0.2053728 0.08229736999999999 2.27012 0.2313932 2.273074 2.273074 3.916302249939787
 653 0.09073463 0.1888278 0.935864 1.042802 2.046611 2.046611 3.913302400974162
 654 0.1012705 0.08523840000000001 0.7817441000000001 0.2804904 2.268328 2.268328 3.910309435028875
 655 0.1905305 0.1911291 0.5216735 0.4108371 1.933202 1.933202 3.907323325822818
 656 0.08960504 0.09205961 0.4174207 0.3691276 2.255363 2.255363 3.904344047215152
 657 0.2033961 0.08154544 0.3467578 0.3890081 1.786915 1.786915 3.901371573204352
 658 0.08902939999999999 0.1879248 0.3060864 0.4250263 2.239009 2.239009 3.898405877927253
 659 0.1014828 0.084457 0.2881472 0.4953269 1.607964 1.607964 3.895446935658099
 660 0.1888683 0.1902054 0.2973986 0.631385 2.2187 2.2187 3.892494720807615
 661 0.08979471999999999 0.09122139 0.3636042 0.9425673 1.405583 1.405583 3.88954920792207
 662 0.2016585 0.08088529999999999 0.6803047 2.040697 2.194573 2.194573 3.886610371682359
 663 0.08758877 0.1870659 2.259542 2.374845 1.196244 1.196244 3.883678186903087
 664 0.1015917 0.08376885000000001 0.2322901 2.1633 1.776361 1.776361 3.880752628531664
 665 0.1873958 0.1893269 0.8225354 0.9819833 2.255451 2.255451 3.877833671647406
 666 0.08989136 0.09047719 0.3087328 0.700543 2.110336 2.110336 3.874921291460643
 667 0.2001143 0.1918439 0.386556 0.4586369 2.252222 2.252222 3.872015463311832
 668 0.08636111 0.09720615000000001 0.3623371 0.3451204 2.031388 2.031388 3.869116162670684
 669 0.1016167 0.08563825 0.3819144 0.2693229 2.24256 2.24256 3.866223365135296
 670 0.1860771 0.1881801 0.420083 0.2198743 1.924756 1.924756 3.863337046431279
 671 0.08991244 0.08854497 0.4929511 0.1868666 2.230378 2.230378 3.860457182410915
 672 0.198727 0.1904632 0.635069 0.1669486 1.78524 1.78524 3.857583749052298
 673 0.08530550000000001 0.09522321 0.9686994 0.1628215 2.214904 2.214904 3.854716722458499
 674 0.1015739 0.08407988 2.215799 0.202468 1.613344 1.613344 3.851856078856727
 675 0.1848839 0.1869686 2.240917 1.023466 2.195629 2.195629 3.849001794597505
 676 0.08987226 0.08694905999999999 2.033111 0.2919917 1.416986 1.416986 3.846153846153846
 677 0.1974678 0.1892258 0.8206561999999999 0.358401 2.172582 2.172582 3.843312210120439
 678 0.08438938 0.09356892 0.6441157 0.2442041 1.211394 1.211394 3.840476863212843
 679 0.1014761 0.08277605 0.4104671 0.2735055 1.848568 1.848568 3.837647782266681
 680 0.1837933 0.1858687 0.309503 0.2773094 2.236765 2.236765 3.834824944236852
 681 0.08978249000000001 0.08561116000000001 0.238741 0.3005955 2.225828 2.225828 3.832008326196737
 682 0.1963136 0.188102 0.1913516 0.336506 2.237271 2.237271 3.829197905337418
 683 0.08358668 0.0921743 0.1576847 0.3950293 2.213674 2.213674 3.826393658966905
 684 0.101334 0.08167436 0.1335885 0.4963168 2.233199 2.233199 3.823595564509362
 685 0.182787 0.1848583 0.1180067 0.6989664 2.198343 2.198343 3.820803599504351
 686 0.08965267 0.08447813 0.1871265 1.245204 2.228896 2.228896 3.818017741606063
 687 0.1952458 0.1870692 2.154566 2.41642 2.176916 2.176916 3.815237968582579
 688 0.08287653 0.09098629 0.6683702 2.279532 2.224136 2.224136 3.812464258315117
 689 0.1011563 0.08073416999999999 0.2983536 2.176733 2.146527 2.146527 3.809696588797296
 690 0.1818505 0.1839201 0.222699 0.6624239 2.21869 2.21869 3.806934938134405
 691 0.08949062000000001 0.08350881 0.2271973 0.6829908 2.103232 2.103232 3.804179284542668
 692 0.1942495 0.1861103 0.2461812 0.4613602 2.21223 2.21223 3.801429606348528
 693 0.0822421 0.08996364 0.2707022 0.3789925 2.041966 2.041966 3.798685881987931
 694 0.10095 0.0799237 0.3069119 0.3212807 2.204305 2.204305 3.795948090005617
 695 0.1809719 0.1830411 0.362413 0.2888053 1.956901 1.956901 3.793216209054408
 696 0.08930269 0.08267099999999999 0.4553322 0.2773018 2.194342 2.194342 3.790490217894517
 697 0.1933126 0.1852116 0.6355841 0.2938952 1.842609 1.842609 3.787770095392851
 698 0.08172503 0.08907406 1.096461 0.3764488 2.181678 2.181678 3.785055820522323
 699 0.2059972 0.07921789999999999 2.305864 0.813895 1.696285 1.696285 3.782347372361169
 700 0.09615265000000001 0.1822106 2.189983 2.272325 2.165685 2.165685 3.779644730092272
 701 0.09382817 0.08193934999999999 2.088064 0.1974536 1.520617 1.520617 3.77694787300249
 702 0.1903051 0.1843626 0.7135224999999999 0.6628976 2.146014 2.146014 3.774256780481986
 703 0.08278858 0.08829209 0.686453 0.3248904 1.325634 1.325634 3.771571432023571
 704 0.2027301 0.07859694 0.4631609 0.3663887 2.342754 2.342754 3.768891807222045
 705 0.09295473999999999 0.1814204 0.3777265 0.3550827 2.232333 2.232333 3.766217885773547
 706 0.09474415 0.08129377 0.3181167 0.3749772 1.575366 1.575366 3.763549647474907
 707 0.1876192 0.1835548 0.2837072 0.4146378 1.096758 1.096758 3.760887072223007
 708 0.08362252000000001 0.08759668 0.2691782 0.4885956 1.882925 1.882925 3.758230140014144
 709 0.1999637 0.1859239 0.2791775 0.6320681 2.197099 2.197099 3.755578830943398
 710 0.09031210000000001 0.09392013 0.3407103 0.9682583 2.36609 2.36609 3.752933125204008
 711 0.09544369 0.08310052 0.6205473 2.248013 2.202988 2.202988 3.750293003086747
 712 0.1853287 0.1825033 2.189394 2.189689 2.467573 2.467573 3.747658444979307
 713 0.08426084 0.08581753 0.2164257 1.997324 2.207024 2.207024 3.745029431365691
 714 0.1975972 0.1846585 0.9358683 0.8614512 1.337415 1.337415 3.742405942825599
 715 0.08811321 0.09209583 0.292964 0.6424803 0.9835483 0.9835483 3.739787960033829
 716 0.09596531 0.08165501999999999 0.3955652 0.4163569 1.627123 1.627123 3.737175463759679
 717 0.1833556 0.1813889 0.3598898 0.3124743 2.165804 2.165804 3.734568434866355
 718 0.08473798 0.08433933 0.3751837 0.2411235 1.980291 1.980291 3.73196685431038
 719 0.1955523 0.1835209 0.4050105 0.1931761 2.16229 2.16229 3.729370703141007
 720 0.08627086 0.09056567 0.4626461 0.1590844 1.887458 1.887458 3.726779962499649
 721 0.09634078 0.08043938 0.5697765 0.1345021 2.151857 2.151857 3.724194613619293
 722 0.1816387 0.1803748 0.7942815 0.1176034 1.766032 1.766032 3.721614637823934
 723 0.08508249 0.08309386000000001 1.427851 0.1109484 2.138697 2.138697 3.719040016528009
 724 0.1937673 0.1824854 2.384259 0.1654588 1.613889 1.613889 3.716470731235832
 725 0.08471631 0.08926972 2.159611 0.181865 2.122204 2.122204 3.713906763541037
 726 0.09659628000000001 0.07940761 1.946141 0.2619066 1.435806 1.435806 3.711348095126028
 727 0.1801297 0.1794417 0.5897613 0.2040553 2.102196 2.102196 3.70879470776142
 728 0.08531793 0.08203455 0.5827156999999999 0.2284352 1.243467 1.243467 3.706246583305506
 729 0.1921936 0.1815322 0.3833901 0.2412547 2.035309 2.035309 3.703703703703704
 730 0.08339502 0.08816143999999999 0.3023159 0.2654188 2.173853 2.173853 3.701166050988026
 731 0.09675333999999999 0.07852375 0.2434921 0.2999596 1.311523 1.311523 3.698633607276546
 732 0.1787902 0.1785744 0.2045451 0.3529391 0.9644917 0.9644917 3.696106354772864
 733 0.08546376 0.08112502000000001 0.1789217 0.4407638 1.57781 1.57781 3.693584275765589
 734 0.1907922 0.1806462 0.1655477 0.6079324 2.136968 2.136968 3.691067352627811
 735 0.08226346 0.08720437 0.1711607 1.020599 1.907568 1.907568 3.688555567816588
 736 0.09682969 0.07775946 0.2665989 2.267503 2.132367 2.132367 3.686048903872428
 737 0.1775894 0.1777612 2.2459 2.152406 1.7998 1.7998 3.683547343418787
 738 0.08553605 0.08033659 0.5991169 2.056347 2.120683 2.120683 3.681050869161552
 739 0.1895321 0.1798153 0.1985567 0.8166445 1.662814 1.662814 3.678559463888548
 740 0.08128674 0.08636977 0.3119067 0.7081139 2.106019 2.106019 3.676073110469039
 741 0.09683994 0.07709227 0.2513213 0.4800864 1.497697 1.497697 3.673591791853225
 742 0.1765026 0.1769926 0.2719182 0.3861084 2.087953 2.087953 3.671115491071762
 743 0.08554803 0.07964652 0.2875206 0.3215562 1.313028 1.313028 3.668644191235265
 744 0.1883883 0.17903 0.3172919 0.2827557 2.066646 2.066646 3.666177875533832
 745 0.08043676 0.0856348 0.3640354 0.2628114 1.123112 1.123112 3.663716527236558
 746 0.0967961 0.07650424 0.4413788 0.263009 1.626183 1.626183 3.661260129691062
 747 0.1755098 0.1762611 0.58341 0.2972695 2.118725 2.118725 3.658808666323011
 748 0.08551062 0.07903668 0.9045283 0.4366876 1.898581 1.898581 3.656362120635653
 749 0.1873406 0.1782828 2.046822 1.578482 2.113821 2.113821 3.653920476209348
 750 0.07969081 0.08498029 2.251489 0.2117382 1.795343 1.795343 3.651483716701107
 751 0.09670806 0.1805204 2.139671 1.368273 2.102662 2.102662 3.649051825844134
 752 0.1745949 0.09094418999999999 1.180387 0.2221825 1.663446 1.663446 3.646624787447364
 753 0.08543281 0.08078209 0.7757728 0.4113729 2.088637 2.088637 3.644202585395018
 754 0.1863724 0.1773128 0.5543471 0.3445136 1.50347 1.50347 3.641785203646148
 755 0.07903048 0.08333221 0.4308794 0.357245 2.071309 2.071309 3.639372626234195
 756 0.09658397000000001 0.1793539 0.3546808 0.3776846 1.323061 1.323061 3.63696483726654
 757 0.1737448 0.08925564 0.3074198 0.4207826 2.05076 2.05076 3.63456182092407
 758 0.08532204 0.07943417 0.2807027 0.4987996 1.135692 1.135692 3.63216356146074
 759 0.1854707 0.1762822 0.2731753 0.6494264 1.680125 1.680125 3.629770043203139
 760 0.07844081 0.08195555 0.29263 1.00362 2.105243 2.105243 3.627381250550058
 761 0.09643054 0.1783023 0.3772031 2.375013 1.979858 1.979858 3.624997167972069
 762 0.1729489 0.08783244 0.7867272 2.179195 2.102801 2.102801 3.622617780011092
 763 0.08518442 0.07829529 2.174503 2.006261 1.914212 1.914212 3.620243071279983
 764 0.1846243 0.1753424 0.1949391 0.9366074 2.095055 2.095055 3.617873026462108
 765 0.07790961 0.08079035 0.7113785 0.669008 1.825735 1.825735 3.615507630310936
 766 0.0962533 0.1773432 0.3137773 0.447183 2.085343 2.085343 3.613146867649621
 767 0.1721983 0.08662199 0.3632522 0.3383475 1.709562 1.709562 3.610790723370594
 768 0.08502498999999999 0.07732472 0.3441683 0.2655751 2.073042 2.073042 3.608439182435161
 769 0.1838246 0.1744764 0.3577628 0.2172001 1.564685 1.564685 3.606092229873094
 770 0.0774931 0.0797954 0.3867454 0.1839501 2.057665 2.057665 3.603749850782236
 771 0.1957575 0.1764591 0.4409701 0.161935 1.395527 1.395527 3.601412030328099
 772 0.09098346 0.08558312 0.5402649 0.1508349 2.039042 2.039042 3.599078753743473
 773 0.0892104 0.07649040999999999 0.744073 0.158235 1.212766 1.212766 3.596750006328032
 774 0.1811578 0.1736707 1.296281 0.249779 1.972891 1.972891 3.594425773447947
 775 0.07853309 0.0789383 2.259282 2.058373 2.106587 2.106587 3.592106040535498
 776 0.1928659 0.1756365 2.040193 0.5005074 1.316805 1.316805 3.589790793088691
 777 0.08815315 0.08468336 1.86985 0.1936696 0.9497608 0.9497608 3.587480016670876
 778 0.09010881 0.07576691000000001 0.6379105 0.2631983 1.528945 1.528945 3.585173696910374
 779 0.1787597 0.1729148 0.5793337 0.2467279 2.071325 2.071325 3.582871819500093
 780 0.07936213 0.07819332 0.3769218 0.2644292 1.832648 1.832648 3.580574370197164
 781 0.1903988 0.1748646 0.2915824 0.2871225 2.066603 2.066603 3.578281334822566
 782 0.08579228999999999 0.08389692 0.2297986 0.3234702 1.725044 1.725044 3.575992699260758
 783 0.09080965000000001 0.07513388999999999 0.1877055 0.3809892 2.055257 2.055257 3.573708449459316
 784 0.1767009 0.1722001 0.1576147 0.4791764 1.589941 1.589941 3.571428571428572
 785 0.08001063 0.07753992 0.1362703 0.6727735 2.041078 2.041078 3.569153051241248
 786 0.1882748 0.1741348 0.1229906 1.182072 1.429301 1.429301 3.566881875032109
 787 0.08381115 0.08320318 0.1249603 2.242809 2.023737 2.023737 3.564615028997595
 788 0.09134667 0.07457504 0.1607052 2.121973 1.25193 1.25193 3.562352499395482
 789 0.1749178 0.1715199 0.2174415 2.027178 2.003465 2.003465 3.560094272544522
 790 0.08050917 0.07696160000000001 0.2101348 0.7918891 1.07145 1.07145 3.5578403348241
 791 0.1864298 0.1734401 0.2140956 0.6963939 1.50543 1.50543 3.55559067267389
 792 0.08213855 0.08258456 0.2219356 0.4764745 2.049199 2.049199 3.553345272593508
 793 0.09174787 0.1755602 0.2360246 0.3839231 1.731226 1.731226 3.551104121142175
 794 0.1733595 0.08822749000000001 0.2565597 0.319924 2.042088 2.042088 3.54886720493838
 795 0.08088321 0.07864865 0.2864176 0.2804614 1.601483 1.601483 3.546634510659543
 796 0.1848127 0.1725412 0.3310961 0.2585845 2.028579 2.028579 3.544406025041679
 797 0.08071768999999999 0.08105080000000001 0.4023857 0.2543406 1.446416 1.446416 3.542181734879073
 798 0.09203653000000001 0.1744797 0.5294088 0.2767975 2.012032 2.012032 3.539961627023943
 799 0.1719854 0.08665721999999999 0.8052395 0.368688 1.273057 1.273057 3.537745688386125
 800 0.08115395 0.07738663 1.7044 0.884504 1.992523 1.992523 3.535533905932737
 801 0.1833827 0.1715837 2.120938 2.05237 1.094193 1.094193 3.533326266687867
 802 0.07950297000000001 0.07976334 2.023016 0.1730111 1.585226 1.585226 3.531122757732243
 803 0.09223194999999999 0.1735034 1.478975 0.55686 2.041926 2.041926 3.528923366202928
 804 0.1707629 0.08532781 0.7237278 0.3080324 1.845174 1.845174 3.526728079292991
 805 0.08133901 0.07631574000000001 0.5793881 0.3323174 2.037807 2.037807 3.524536884251207
 806 0.1821067 0.1707091 0.4309458 0.3246509 1.753739 1.753739 3.522349768381734
 807 0.07845758 0.07866906 0.3529888 0.3397292 2.028113 2.028113 3.520166719043814
 808 0.09235017 0.1726112 0.3020439 0.3702431 1.636202 1.636202 3.517987723651459
 809 0.1696656 0.08419272 0.2713569 0.4251051 2.015932 2.015932 3.51581276967315
 810 0.08145305999999999 0.07539969000000001 0.2574099 0.5245050999999999 1.491962 1.491962 3.513641844631533
 811 0.180958 0.169902 0.2631203 0.7283117 2.000815 2.000815 3.511474936103118
 812 0.07755168 0.07773128999999999 0.3053067 1.289146 1.326383 1.326383 3.509312031717982
 813 0.0924045 0.1717877 0.471814 2.153175 1.982692 1.982692 3.507153119159472
 814 0.168672 0.08321531 1.857297 1.948832 1.150389 1.150389 3.504998186163908
 815 0.08150829 0.07460969000000001 0.1778525 1.789764 1.786223 1.786223 3.502847220520294
 816 0.1799151 0.1691505 1.664777 0.6377055 2.041024 2.041024 3.500700210070024
 817 0.07676101 0.07692093999999999 0.1962612 0.5593328 2.154277 2.154277 3.498557142706598
 818 0.09240598999999999 0.1710207 0.4156248 0.3641715 2.044654 2.044654 3.496418006375328
 819 0.1677647 0.08236644999999999 0.336663 0.2791141 2.215742 2.215742 3.494282789073061
 820 0.08151483 0.07392277999999999 0.3466708 0.2177746 2.0464 2.0464 3.492151478847891
 821 0.1789601 0.168445 0.3609588 0.1754149 2.319434 2.319434 3.49002406379888
 822 0.07606576 0.0762148 0.394195 0.1443169 2.050787 2.050787 3.487900532075779
 823 0.09236382999999999 0.1703006 0.4534682 0.120727 1.396297 1.396297 3.485780871878749
 824 0.1669294 0.08162287999999999 0.5614825 0.1023344 0.9700621 0.9700621 3.483665071458089
 825 0.08148112 0.07332049 0.785503 0.08767978999999999 1.555147 1.555147 3.481553119113957
 826 0.1780785 0.1677777 1.412114 0.08063832999999999 2.014318 2.014318 3.479445003196105
 827 0.07544969 0.07559423 2.234746 2.131212 1.862619 1.862619 3.477340712103604
 828 0.09228564 0.1696196 2.036635 0.680669 2.011769 2.011769 3.475240234284579
 829 0.1661543 0.08096586 1.882136 0.197033 1.788844 1.788844 3.47314355823594
 830 0.08141416 0.07278792000000001 0.6757795 0.09434462 2.003755 2.003755 3.471050672503117
 831 0.1772585 0.1671426 0.6025905 0.06258843 1.691808 1.691808 3.468961565679801
 832 0.07489949999999999 0.07504418 0.4011683 0.1619585 1.993688 1.993688 3.466876226407682
 833 0.09217776 0.1689713 0.3138945 0.1700678 1.568451 1.568451 3.464794643376186
 834 0.1654299 0.08038026 0.2515568 0.1762943 1.98104 1.98104 3.462716805322219
 835 0.08131979 0.07231296 0.2096337 0.1843573 1.420311 1.420311 3.460642701029914
 836 0.1764903 0.1665346 0.1806828 0.1948059 1.965503 1.965503 3.458572319330373
 837 0.07440424 0.07455243 0.1619248 0.2084184 1.254309 1.254309 3.456505649101417
 838 0.09204546 0.1683507 0.1538852 0.2264844 1.94716 1.94716 3.454442679267334
 839 0.1647481 0.07985299999999999 0.1659494 0.2511468 1.082194 1.082194 3.452383398798627
 840 0.08120286 0.1703512 0.2800801 0.2861869 1.578672 1.578672 3.450327796711771
 841 0.1757659 0.08517382 1.975629 0.3389331 1.995786 1.995786 3.448275862068965
 842 0.07395488 0.07622648 0.4999219 0.4255491 1.8395 1.8395 3.446227583977888
 843 0.09189313 0.1675409 0.192769 0.5893092 1.992749 1.992749 3.444182951591453
 844 0.1641025 0.07847994 0.2663793 0.9907929 1.764881 1.764881 3.442141954107571
 845 0.08106741000000001 0.1693749 0.2392675 2.081359 1.984746 1.984746 3.440104580768907
 846 0.1750784 0.08376809 0.2536845 1.984882 1.66706 1.66706 3.438070820862645
 847 0.07360804999999999 0.07508846 0.2700469 1.89998 1.97469 1.97469 3.436040663720248
 848 0.1863287 0.1666713 0.2972419 0.9522543 1.543383 1.543383 3.434014098717226
 849 0.08626481 0.07731989 0.338986 0.6972043999999999 1.962081 1.962081 3.431991115272901
 850 0.08494204 0.1684884 0.4059235 0.4901684 1.395747 1.395747 3.429971702850177
 851 0.1727025 0.08257057 0.5236084 0.3863078 1.946639 1.946639 3.427955850955305
 852 0.0746173 0.07411702000000001 0.7699099 0.3182332 1.231316 1.231316 3.425943549137658
 853 0.1837573 0.1658736 1.502568 0.2749306 1.928482 1.928482 3.423934786989504
 854 0.08374767 0.07632809 2.131122 0.2485517 1.061795 1.061795 3.421929554145775
 855 0.08581729 0.1676752 2.026326 0.2369803 1.526115 1.526115 3.419927840283847
 856 0.1705526 0.08154232 1.939826 0.2434594 1.974546 1.974546 3.417929635123316
 857 0.07543345999999999 0.07328149 0.6890374 0.2844761 1.765186 1.765186 3.415934928425775
 858 0.181548 0.1651352 0.6489948 0.4441135 1.970282 1.970282 3.413943709994594
 859 0.08162989 0.07547356 0.4534537 2.04252 1.672359 1.672359 3.411955969674702
 860 0.08651246999999999 0.166922 0.3704599 0.1782683 1.960765 1.960765 3.409971697352367
 861 0.1686956 0.08065237 0.3123916 1.60363 1.554809 1.554809 3.407990882954985
 862 0.07608358 0.07255738 0.2761056 0.1820594 1.94886 1.94886 3.406013516450858
 863 0.1796346 0.1644457 0.2557496 0.3956896 1.413014 1.413014 3.404039587848988
 864 0.07983869 0.07473154999999999 0.2513194 0.3176408 1.934208 1.934208 3.402069087198858
 865 0.08705707 0.1662187 0.2701666 0.3261236 1.253032 1.253032 3.400102004590229
 866 0.1670787 0.07987594000000001 0.3448195 0.3375221 1.916835 1.916835 3.398138330152924
 867 0.07659468 0.07192495 0.6796073 0.3653723 1.085657 1.085657 3.396178054056622
 868 0.1779642 0.163797 1.948905 0.4144584 1.612265 1.612265 3.394221166510654
 869 0.07831563 0.07408217 0.1763972 0.5010097999999999 1.966595 1.966595 3.392267657763791
 870 0.08747578 0.165557 0.7674932 0.6691909 1.89209 1.89209 3.390317518104052
 871 0.1656598 0.07919305 0.2779977 1.081286 1.965563 1.965563 3.388370737858486
 872 0.07698942 0.07136823 0.3439095 2.216084 1.852196 1.852196 3.386427307392982
 873 0.1764944 0.1631824 0.3151331 2.01096 1.960488 1.960488 3.384487217112063
 874 0.07701354000000001 0.0735093 0.3221962 1.862113 1.797776 1.797776 3.382550457458692
 875 0.08778925 0.16493 0.339568 0.9644277999999999 1.954288 1.954288 3.380617018914066
 876 0.1644047 0.07858754 0.3735985 0.6453688 1.724016 1.724016 3.37868689199743
 877 0.07728677 0.07087425999999999 0.4327845 0.4457851 1.946517 1.946517 3.376760067265872
 878 0.1751907 0.1625965 0.5397715 0.3363508 1.627164 1.627164 3.374836535314135
 879 0.07589410000000001 0.07299983 0.7623306 0.2649448 1.936717 1.936717 3.372916286774424
 880 0.08801476 0.1643323 1.394526 0.2167285 1.505493 1.505493 3.370999312316211
 881 0.1632854 0.07804622 2.059552 0.1829797 1.924461 1.924461 3.369085602646046
 882 0.07750266 0.07043242 1.876567 0.1594574 1.361125 1.361125 3.36717514850737
 883 0.1740249 0.1620351 1.72624 0.1445444 1.909503 1.909503 3.365267940680323
 884 0.07492609 0.07254308 0.6521289 0.139902 1.201162 1.201162 3.363363969981562
 885 0.08816677000000001 0.1637595 0.5563612 0.1583928 1.891978 1.891978 3.361463227264072
 886 0.1622792 0.07755753 0.3698253 0.3379416 1.036854 1.036854 3.359565703416979
 887 0.07765042 0.1656544 0.2850401 0.3669035 1.472609 1.472609 3.357671389365373
 888 0.1729742 0.08259181 0.2244974 0.2094222 1.935306 1.935306 3.355780276070122
 889 0.07408393000000001 0.07416564 0.1826224 0.2483723 1.692142 1.692142 3.353892354527688
 890 0.08825738 0.1630126 0.1674582 0.2279534 1.930354 1.930354 3.352007615769955
 891 0.1613676 0.07628867 1.561475 0.2384923 1.590455 1.590455 3.35012605086404
 892 0.07774122999999999 0.1647539 0.4868851 0.251832 1.920174 1.920174 3.348247650912125
 893 0.1720196 0.0812935 0.2543841 0.2741184 1.464924 1.464924 3.346372407051273
 894 0.07334661000000001 0.07310785 0.2251731 0.3077761 1.907545 1.907545 3.344500310453256
 895 0.08829673 0.1622079 0.2417871 0.3599028 1.318153 1.318153 3.342631352324378
 896 0.1605352 0.07521145 0.2716134 0.4462616 1.892255 1.892255 3.340765523905305
 897 0.07778444 0.163934 0.3150609 0.608723 1.158141 1.158141 3.338902816470889
 898 0.1711456 0.08018251999999999 0.3833305 0.9981312 1.87454 1.87454 3.337043221329999
 899 0.07269682 0.07220098 0.5030562 2.129808 0.9964494 0.9964494 3.335186729825351
 900 0.08829330000000001 0.1614682 0.7571873 2.019188 1.362588 1.362588 3.333333333333333
 901 0.1597693 0.07428653 1.546409 1.930691 1.912783 1.912783 3.331483023263848
 902 0.07778792 0.1631802 1.977919 1.134732 1.54314 1.54314 3.329635791060134
 903 0.1703395 0.07922476000000001 1.892356 0.7285044000000001 1.905055 1.905055 3.327791628198609
 904 0.07212026000000001 0.07141797 1.817888 0.5311960999999999 1.410902 1.410902 3.325950526188696
 905 0.0882542 0.1607823 0.6520446 0.4122155 1.891708 1.891708 3.324112476572668
 906 0.1590595 0.07348662 0.6116146 0.3384274 1.260227 1.260227 3.322277470925477
 907 0.07775824000000001 0.1624809 0.4314158 0.2905877 1.875795 1.875795 3.320445500854597
 908 0.1695905 0.07839292 0.3528648 0.2604135 1.099886 1.099886 3.31861655799986
 909 0.07160508 0.07073706 0.2978492 0.2446133 1.692637 1.692637 3.316790634033297
 910 0.08818539 0.1601411 0.2629364 0.2443073 1.92839 1.92839 3.314967720658979
 911 0.1583971 0.07278977 0.242586 0.2686655 2.020897 2.020897 3.313147809612858
 912 0.07770092000000001 0.1618272 0.2362693 0.356912 1.93132 1.93132 3.311330892662609
 913 0.1688899 0.07766502 0.2490823 0.8015048 2.068192 2.068192 3.309516961607476
 914 0.07114147 0.07014061000000001 0.302845 1.977781 1.932393 1.932393 3.307706008278112
 915 0.08809187 0.1595372 0.5160693 0.1550209 2.145833 2.145833 3.305898024536432
 916 0.1577748 0.07217817999999999 1.939248 0.6403346 1.935335 1.935335 3.304093002275449
 917 0.0776206 0.1612114 0.1762085 0.290661 1.363678 1.363678 3.302290933419132
 918 0.1682304 0.0770232 1.209502 0.3277296 0.9269957 0.9269957 3.300491809922248
 919 0.07072124 0.06961428 0.2189817 0.3082448 1.439672 1.439672 3.298695623770211
 920 0.08797782 0.1589647 0.3772823 0.3149755 1.901789 1.901789 3.296902366978935
 921 0.1571867 0.0716374 0.3162048 0.332594 1.693961 1.693961 3.295112031594684
 922 0.07752116000000001 0.1606277 0.3214625 0.366011 1.898054 1.898054 3.293324609693921
 923 0.1676058 0.07645295000000001 0.3318198 0.423489 1.604778 1.604778 3.291540093383166
 924 0.0703376 0.06914634 0.3568478 0.5262149 1.889173 1.889173 3.289758474798845
 925 0.08784676 0.1584188 0.4006976 0.7361757 1.492751 1.492751 3.287979746107146
 926 0.1566277 0.07115557 0.4764507 1.316807 1.878105 1.878105 3.286203899503874
 927 0.07740587 0.160071 0.618019 2.034944 1.358506 1.358506 3.284430927214311
 928 0.1670111 0.07594236 0.9386162 1.85618 1.864537 1.864537 3.282660821493064
 929 0.07003914 0.06872714000000001 2.062267 1.715435 1.207678 1.207678 3.280893574623933
 930 0.1776408 0.1578956 2.001843 0.7454895 1.848498 1.848498 3.279129178919765
 931 0.08195064000000001 0.07072299999999999 1.853075 0.5774769 1.050052 1.050052 3.277367626722311
 932 0.08099718 0.1595374 1.381944 0.3886899 1.544397 1.544397 3.275608910402092
 933 0.1648847 0.07548079000000001 0.6396572 0.2968493 1.894497 1.894497 3.273853022358256
 934 0.07101311 0.1613376 0.5074776 0.2330802 1.798367 1.798367 3.272099955018442
 935 0.1753436 0.08025789999999999 0.3647887 0.1891426 1.893009 1.893009 3.270349700838643
 936 0.07970161000000001 0.07229061000000001 0.2876383 0.1572275 1.750756 1.750756 3.268602252303067
 937 0.08184551 0.1588432 0.2342028 0.1334631 1.88762 1.88762 3.266857601924006
 938 0.1629497 0.07429742 0.1971498 0.1156916 1.686813 1.686813 3.265115742241696
 939 0.07181076 0.1605009 0.1710744 0.1031248 1.880946 1.880946 3.263376665824188
 940 0.1733572 0.07904782 0.153623 0.09761709 1.602406 1.602406 3.261640365267211
 941 0.07779432999999999 0.07129897 0.1448902 0.1222819 1.872552 1.872552 3.259906833194042
 942 0.0825298 0.1580936 0.1503868 0.698519 1.495232 1.495232 3.258176062255373
 943 0.1612686 0.07328848 0.2119762 0.2444411 1.862038 1.862038 3.256448045129181
 944 0.07245603 0.1597376 0.9074388 0.1769054 1.365905 1.365905 3.254722774520597
 945 0.1716272 0.07800828 0.2569504 0.1978518 1.849111 1.849111 3.253000243161777
 946 0.07616934 0.07044557 0.3551612 0.2057489 1.219269 1.219269 3.251280443811775
 947 0.08307586 0.1574035 0.206897 0.2218301 1.833743 1.833743 3.249563369256414
 948 0.1597978 0.07241896 0.2380285 0.2434869 1.064362 1.064362 3.247849012308154
 949 0.07297273999999999 0.1590345 0.2323595 0.2742895 1.602585 1.602585 3.246137365805978
 950 0.17011 0.07710899 0.2441474 0.3198637 1.88198 1.88198 3.244428422615251
 951 0.07477837 0.06970625 0.2613649 0.3922687 1.886846 1.886846 3.242722175627608
 952 0.08350542 0.1567626 0.2879014 0.5213522 1.882815 1.882815 3.241018617760822
 953 0.1585018 0.07166450000000001 0.3279789 0.803304 1.885733 1.885733 3.239317741958684
 954 0.07338102000000001 0.1583816 0.3911628 1.753378 1.880837 1.880837 3.237619541190881
 955 0.1687697 0.07632557 0.4999675 1.925309 1.885769 1.885769 3.235924008452868
 956 0.07358202 0.06906142 0.7201243000000001 1.843688 1.878942 1.878942 3.234231136765755
 957 0.0838368 0.156163 1.330197 1.667585 1.886804 1.886804 3.23254091917618
 958 0.1573518 0.07100537 2.03552 0.6627798 1.877121 1.877121 3.230853348756193
 959 0.07369783000000001 0.1577705 1.93924 0.5882748 1.889328 1.889328 3.229168418603133
 960 0.1675773 0.07563826999999999 1.858908 0.4242303 1.875405 1.875405 3.227486121839514
 961 0.07254797 0.06849516 0.8809141 0.3466028 1.894071 1.894071 3.225806451612903
 962 0.08408546 0.1555979 0.6907059 0.2929596 1.873845 1.873845 3.224129401095805
 963 0.1563238 0.07042548999999999 0.4905987 0.2583431 1.90214 1.90214 3.222454963485545
 964 0.07393752000000001 0.1571946 0.3926487 0.2375129 1.872512 1.872512 3.220783132004154
 965 0.1665088 0.07503095 0.3266654 0.2295364 1.915242 1.915242 3.219113899898252
 966 0.07164962 0.06799442 0.2839226 0.2379917 1.871516 1.871516 3.217447260438934
 967 0.0842644 0.155062 0.2569329 0.2780892 1.93605 1.93605 3.215783206921657
 968 0.1553982 0.06991173000000001 0.2432226 0.4211147 1.871029 1.871029 3.214121732666125
 969 0.07411217 0.1566484 0.2441898 1.542643 1.968884 1.968884 3.212462831016178
 970 0.1655443 0.07449044 0.2687295 0.2100633 1.871314 1.871314 3.210806495339678
 971 0.07086499 0.06754847 0.3535397 1.272109 2.021021 2.021021 3.2091527190284
 972 0.08438461 0.1545509 0.7344718 0.2050046 1.872801 1.872801 3.207501495497921
 973 0.1545589 0.06945327 1.916039 0.3769956 2.105501 2.105501 3.205852818187507
 974 0.07423198 0.1561274 0.1599543 0.3078341 1.876214 1.876214 3.204206680560007
 975 0.1646674 0.07400585 0.7325609 0.3110268 1.400131 1.400131 3.202563076101743
 976 0.07017584 0.06714848 0.278814 0.317769 0.9284037000000001 0.9284037000000001 3.2009219983224
 977 0.08445535 0.1540609 0.333676 0.3378098 1.428107 1.428107 3.19928344075492
 978 0.1537923 0.06904121000000001 0.304989 0.3735141 1.844576 1.844576 3.197647396955396
 979 0.07430559 0.155628 0.308244 0.4340987 1.672791 1.672791 3.196013860502966
 980 0.1638645 0.07356732000000001 0.3204631 0.5419599 1.841697 1.841697 3.194382824999699
 981 0.06956703 0.1573424 0.3459677 0.7628714 1.598044 1.598044 3.192754284070505
 982 0.08448445 0.07811220000000001 0.3897865 1.379526 1.834308 1.834308 3.191128231363014
 983 0.1530873 0.07055611000000001 0.4649081 2.036491 1.502617 1.502617 3.189504660547484
 984 0.07434027 0.1549798 0.6050759 1.870546 1.825081 1.825081 3.187883565316691
 985 0.1631242 0.07245857999999999 0.9234126 1.74108 1.385468 1.385468 3.186264939385831
 986 0.06902593999999999 0.1565618 2.051138 0.8211638999999999 1.813659 1.813659 3.18464877649241
 987 0.08447851000000001 0.07697912 1.88504 0.6105601000000001 1.249609 1.249609 3.183035070396151
 988 0.1524345 0.06962259 1.742896 0.4204574 1.799904 1.799904 3.181423814878889
 989 0.07434217 0.1542787 1.371 0.3234022 1.102152 1.102152 3.179815003744467
 990 0.1624371 0.07150955000000001 0.5990619 0.2573504 1.784022 1.784022 3.178208630818641
 991 0.06854202 0.1558481 0.4851623 0.2122505 0.9531562 0.9531562 3.176604689948979
 992 0.08444309 0.07600223 0.3439964 0.1802013 1.292216 1.292216 3.175003175004762
 993 0.151826 0.06881640999999999 0.2690561 0.1573866 1.818648 1.818648 3.173404079876884
 994 0.07431649999999999 0.1536322 0.2163501 0.1420816 1.453441 1.453441 3.171807398477756
 995 0.1617953 0.07068889 0.1790893 0.1347375 1.811433 1.811433 3.170213124741207
 996 0.06810645999999999 0.1551898 0.1517319 0.1410472 1.329372 1.329372 3.16862125262239
 997 0.08438292 0.07515444 0.1314242 0.1981249 1.799255 1.799255 3.167031776097682
 998 0.1512554 0.06811583 0.1167852 1.818257 1.189382 1.189382 3.165444689164592
 999 0.07426763 0.1530313 0.1081909 0.467737 1.78483 1.78483 3.163859985841663
 1000 0.161192 0.06997468 0.1130423 0.1726074 1.041398 1.041398 3.16227766016838
 1001 0.06771188 0.1545778 0.1513204 0.265947 1.561786 1.561786 3.16069770620507
 1002 0.08430196 0.07441383 0.214833 0.2089129 1.830723 1.830723 3.159120118032817
 1003 0.150717 0.06750312999999999 0.1786902 0.2218895 1.830865 1.830865 3.157544889753363
 1004 0.0741993 0.1524685 0.1932731 0.2285725 1.831424 1.831424 3.155972015489016
 1005 0.1606217 0.06934906 0.1933072 0.2437238 1.827675 1.827675 3.154401489382559
 1006 0.06735207 0.1540044 0.2035531 0.2662458 1.829455 1.829455 3.152833305597158
 1007 0.0842036 0.07376253000000001 0.2167909 0.2997453 1.824503 1.824503 3.151267458316272
 1008 0.1502064 0.06696381999999999 0.2355491 0.3510001 1.827492 1.827492 3.14970394174356
 1009 0.07411464 0.1519378 0.2618366 0.4351106 1.820731 1.820731 3.148142750102793
 1010 0.1600798 0.06879744 0.2999179 0.5915807 1.825493 1.825493 3.146583877637763
 1011 0.06702182 0.1534638 3.180704 0.9596465 1.816087 1.816087 3.145027318612195
 1012 0.08409066 0.07318587999999999 0.7347148999999999 2.003528 1.823441 1.823441 3.143473067309658
 1013 0.1497195 0.06648597000000001 0.8335046 1.903754 1.810171 1.810171 3.141921118033475
 1014 0.07401631 0.1514344 0.4122249 1.82232 1.821309 1.821309 3.140371465106639
 1015 0.1595622 0.06830781 0.3355675 1.360601 1.802408 1.802408 3.138824102871722
 1016 0.06675697999999999 0.1529509 0.2582185 0.7034559 1.819057 1.819057 3.137279025690793
 1017 0.1696266 0.07267184 0.2090671 0.5548037 1.791982 1.791982 3.135736227945324
 1018 0.07799898 0.06605975 0.1734768 0.4179899 1.816629 1.816629 3.134195704036113
 1019 0.07734967 0.1509542 0.147221 0.3414776 1.777741 1.777741 3.132657448383193
 1020 0.1576508 0.06787026 0.1275956 0.2899842 1.813946 1.813946 3.131121455425748
 1021 0.06769308 0.1524617 0.113308 0.2560581 1.758105 1.758105 3.129587719622029
 1022 0.1675656 0.07221044 0.1046524 0.2350913 1.810895 1.810895 3.128056235449272
 1023 0.07598059 0.065677 0.1080923 0.2259674 1.730958 1.730958 3.126526997403612
 1024 0.07816871 0.1504938 0.1473897 0.2313522 1.80732 1.80732 3.125
 1025 0.1559026 0.06747655 0.2024957 0.2627809 1.693601 1.693601 3.123475237772122
 1026 0.06846837 0.1519925 0.1783149 0.3696474 1.803014 1.803014 3.121952705272314
 1027 0.1657727 0.07179244999999999 0.1876894 0.991519 1.642825 1.642825 3.120432397071482
 1028 0.07425632 0.1536291 0.1895077 1.868524 1.797707 1.797707 3.118914307759026
 1029 0.07883833 0.07612658 0.1990555 0.1471993 1.575252 1.575252 3.117398431942748
 1030 0.1543755 0.06894177999999999 0.211846 0.4957174 1.791078 1.791078 3.115884764248779
 1031 0.06910397 0.1513853 0.2297765 0.2849568 1.488069 1.488069 3.114373299321498
 1032 0.164203 0.07075004 0.2547478 0.2978974 1.782771 1.782771 3.112864031823452
 1033 0.07277726 0.1528982 0.2905901 0.2871762 1.380195 1.380195 3.111356956435276
 1034 0.07938111 0.07506189000000001 0.3448333 0.2932412 1.772469 1.772469 3.109852067855615
 1035 0.1530333 0.06806025 0.4342285 0.309061 1.253592 1.253592 3.108349360801046
 1036 0.0696209 0.1507274 0.6039251 0.3378033 1.759987 1.759987 3.106848830006
 1037 0.1628203 0.06985455 1.021265 0.385725 1.114003 1.114003 3.105350470222684
 1038 0.07150329 0.1522288 1.907494 0.4677933 1.74542 1.74542 3.103854276221004
 1039 0.0798162 0.07414089 1.825544 0.6239516000000001 0.9703012 0.9703012 3.102360242788488
 1040 0.1518461 0.06729651 1.752941 0.9966237 1.36478 1.36478 3.100868364730212
 1041 0.070037 0.1501199 1.207804 1.959356 1.782858 1.782858 3.099378636868718
 1042 0.1615943 0.06907772 0.6917755 1.785369 1.551839 1.551839 3.097891054043949
 1043 0.07040132 0.1516104 0.5286336 1.653571 1.778581 1.778581 3.096405611113162
 1044 0.08015986 0.07333924 0.405707 1.209614 1.461594 1.461594 3.094922302950865
 1045 0.1507892 0.06663089 0.3330041 0.5869695 1.770046 1.770046 3.09344112444873
 1046 0.07036744 0.1495545 0.2844596 0.4527488 1.351405 1.351405 3.091962070515532
 1047 0.1605004 0.06839976 0.2524469 0.3256967 1.759528 1.759528 3.090485136077065
 1048 0.06944396999999999 0.1510348 0.2328441 0.2535643 1.223439 1.223439 3.089010316076077
 1049 0.08042588000000001 0.07263711 0.2247184 0.2030431 1.746858 1.746858 3.087537605472192
 1050 0.1498422 0.06604728 0.2307754 0.1668149 1.08395 1.08395 3.086066999241838
 1051 0.07062508000000001 0.1490247 0.2622438 0.1397181 1.732189 1.732189 3.084598492378179
 1052 0.1595179 0.06780443 0.3662571 0.1188768 0.941986 0.941986 3.083132079891037
 1053 0.0686085 0.1504953 0.9038284 0.1025428 1.290514 1.290514 3.081667756806828
 1054 0.08062598 0.07201827 1.88248 0.08970188 1.766444 1.766444 3.080205518168487
 1055 0.1489882 0.06553244 0.1499984 0.08014191 1.45288 1.45288 3.078745359035396
 1056 0.07082086999999999 0.1485248 0.5790911 0.07755368999999999 1.760502 1.760502 3.077287274483318
 1057 0.1586296 0.06727842000000001 0.295905 1.750132 1.343101 1.343101 3.075831259604325
 1058 0.06787594 0.1499863 0.3179626 0.5731023 1.750066 1.750066 3.074377309506728
 1059 0.0807701 0.07146933 0.300463 0.2477121 1.216153 1.216153 3.07292541931501
 1060 0.1482129 0.06507543 0.3038371 0.1715662 1.737533 1.737533 3.071475584169756
 1061 0.07096413 0.1480505 0.3165619 0.1746827 1.077861 1.077861 3.070027799227584
 1062 0.1578214 0.0668107 0.3414847 0.1858804 1.723028 1.723028 3.068582059661078
 1063 0.06723045 0.1495032 0.3833916 0.1992835 0.9371463 0.9371463 3.067138360658722
 1064 0.0808667 0.07097924 0.4538045 0.2172516 1.282095 1.282095 3.065696697424829
 1065 0.1475045 0.06466719 0.5815709 0.2416347 1.756875 1.756875 3.064257065179478
 1066 0.07106276 0.1475979 0.8574416 0.2760505 1.44213 1.44213 3.062819459158444
 1067 0.1570811 0.06639212999999999 1.726988 0.3274304 1.750944 1.750944 3.061383874613135
 1068 0.06665873999999999 0.1490422 1.908861 0.4108974 1.332749 1.332749 3.059950306810523
 1069 0.08092298000000001 0.07053882 1.770023 0.5661829 1.740573 1.740573 3.05851875103308
 1070 0.1468531 0.06430015 1.65148 0.935712 1.206519 1.206519 3.057089202578716
 1071 0.07112348 0.1471639 0.7028036 1.854753 1.728134 1.728134 3.055661656760704
 1072 0.1563987 0.06601512 0.572147 1.777084 1.069268 1.069268 3.05423610890763
 1073 0.06614966999999999 0.1486003 0.3969216 1.707183 1.713757 1.713757 3.052812554363318
 1074 0.08094503 0.07014043 0.3104933 1.348813 0.929822 0.929822 3.051390988486767
 1075 0.1462502 0.06396803 0.2499845 0.6694658999999999 1.266786 1.266786 3.049971406652094
 1076 0.07115204 0.1467461 0.2081942 0.5381424 1.74691 1.74691 3.048553804248462
 1077 0.1557658 0.06567331999999999 0.1781988 0.4035993 1.422387 1.422387 3.047138176680026
 1078 0.06569384 0.1481747 0.1566542 0.3296641 1.740819 1.740819 3.045724519365864
 1079 0.08093807 0.06977686 0.1419978 0.2793858 1.311655 1.311655 3.044312827739915
 1080 0.1456889 0.1497318 0.1344711 0.2458612 1.730321 1.730321 3.042903097250923
 1081 0.07115328999999999 0.07389838999999999 0.1382646 0.2244218 1.184813 1.184813 3.041495323362368
 1082 0.1551752 0.06711688 0.1788077 0.2135612 1.717782 1.717782 3.040089501552408
 1083 0.06528334 0.1476199 0.5115239 0.2146913 1.047994 1.047994 3.03868562731382
 1084 0.08090650000000001 0.06883008 0.1605728 0.2349993 1.703373 1.703373 3.037283696153935
 1085 0.1451632 0.1490622 0.5244682000000001 0.3019674 0.9100709 0.9100709 3.035883703594581
 1086 0.0711314 0.07293137 0.1676433 0.5818465 1.218093 1.218093 3.034485645172022
 1087 0.1546208 0.06631196 0.2257018 1.768055 1.734441 1.734441 3.033089516436897
 1088 0.0649115 0.1470148 0.2124713 0.1358486 1.359785 1.359785 3.031695312954162
 1089 0.0808541 0.0680128 0.2227986 0.8698496999999999 1.727406 1.727406 3.03030303030303
 1090 0.1446681 0.1484467 0.2360009 0.24231 1.240701 1.240701 3.028912664076914
 1091 0.07108987999999999 0.07209096 0.2563024 0.3318638 1.715938 1.715938 3.027524209883363
 1092 0.1540977 0.06561145 0.2859718 0.2899954 1.108647 1.108647 3.026137663344012
 1093 0.06457267 0.1464543 0.3304266 0.2901845 1.702509 1.702509 3.024753020094517
 1094 0.08078407999999999 0.06730066 0.4010514 0.2963879 0.9711474 0.9711474 3.023370275784503
 1095 0.1441994 0.1478764 0.525607 0.3131968 1.394378 1.394378 3.021989426077497
 1096 0.07103176 0.07135629 0.7905852 0.3425982 1.740738 1.740738 3.020610466650885
 1097 0.1536013 0.06499836000000001 1.616769 0.3909664 1.595444 1.595444 3.019233393195842
 1098 0.06426207 0.1459313 1.863509 0.4729098 1.738338 1.738338 3.017858201417284
 1099 0.08069916000000001 0.06667657 1.782671 0.6267299 1.533694 1.533694 3.016484887033808
 1100 0.1437533 0.1473441 1.71472 0.9849876 1.732399 1.732399 3.015113445777636
 1101 0.07095959 0.07071027000000001 0.8061749 1.9868 1.454432 1.454432 3.013743873394561
 1102 0.1531282 0.06445873000000001 0.6449189 1.820046 1.725004 1.725004 3.01237616564389
 1103 0.06397565 0.1454401 0.4640832 1.696964 1.355985 1.355985 3.011010318298389
 1104 0.08060167999999999 0.06612646 0.3731516 1.474135 1.715831 1.715831 3.00964632714423
 1105 0.1433269 0.1468441 0.3110417 0.6048801 1.239553 1.239553 3.008284187980934
 1106 0.07087556 0.07013881 0.2696895 0.5105073999999999 1.704684 1.704684 3.006923896621319
 1107 0.1526752 0.06398099 0.2422109 0.3620541 1.109652 1.109652 3.005565448891441
 1108 0.06373413 0.1449758 0.2257812 0.2860083 1.691579 1.691579 3.004208840630548
 1109 0.162224 0.06563869999999999 0.2201684 0.2322097 0.9738291 0.9738291 3.002854067691021
 1110 0.07437207 0.1463715 0.2287881 0.1944606 1.409674 1.409674 3.001501125938321
 1111 0.07397417000000001 0.06963022000000001 0.264507 0.1670942 1.73029 1.73029 3.000150011250938
 1112 0.15095 0.06355553999999999 0.3833584 0.1473016 1.617794 1.617794 2.998800719520336
 1113 0.06463119000000001 0.1445345 1.08013 0.133818 1.728584 1.728584 2.997453246650903
 1114 0.1603671 0.06520363 1.733112 0.1270535 1.568012 1.568012 2.996107588559899
 1115 0.07255303 0.1459222 0.1518781 0.1313119 1.723615 1.723615 2.994763741177399
 1116 0.07476262 0.06917481 0.4618385 0.1709895 1.502866 1.502866 2.993421700446248
 1117 0.1493648 0.06317438 0.2811403 0.7002553 1.717445 1.717445 2.992081462322006
 1118 0.06538163 0.1441129 0.2886185 0.1739875 1.419637 1.419637 2.990743022772896
 1119 0.1587428 0.06481317 0.2786874 0.4762576 1.709745 1.709745 2.989406377779756
 1120 0.07098851 0.145493 0.2832193 0.1635839 1.317577 1.317577 2.988071523335984
 1121 0.07541490000000001 0.06876448 0.2964759 0.2210824 1.700239 1.700239 2.986738455447494
 1122 0.1479731 0.06283081 0.3207378 0.2067217 1.198653 1.198653 2.985407170132661
 1123 0.0660041 0.1437083 0.3606105 0.2162014 1.688778 1.688778 2.984077663422269
 1124 0.1573138 0.06446060000000001 0.4267153 0.2281753 1.068123 1.068123 2.982749931359468
 1125 0.06963800000000001 0.1450811 0.5452561 0.2467238 1.675449 1.675449 2.98142396999972
 1126 0.07595080999999999 0.06839246 0.7971260999999999 0.273658 0.9339086 0.9339086 2.980099775410749
 1127 0.1467445 0.06251921000000001 1.564962 0.3134934 1.300561 1.300561 2.978777343672496
 1128 0.06651712 0.1433184 1.783542 0.3754445 1.709709 1.709709 2.977456670877068
 1129 0.1560496 0.06414026 1.648849 0.4809371 1.468558 1.468558 2.976137753128688
 1130 0.06846795 0.1446841 1.531663 0.6914898 1.705411 1.705411 2.974820586543648
 1131 0.07638722000000001 0.06805222 0.7360964 1.266146 1.379416 1.379416 2.973505167250263
 1132 0.1456536 0.1461698 0.5459657999999999 1.865713 1.697211 1.697211 2.97219149138882
 1133 0.06693652 0.07198164999999999 0.3796048 1.782948 1.272305 1.272305 2.970879555111533
 1134 0.1549248 0.06554 0.2912403 1.714845 1.687183 1.687183 2.969569354582493
 1135 0.06745043000000001 0.1441667 0.2305466 1.08285 1.149919 1.149919 2.968260885977624
 1136 0.07673858 0.06716814 0.1881106 0.6879916 1.675226 1.675226 2.966954145484633
 1137 0.1446796 0.1455454 0.1569155 0.5126281 1.018441 1.018441 2.965649129302967
 1138 0.06727582 0.07107906 0.1332556 0.3996407 1.661529 1.661529 2.964345833643761
 1139 0.1539182 0.06478515999999999 0.1149151 0.3287966 0.8861722 0.8861722 2.963044254729799
 1140 0.06656214000000001 0.1436012 0.1005852 0.2812518 1.176162 1.176162 2.961744388795462
 1141 0.07701719999999999 0.06640219 0.1390344 0.249206 1.690676 1.690676 2.960446232086685
 1142 0.1438048 0.1449703 1.475497 0.2286783 1.307359 1.307359 2.959149780860911
 1143 0.0675466 0.07029196 0.459036 0.2183514 1.683671 1.683671 2.957855031387046
 1144 0.1530122 0.06412604 0.218984 0.2196156 1.190487 1.190487 2.956561979945413
 1145 0.06578356 0.1430764 0.1748044 0.2391226 1.672497 1.672497 2.955270622827708
 1146 0.07723363 0.06573258999999999 0.17673 0.3011816 1.062364 1.062364 2.953980956336956
 1147 0.1430144 0.1444366 0.1880339 0.5390743 1.659514 1.659514 2.952692976787463
 1148 0.06775875000000001 0.06960178 0.2026312 1.805423 0.9303293 0.9303293 2.951406680504777
 1149 0.1521917 0.06354744 0.2220196 0.1319581 1.299641 1.299641 2.950122063825638
 1150 0.06509829 0.1425861 0.2485008 1.050165 1.693609 1.693609 2.948839123097942
 1151 0.07739685 0.06514406 0.2862424 0.207901 1.468089 1.468089 2.947557854680691
 1152 0.142296 0.1439377 0.3434651 0.3343358 1.689663 1.689663 2.946278254943948
 1153 0.06792073 0.0689932 0.4387533 0.2788997 1.383903 1.383903 2.945000320268802
 1154 0.1514443 0.06303678 0.6238196 0.2776634 1.68197 1.68197 2.943724047047318
 1155 0.06449249999999999 0.142125 1.101555 0.2802743 1.281935 1.281935 2.942449431682498
 1156 0.0775146 0.06462393 1.769722 0.2926016 1.672534 1.672534 2.941176470588236
 1157 0.1416393 0.1434686 1.699521 0.3153029 1.164195 1.164195 2.939905160189273
 1158 0.06803979 0.06845353 1.635939 0.352612 1.661218 1.661218 2.938635496921167
 1159 0.1507594 0.06258361 1.184889 0.4139081 1.036112 1.036112 2.937367477230233
 1160 0.06395453 0.1416889 0.6655111 0.5217703 1.648141 1.648141 2.936101097573517
 1161 0.07759344999999999 0.06416168 0.5145641 0.7425979 0.905467 0.905467 2.934836354418746
 1162 0.1410352 0.1430249 0.3945798 1.366515 1.235735 1.235735 2.933573244244288
 1163 0.06812215000000001 0.06797222 0.3236207 1.801532 1.679625 1.679625 2.932311763539111
 1164 0.1501281 0.0621792 0.2755086 1.662849 1.384014 1.384014 2.931051908802746
 1165 0.0634745 0.1412742 0.2429269 1.54877 1.674342 1.674342 2.929793676545238
 1166 0.07763906 0.06374853 0.2215736 0.9098214 1.283866 1.283866 2.928537063287114
 1167 0.1404765 0.1426028 0.2098119 0.5761771 1.665128 1.665128 2.927282065559336
 1168 0.06817311 0.06754046 0.2083464 0.4126816 1.168135 1.168135 2.926028679903264
 1169 0.1495428 0.06181624 0.2219036 0.3108455 1.654078 1.654078 2.924776902870617
 1170 0.06304406 0.1408778 0.2672742 0.2449341 1.041652 1.041652 2.923526731023431
 1171 0.07765625 0.06337713 0.4252522 0.1990527 1.64127 1.64127 2.922278160934018
 1172 0.1399567 0.1421994 1.695637 0.1656925 0.9119597 0.9119597 2.92103118918493
 1173 0.06819722 0.06715087 0.1477325 0.140628 1.257769 1.257769 2.919785812368919
 1174 0.1489971 0.06148859 1.50974 0.1214077 1.673578 1.673578 2.918542027088895
 1175 0.06265610000000001 0.1404973 0.1641822 0.1066104 1.413149 1.413149 2.917299829957891
 1176 0.07764917 0.06304129999999999 0.3615062 0.09560936 1.668996 1.668996 2.916059217599021
 1177 0.1394703 0.1418121 0.2828658 0.08899281000000001 1.321255 1.321255 2.914820186645445
 1178 0.06819839 0.06679722 0.2829873 0.09262889000000001 1.660632 1.660632 2.913582733740325
 1179 0.1484854 0.06119109 0.2833794 0.2254279 1.212739 1.212739 2.912346855536793
 1180 0.06230458 0.1401304 0.2938037 0.1489141 1.650492 1.650492 2.91111254869791
 1181 0.07762137 0.06273584 0.3138751 0.223637 1.091083 1.091083 2.909879809896627
 1182 0.139013 0.1414388 0.3470411 0.154808 1.638542 1.638542 2.908648635815751
 1183 0.06817995 0.06647343999999999 0.4007728 0.17364 0.9628609 0.9628609 2.907419023147902
 1184 0.1480033 0.1428596 0.4923305 0.1764821 1.410421 1.410421 2.906190968595482
 1185 0.06198437 0.07022795 0.6685149 0.1867179 1.67666 1.67666 2.904964468870634
 1186 0.07757588999999999 0.0640903 1.101659 0.1997462 1.623298 1.623298 2.903739520695205
 1187 0.1385806 0.1409533 1.886985 0.2174257 1.676191 1.676191 2.90251612080071
 1188 0.06814479 0.06564138999999999 1.74036 0.2416058 1.597648 1.597648 2.901294265928297
 1189 0.1475467 0.142274 1.627286 0.275817 1.673136 1.673136 2.900073952828708
 1190 0.06169108 0.06937891 1.357145 0.3268631 1.563255 1.563255 2.898855178262242
 1191 0.07751532999999999 0.06337713 0.6098591 0.409534 1.669474 1.669474 2.897637938998724
 1192 0.1381699 0.1404217 0.4966475 0.5623736 1.517186 1.517186 2.896422231817462
 1193 0.06809535 0.06491819 0.3593389 0.9214251 1.664971 1.664971 2.895208053507216
 1194 0.1471121 0.1417336 0.2849918 1.776297 1.456734 1.456734 2.893995400866163
 1195 0.06142097 0.06863629 0.2326979 1.703944 1.659372 1.659372 2.892784270701859
 1196 0.07744194 0.06275259 0.1957279 1.639445 1.379683 1.379683 2.891574659831201
 1197 0.1377781 0.1399278 0.1687614 1.588189 1.652402 1.652402 2.8903665650804
 1198 0.06803375 0.06428415 0.1490526 0.6468787 1.285185 1.285185 2.889159983284938
 1199 0.1466968 0.1412314 0.1352575 0.5699745000000001 1.643809 1.643809 2.887954911289539
 1200 0.06117086 0.06798334 0.127373 0.4152945 1.174723 1.174723 2.886751345948129
 1201 0.07735763 0.06220289 0.1279527 0.3391711 1.633439 1.633439 2.885549284123806
 1202 0.1374027 0.1394659 0.1500543 0.2857378 1.052681 1.052681 2.884348722688805
 1203 0.0679618 0.06372543 0.2969258 0.2496329 1.621334 1.621334 2.88314965852446
 1204 0.1462983 0.1407616 1.74666 0.2253543 0.9259531 0.9259531 2.881952088521175
 1205 0.06094546 0.0674062 0.3483976 0.2106381 1.309687 1.309687 2.880756009578387
 1206 0.1553756 0.06171659 0.1774604 0.2052979 1.655478 1.655478 2.879561418604534
 1207 0.07103615000000001 0.1390312 0.2110675 0.2120172 1.483733 1.483733 2.878368312517019
 1208 0.07084677 0.06323051 0.2027919 0.2404099 1.65267 1.65267 2.87717668824218
 1209 0.144735 0.1403195 0.2103531 0.3276079 1.416603 1.416603 2.875986542715254
 1210 0.06180329 0.06689332000000001 0.2211039 0.7353755 1.646573 1.646573 2.874797872880344
 1211 0.1536959 0.06128414 0.2375203 1.725844 1.332791 1.332791 2.873610675690391
 1212 0.06939023 0.1386197 0.2611228 0.1309498 1.63903 1.63903 2.87242494810713
 1213 0.07160411 0.06278978 0.2953999 0.6700755 1.232069 1.232069 2.871240687101072
 1214 0.1432925 0.139901 0.3472244 0.2656307 1.629807 1.629807 2.870057889651457
 1215 0.06252744 0.06643507999999999 0.4316232 0.3077663 1.117104 1.117104 2.868876552746235
 1216 0.1522191 0.06089752 0.587649 0.2790686 1.618823 1.618823 2.867696673382022
 1217 0.06796571999999999 0.1382283 0.9509271 0.2772495 0.9933719 0.9933719 2.866518248564077
 1218 0.07223728 0.06239519 1.834333 0.2822355 1.60623 1.60623 2.865341275306264
 1219 0.1420201 0.1395028 1.751808 0.2961313 0.8683041 0.8683041 2.864165750631024
 1220 0.06313435000000001 0.06602338000000001 1.682924 0.32045 1.15748 1.15748 2.862991671569342
 1221 0.1509139 0.06055 1.625873 0.3596925 1.634379 1.634379 2.861819035160712
 1222 0.06672883 0.1378541 0.6950606 0.4237361 1.284752 1.284752 2.860647838453116
 1223 0.07276364 0.06203997 0.5976241 0.5362702 1.628242 1.628242 2.859478078502979
 1224 0.1408921 0.1391221 0.4363839 0.7672118999999999 1.177709 1.177709 2.858309752375147
 1225 0.06364035 0.06565143 0.3558568 1.425078 1.618316 1.618316 2.857142857142857
 1226 0.1497547 0.06023591 0.2996064 1.805589 1.058901 1.058901 2.855977389887699
 1227 0.06565134 0.1374948 0.2615353 1.676319 1.606696 1.606696 2.854813347699592
 1228 0.0731981 0.06171841 0.235771 1.570538 0.9344948 0.9344948 2.853650727676748
 1229 0.1398871 0.1387566 0.2197975 0.9891821 1.344013 1.344013 2.852489526925647
 1230 0.06405949 0.06531347999999999 0.2131587 0.6042016 1.641979 1.641979 2.851329742561005
 1231 0.1487197 0.05995045 0.2180238 0.4422527 1.531981 1.531981 2.85017137170574
 1232 0.06470958 0.1371485 0.2424147 0.3346793 1.640398 1.640398 2.849014411490948
 1233 0.07355347 0.06142567 0.3157573 0.2664326 1.485506 1.485506 2.84785885905587
 1234 0.138987 0.1384042 0.6070111 0.2190824 1.635958 1.635958 2.84670471154786
 1235 0.06440384 0.06500378 1.713551 0.1850479 1.425209 1.425209 2.845551966122361
 1236 0.1477909 0.1397656 0.1375217 0.1599893 1.630462 1.630462 2.844400619942871
 1237 0.06388362 0.06859828 0.8720745 0.1415184 1.348792 1.348792 2.843250670180917
 1238 0.07384079 0.06273687 0.2309238 0.1284808 1.623632 1.623632 2.842102114016023
 1239 0.1381766 0.137947 0.3186806 0.1209338 1.255617 1.255617 2.84095494863568
 1240 0.0646838 0.06421780000000001 0.2740515 0.1213098 1.615235 1.615235 2.839809171235324
 1241 0.1469529 0.1392144 0.2709653 0.1415446 1.147308 1.147308 2.838664779018298
 1242 0.06315664 0.06779662 0.2727524 0.2901485 1.605137 1.605137 2.837521769195829
 1243 0.07406951000000001 0.06206078 0.2831521 1.105859 1.028228 1.028228 2.836380138986998
 1244 0.1374431 0.1374457 0.3026479 0.2023241 1.59339 1.59339 2.835239885618714
 1245 0.0649083 0.06353258000000001 0.3344498 0.2056248 0.905043 0.905043 2.834101006325679
 1246 0.1461928 0.138705 0.3855453 0.1932494 1.265631 1.265631 2.832963498350368
 1247 0.06251441000000001 0.0670935 0.4718518 0.196216 1.625619 1.625619 2.831827358942995
 1248 0.0742478 0.06146709 0.6358284 0.2023793 1.425742 1.425742 2.830692585361489
 1249 0.1367756 0.1369794 1.029575 0.213292 1.62232 1.62232 2.829559174871464
 1250 0.06508505000000001 0.06293024999999999 1.800172 0.2293207 1.351783 1.351783 2.82842712474619
 1251 0.1454996 0.138231 1.656854 0.2521668 1.615736 1.615736 2.82729643226657
 1252 0.06194484 0.06647372999999999 1.545594 0.2850759 1.261509 1.261509 2.826167094721108
 1253 0.07438267 0.06094327 1.44361 0.3344212 1.607649 1.607649 2.825039109405883
 1254 0.1361648 0.1365429 0.5774025 0.4139321 1.155933 1.155933 2.823912473624525
 1255 0.06522066999999999 0.0623982 0.4922424 0.5585304 1.597893 1.597893 2.822787184688183
 1256 0.1448639 0.1377873 0.3469322 0.8858470000000001 1.039004 1.039004 2.821663239915502
 1257 0.06143766 0.06592468999999999 0.27293 1.795053 1.586491 1.586491 2.820540636632591
 1258 0.07448017 0.06047885 0.220052 1.713876 0.9170478 0.9170478 2.819419372173005
 1259 0.135603 0.1361318 0.1824544 1.645466 1.304535 1.304535 2.818299443877708
 1260 0.06532087 0.0619259 0.1545016 1.589989 1.620103 1.620103 2.817180849095055
 1261 0.1442779 0.1373693 0.1332227 0.7491702 1.478812 1.478812 2.816063585180762
 1262 0.06098412 0.06543583 0.1168506 0.6061652 1.617937 1.617937 2.814947649497878
 1263 0.0745455 0.06006505 0.1044365 0.4419712 1.422475 1.422475 2.813833039416763
 1264 0.1350833 0.1357426 0.09586243999999999 0.3567762 1.612812 1.612812 2.81271975231506
 1265 0.06539058 0.06150453 0.09301147999999999 0.2979881 1.351036 1.351036 2.811607785577666
 1266 0.1437347 0.1369735 0.1153913 0.2579762 1.606465 1.606465 2.810497136596714
 1267 0.06057676 0.06499829999999999 0.3202895 0.2304296 1.263249 1.263249 2.809387802771537
 1268 0.07458315 0.05969449 0.1777127 0.2124297 1.598644 1.598644 2.808279781508652
 1269 0.1346 0.1353721 0.1746052 0.2029863 1.160138 1.160138 2.80717307022173
 1270 0.06543402 0.06112667 0.1639849 0.2031743 1.589191 1.589191 2.806067666331569
 1271 0.1432285 0.1365967 0.1684386 0.2179288 1.045317 1.045317 2.804963567266072
 1272 0.06020919 0.06460465 0.1731049 0.2640746 1.578104 1.578104 2.803860770460222
 1273 0.07459697999999999 0.05936093 0.18131 0.4202555 0.9247984 0.9247984 2.802759273356052
 1274 0.1341484 0.1350179 0.1924788 1.697571 1.332686 1.332686 2.801659073402629
 1275 0.06545487 0.06078605 0.2075075 0.1280975 1.612657 1.612657 2.80056016805602
 1276 0.1427545 0.1362365 0.227806 1.423878 1.518284 1.518284 2.799462554779272
 1277 0.05987596 0.06424858999999999 0.2558908 0.1523461 1.611401 1.611401 2.798366231042387
 1278 0.07459033 0.05905912 0.2963918 0.3359315 1.478117 1.478117 2.797271194322297
 1279 0.1337241 0.1346778 0.3586494 0.2606845 1.607508 1.607508 2.796177442102841
 1280 0.06545628000000001 0.06047738 0.4643668 0.2592982 1.42568 1.42568 2.795084971874737
 1281 0.1423082 0.1358905 0.6765553 0.2579231 1.602711 1.602711 2.793993781135563
 1282 0.05957239 0.0639248 1.262511 0.2652192 1.358502 1.358502 2.792903867389728
 1283 0.07456607 0.05878457 1.691582 0.2802946 1.596753 1.596753 2.791815228148451
 1284 0.1333236 0.1343499 1.62704 0.3053033 1.275308 1.275308 2.790727860929738
 1285 0.06544096000000001 0.06019616 1.570193 0.344892 1.589395 1.589395 2.789641763258353
 1286 0.1418862 0.135557 1.149518 0.4091822 1.176599 1.176599 2.788556932665802
 1287 0.05929447 0.0636278 0.6603498 0.5226035999999999 1.58046 1.58046 2.787473366690302
 1288 0.07452668 0.1368638 0.5106768 0.7587432 1.065324 1.065324 2.786391062876764
 1289 0.1329438 0.06707534 0.3943555 1.457122 1.569904 1.569904 2.785310018776764
 1290 0.06541126 0.06146658 0.3243131 1.668463 0.9469016 0.9469016 2.784230231948523
 1291 0.1414853 0.1351253 0.2764501 1.548918 1.557903 1.557903 2.783151699956883
 1292 0.05903876 0.06288332000000001 0.2435191 1.446274 0.8282872999999999 0.8282872999999999 2.782074420373286
 1293 0.07447429999999999 0.1363435 0.221217 0.9025558 1.078138 1.078138 2.780998390775747
 1294 0.1325821 0.06631635 0.2076119 0.5549646 1.582749 1.582749 2.779923608748833
 1295 0.06536922000000001 0.06082404 0.2025722 0.4032304 1.186711 1.186711 2.778850071883642
 1296 0.1411027 0.1346514 0.2083953 0.3033556 1.576009 1.576009 2.777777777777778
 1297 0.05880229 0.06223245 0.2329951 0.2391725 1.077334 1.077334 2.776706724035328
 1298 0.07441079 0.1358621 0.3049036 0.1941595 1.565741 1.565741 2.775636908266844
 1299 0.1322361 0.06564892 0.5856599 0.1612095 0.9602344 0.9602344 2.774568328089315
 1300 0.06531658 0.0602584 1.677443 0.1361886 1.554016 1.554016 2.773500981126146
 1301 0.1407363 0.13421 0.1367827 0.1166464 0.8419371 0.8419371 2.772434865007138
 1302 0.05858252 0.0616589 0.9042207 0.1010406 1.114896 1.114896 2.771369977368466
 1303 0.07433774 0.1354137 0.2306877 0.08836381 1.580267 1.580267 2.770306315852654
 1304 0.1319039 0.06505923 0.3244998 0.07795191999999999 1.232185 1.232185 2.769243878108556
 1305 0.06525485 0.05975817 0.2766847 0.06943154 1.574374 1.574374 2.768182661791332
 1306 0.1403839 0.1337965 0.2725511 0.06322485 1.12958 1.12958 2.767122664562427
 1307 0.05837727 0.06115113 0.2728892 0.1246741 1.565001 1.565001 2.766063884089551
 1308 0.07425651 0.1349934 0.2815247 0.1474706 1.016501 1.016501 2.765006318046655
 1309 0.1315838 0.06453573999999999 0.2985194 0.139757 1.554085 1.554085 2.763949964113911
 1310 0.06518533999999999 0.05931374 0.3263744 0.1444543 0.8986991 0.8986991 2.762894819977688
 1311 0.1400439 0.1334069 0.3705096 0.1499543 1.270306 1.270306 2.761840883330537
 1312 0.05830217 0.06069948 0.442776 0.1570234 1.586127 1.586127 2.760788151871163
 1313 0.1486687 0.1345974 0.5724091 0.1658209 1.434151 1.434151 2.759736623304408
 1314 0.06774478 0.06406876 0.8512116 0.1769083 1.583802 1.583802 2.758686295341227
 1315 0.06785971 0.05891703 1.732355 0.1910867 1.375657 1.375657 2.757637165698668
 1316 0.1386379 0.1330377 1.716384 0.2096249 1.578607 1.578607 2.756589232099856
 1317 0.05911269 0.06029582 1.605261 0.2346112 1.30233 1.30233 2.755542492273964
 1318 0.1471602 0.1342221 1.507497 0.2697244 1.572191 1.572191 2.754496943956199
 1319 0.06626707 0.06365013999999999 0.8567298 0.3220601 1.21344 1.21344 2.753452584887775
 1320 0.06857833000000001 0.05856121 0.5838705 0.4071602 1.56433 1.56433 2.752409412815902
 1321 0.1373346 0.1326863 0.4219095 0.5661793000000001 1.110555 1.110555 2.751367425493755
 1322 0.05980265 0.05993329 0.3256464 0.9488074 1.554905 1.554905 2.75032662068046
 1323 0.1458268 0.1338648 0.2616939 1.65611 0.9976957 0.9976957 2.749286996141075
 1324 0.06498016 0.06327299 0.2171182 1.593673 1.543964 1.543964 2.748248549646564
 1325 0.06918489999999999 0.05824049 0.1848112 1.536416 0.8809261 0.8809261 2.74721127897378
 1326 0.1361794 0.1323501 0.1608993 1.489829 1.225449 1.225449 2.746175181905449
 1327 0.06038639 0.05960608 0.1432055 0.6746236 1.574283 1.574283 2.74514025623014
 1328 0.1446429 0.1335231 0.1306605 0.5627091 1.374593 1.374593 2.744106499742259
 1329 0.0638562 0.06293148 0.123254 0.4130733 1.57109 1.57109 2.743073910242014
 1330 0.06969449 0.05794997 0.1228973 0.335447 1.303051 1.303051 2.742042485535409
 1331 0.1351508 0.1320274 0.1383347 0.2813103 1.564855 1.564855 2.741012223434215
 1332 0.06087812 0.05930925 0.2328522 0.2441525 1.21633 1.21633 2.739983121755955
 1333 0.1435869 0.1331949 1.640468 0.2183382 1.557226 1.557226 2.738955178323883
 1334 0.06287168999999999 0.06262063 0.3919832 0.2012165 1.115526 1.115526 2.737928390966968
 1335 0.07012011999999999 0.05768546 0.1669993 0.1918138 1.548059 1.548059 2.736902757519867
 1336 0.134231 0.1317162 0.2224922 0.1908864 1.004368 1.004368 2.735878275822914
 1337 0.06129017 0.05903859 0.1890091 0.2022172 1.537382 1.537382 2.734854943722097
 1338 0.1426407 0.1328785 0.1941669 0.2381723 0.8886749 0.8886749 2.733832759069041
 1339 0.06200678 0.06233527 0.1980249 0.3500753 1.251184 1.251184 2.732811719720984
 1340 0.07047303000000001 0.1341348 0.2070015 1.012414 1.568575 1.568575 2.731791823540765
 1341 0.1334044 0.06564737 0.2203697 1.659887 1.409279 1.409279 2.730773068396802
 1342 0.06163319 0.06027065 0.2394157 0.1350371 1.566137 1.566137 2.72975545216307
 1343 0.1417889 0.1324697 0.2664304 0.4649672 1.349239 1.349239 2.728738972719091
 1344 0.06124462 0.06162844 0.3057843 0.2684567 1.56087 1.56087 2.727723627949905
 1345 0.07076296 0.1336426 0.366291 0.2751039 1.274517 1.274517 2.726709415746059
 1346 0.1326582 0.06492707 0.4681235 0.2607218 1.554375 1.554375 2.725696334003587
 1347 0.0619164 0.0596587 0.6681129 0.2602962 1.184708 1.184708 2.72468438062399
 1348 0.1410184 0.1320207 1.193795 0.2665762 1.54645 1.54645 2.723673553514216
 1349 0.06057087 0.06100887 1.710334 0.2803974 1.081723 1.081723 2.722663850586651
 1350 0.07099833 0.1331866 1.639502 0.3033809 1.536999 1.536999 2.721655269759086
 1351 0.1319813 0.06429211999999999 1.579307 0.3394402 0.9698299 0.9698299 2.720647808954716
 1352 0.06214777 0.0591187 1.388845 0.3968578 1.526099 1.526099 2.719641466102106
 1353 0.140318 0.1316021 0.6664618 0.4946801 0.8551223 0.8551223 2.718636239135184
 1354 0.05997331 0.06046161 0.5491946 0.6856634 1.164094 1.164094 2.71763212599322
 1355 0.07118644 0.1327613 0.413159 1.175978 1.554038 1.554038 2.716629124620806
 1356 0.1313642 0.06372989 0.3384113 1.737676 1.295167 1.295167 2.715627232967842
 1357 0.06233422 0.05864011 0.2864233 1.614328 1.549818 1.549818 2.714626448989515
 1358 0.1396783 0.1312095 0.2504988 1.51566 1.210634 1.210634 2.713626770646286
 1359 0.05944151 0.0599761 0.2255884 1.403973 1.542442 1.542442 2.712628195903865
 1360 0.07133361000000001 0.1323625 0.2092933 0.5880578 1.112393 1.112393 2.711630722733202
 1361 0.1307988 0.06322978 0.2008552 0.4960145 1.533587 1.533587 2.710634349110466
 1362 0.06248174 0.05821408 0.2013164 0.356488 1.003679 1.003679 2.709639073017024
 1363 0.139091 0.1308393 0.2150671 0.2830635 1.523252 1.523252 2.708644892439433
 1364 0.05896651 0.05954342 0.2563903 0.2308184 0.8900169999999999 0.8900169999999999 2.707651805369412
 1365 0.07144528999999999 0.1319863 0.3872139 0.1936622 1.263273 1.263273 2.706659809803833
 1366 0.1302784 0.06278286 1.193098 0.1662202 1.554738 1.554738 2.705668903744704
 1367 0.06259552 0.05783313 0.7830256 0.1456548 1.426445 1.426445 2.704679085199144
 1368 0.1385492 0.1304884 0.3470983 0.1303558 1.552889 1.552889 2.703690352179376
 1369 0.05854066 0.05915607 0.3626132 0.119618 1.376377 1.376377 2.702702702702703
 1370 0.07152624 0.1316297 0.2812581 0.1137655 1.548432 1.548432 2.701716134791496
 1371 0.1297968 0.06238162 0.2656782 0.1153868 1.312876 1.312876 2.700730646473176
 1372 0.06268005 0.05749092 0.2546586 0.1364766 1.542927 1.542927 2.699746235780194
 1373 0.1380469 0.1301543 0.2534038 0.2853295 1.234567 1.234567 2.698762900750022
 1374 0.05815737 0.05880767 0.2590291 1.112911 1.53615 1.53615 2.69778063942513
 1375 0.07158056 0.1312902 0.2717577 0.1950258 1.141875 1.141875 2.696799449852968
 1376 0.1293491 0.06201964 0.2930628 0.1980993 1.527938 1.527938 2.695819330085961
 1377 0.06273923000000001 0.05718208 0.326442 0.1854266 1.037382 1.037382 2.694840278181478
 1378 0.137579 0.1298347 0.3792597 0.1870322 1.518244 1.518244 2.693862292201827
 1379 0.05781097 0.05849283 0.4681797 0.1916191 0.9258741 0.9258741 2.692885370214233
 1380 0.07161182000000001 0.1309653 0.6380905 0.2003436 1.507206 1.507206 2.691909510290828
 1381 0.1289309 0.06169152 1.053414 0.2132625 0.8135757 0.8135757 2.690934710508624
 1382 0.06277646000000001 0.05690201 1.681895 0.2314756 1.06518 1.06518 2.689960968949509
 1383 0.1371409 0.1295278 1.556023 0.2570807 1.531376 1.531376 2.688988283700224
 1384 0.05749659 0.05820694 1.455257 0.2940085 1.171206 1.171206 2.688016652852351
 1385 0.0716231 0.1306533 1.362337 0.3500438 1.525473 1.525473 2.687046074502295
 1386 0.1285383 0.06139261 0.6093865000000001 0.4425364 1.070747 1.070747 2.686076546751268
 1387 0.06279466 0.05664681 0.4897189 0.6183138 1.516346 1.516346 2.685108067705273
 1388 0.1367289 0.1292318 0.3484286 1.053167 0.9616761 0.9616761 2.684140635475095
 1389 0.05721002 0.05794606 0.2729074 1.694687 1.505828 1.505828 2.683174248176274
 1390 0.0716171 0.1303525 0.2195724 1.624537 0.8495876999999999 0.8495876999999999 2.682208903929101
 1391 0.1281681 0.06111896 0.1815285 1.564914 1.159853 1.159853 2.681244600858593
 1392 0.06279638999999999 0.05641312 0.153118 1.517166 1.53347 1.53347 2.680281337094487
 1393 0.1363397 0.1289456 0.1312785 0.7043662000000001 1.290357 1.290357 2.679319110771216
 1394 0.05694763 0.05770683 0.1141302 0.5819466 1.529585 1.529585 2.678357920027901
 1395 0.07159614 0.1300616 0.1005059 0.4295608 1.210415 1.210415 2.677397763008329
 1396 0.1278174 0.06086634 0.08972993999999999 0.349182 1.522691 1.522691 2.676438637860946
 1397 0.06278386 0.1312662 0.08165968999999999 0.2931833 1.116826 1.116826 2.675480542738835
 1398 0.1359703 0.06404093 0.07772081 0.2545738 1.514388 1.514388 2.674523475799702
 1399 0.05670628 0.05891801 0.1514345 0.2275527 1.012268 1.012268 2.673567435205868
 1400 0.07156224 0.1296834 1.567647 0.2093072 1.504641 1.504641 2.672612419124244
 1401 0.1274839 0.06021599 0.4869081 0.1986598 0.9017111 0.9017111 2.671658425726324
 1402 0.06275898000000001 0.1308096 0.2089811 0.1959776 1.493619 1.493619 2.670705453188167
 1403 0.1356185 0.06337816 0.148323 0.2040254 0.7913376 0.7913376 2.669753499690384
 1404 0.05648327 0.05835278 0.1498178 0.2315768 1.016418 1.016418 2.668802563418119
 1405 0.07151716 0.1292656 0.1560275 0.3104471 1.515913 1.515913 2.667852642561041
 1406 0.1271655 0.05964388 0.1634026 0.6404264 1.11203 1.11203 2.666903735313325
 1407 0.06272343 0.1303854 0.1730316 1.59606 1.509357 1.509357 2.665955839873639
 1408 0.1352819 0.0627919 0.1853814 0.1257413 1.007745 1.007745 2.66500895444513
 1409 0.05627625 0.05785232 0.2014436 0.7467826 1.499651 1.499651 2.66406307723541
 1410 0.07146241 0.1288752 0.2228066 0.2323593 0.8977652 0.8977652 2.663118206456538
 1411 0.1268602 0.05913686 0.2521864 0.2940617 1.488696 1.488696 2.66217434032501
 1412 0.06267866 0.1299889 0.2945724 0.2561256 0.7880238000000001 0.7880238000000001 2.661231477061747
 1413 0.1349588 0.06227109 0.360138 0.250989 1.010576 1.010576 2.660289614892074
 1414 0.05608319 0.05740737 0.4730221 0.2507209 1.510758 1.510758 2.659348752045709
 1415 0.07139934000000001 0.1285083 0.7058994 0.2575017 1.105014 1.105014 2.658408886756753
 1416 0.1265665 0.05868562 1.389953 0.2712738 1.504196 1.504196 2.65747001726367
 1417 0.06262593 0.1296162 1.581045 0.2937686 1.001012 1.001012 2.656532141809275
 1418 0.1346475 0.06180641 1.524052 0.3287621 1.494514 1.494514 2.655595258640723
 1419 0.05590232 0.0570101 1.4738 0.384172 0.89154 0.89154 2.654659366009495
 1420 0.07132909 0.1281617 1.098535 0.4780708 1.284808 1.284808 2.653724462171376
 1421 0.1262831 0.0582823 0.6379497 0.6600781999999999 1.526439 1.526439 2.652790545386455
 1422 0.06256633 0.1292641 0.4941962 1.121152 1.457926 1.457926 2.6518576139191
 1423 0.1343467 0.06138998 0.3829866 1.655946 1.525702 1.525702 2.65092566603795
 1424 0.05582158 0.05665387 0.3151317 1.535795 1.428944 1.428944 2.6499947000159
 1425 0.1425599 0.1278326 0.2683375 1.438409 1.522822 1.522822 2.649064714130088
 1426 0.06480498 0.05792024 0.2356212 1.350867 1.390923 1.390923 2.64813570666188
 1427 0.06505764999999999 0.1289298 0.2127725 0.5950088 1.519321 1.519321 2.647207675896861
 1428 0.1330678 0.06101511 0.1976944 0.4840805 1.341562 1.341562 2.646280620124815
 1429 0.05659358 0.05633303 0.1897163 0.3455899 1.515003 1.515003 2.64535453763972
 1430 0.1411902 0.1275189 0.1897102 0.2714611 1.279046 1.279046 2.644429426739725
 1431 0.06346263000000001 0.05759376 0.2013352 0.2189301 1.509666 1.509666 2.643505285727147
 1432 0.06574511 0.128611 0.2360789 0.1813768 1.202405 1.202405 2.64258211290845
 1433 0.131878 0.06067611 0.3398042 0.1533059 1.503114 1.503114 2.641659906594236
 1434 0.05725587 0.05604279 0.8617982 0.1317361 1.112174 1.112174 2.640738665099231
 1435 0.1399739 0.1272184 1.566893 0.1148413 1.495201 1.495201 2.639818386742273
 1436 0.06228706 0.05729803 0.1364773 0.1015013 1.010917 1.010917 2.638899069846298
 1437 0.06633051 0.1283057 0.5384169 0.09109762 1.48589 1.48589 2.637980712738325
 1438 0.1308188 0.06036813 0.2640918 0.08356147999999999 0.9032173 0.9032173 2.637063313749449
 1439 0.05782104 0.055779 0.280842 0.08012503 1.475317 1.475317 2.636146871214823
 1440 0.1388894 0.1269295 0.2591168 0.08955668999999999 0.794943 0.794943 2.635231383473649
 1441 0.0612549 0.05702891 0.2554808 0.4335356 1.033561 1.033561 2.634316848869161
 1442 0.06682705999999999 0.1280122 0.2579166 0.189689 1.498193 1.498193 2.633403265748616
 1443 0.1298722 0.060087 0.267095 0.1401553 1.132807 1.132807 2.632490632463282
 1444 0.05830163 0.05553816 0.283646 0.1585304 1.492342 1.492342 2.631578947368421
 1445 0.1379186 0.1266508 0.3098227 0.1510761 1.034395 1.034395 2.630668208823282
 1446 0.06034631 0.05678287 0.3503382 0.1572695 1.483441 1.483441 2.629758415191085
 1447 0.06724622 0.127729 0.4151384 0.163489 0.9284392 0.9284392 2.62884956483901
 1448 0.1290228 0.05982917 0.5277423 0.1724486 1.473245 1.473245 2.627941656138184
 1449 0.05870853 0.05531723 0.7571404 0.184172 0.8203398 0.8203398 2.627034687463669
 1450 0.1370459 0.126381 1.400608 0.1995792 1.098981 1.098981 2.626128657194451
 1451 0.05954438 0.05655685 1.658112 0.2201348 1.498488 1.498488 2.625223563713426
 1452 0.06759799 0.1274548 1.550335 0.2483694 1.213727 1.213727 2.62431940540739
 1453 0.1282573 0.05959073 1.459519 0.2889061 1.49398 1.49398 2.623416180667022
 1454 0.05905122 0.1286123 1.199977 0.351048 1.127555 1.127555 2.62251388788688
 1455 0.1362581 0.06263923 0.5967889 0.4563925 1.486523 1.486523 2.621612525465381
 1456 0.05883467 0.05773403 0.4719656 0.6675911 1.029907 1.029907 2.620712091804796
 1457 0.06789104 0.1270986 0.3499841 1.25493 1.477702 1.477702 2.61981258531123
 1458 0.1275645 0.05897752 0.2793973 1.57781 0.9246203 0.9246203 2.61891400439462
 1459 0.05933797 0.1281822 0.2296839 1.520731 1.467588 1.467588 2.618016347468715
 1460 0.1355438 0.06201452 0.1939827 1.470715 0.8172244 0.8172244 2.617119612951069
 1461 0.05820479 0.05719941 0.167487 1.295928 1.093692 1.093692 2.616223799263024
 1462 0.06813292999999999 0.1267043 0.1475464 0.6403915999999999 1.492609 1.492609 2.615328904829707
 1463 0.1269348 0.05843662 0.132645 0.5229733 1.207202 1.207202 2.61443492808001
 1464 0.05957594 0.127782 0.1220835 0.3958851 1.488108 1.488108 2.613541867446584
 1465 0.1348933 0.06146051 0.1160402 0.324416 1.121299 1.121299 2.612649721365821
 1466 0.05764414 0.05672488 0.1164218 0.2745778 1.480686 1.480686 2.611758488277851
 1467 0.06833023000000001 0.1263354 0.1313533 0.2398009 1.024083 1.024083 2.610868166626525
 1468 0.12636 0.05795608 0.2181607 0.2153059 1.471913 1.471913 2.609978754859403
 1469 0.0597714 0.1274074 1.56624 0.1987021 0.9193886 0.9193886 2.609090251427747
 1470 0.1342983 0.06096719 0.3727851 0.18901 1.461864 1.461864 2.608202654786505
 1471 0.05714357 0.056302 0.1655558 0.1866032 0.8126976 0.8126976 2.607315963394304
 1472 0.06848868 0.1259883 0.2174834 0.1939624 1.084798 1.084798 2.606430175713435
 1473 0.1258328 0.05752744 0.1812516 0.2187301 1.486534 1.486534 2.605545290209842
 1474 0.0599298 0.127055 0.1852249 0.2874333 1.196172 1.196172 2.604661305353116
 1475 0.1337516 0.06052609 0.1872586 0.5503382 1.481969 1.481969 2.603778219616478
 1476 0.05669521 0.05592364 0.1940524 1.57548 1.109794 1.109794 2.602896031476768
 1477 0.06861325 0.1256601 0.2044519 0.1296585 1.474502 1.474502 2.60201473941444
 1478 0.1253471 0.05714353 0.2192595 0.8932046 1.012447 1.012447 2.601134341913543
 1479 0.06005589 0.1267217 0.2398773 0.2159348 1.465698 1.465698 2.600254837461719
 1480 0.133247 0.06013002 0.2689212 0.3095073 0.9080625 0.9080625 2.599376224550182
 1481 0.05629228 0.05558372 0.3112993 0.2600503 1.455645 1.455645 2.598498501673715
 1482 0.06870830999999999 0.1253484 0.3770258 0.2539876 0.8021318 0.8021318 2.597621667330656
 1483 0.1248976 0.05679825 0.489609 0.251588 1.060776 1.060776 2.596745720022887
 1484 0.0601538 0.1264051 0.7182653 0.2562982 1.479425 1.479425 2.595870658255825
 1485 0.1327791 0.05977287 1.364731 0.267484 1.166388 1.166388 2.59499648053841
 1486 0.0559289 0.05527705 1.622022 0.2863431 1.474506 1.474506 2.594123185383093
 1487 0.06877765 0.1250509 1.55958 0.3156204 1.076753 1.076753 2.593250771305829
 1488 0.1244798 0.05648638 1.506337 0.3609631 1.466682 1.466682 2.592379236826063
 1489 0.06022715 0.1261029 1.299473 0.4344856 0.9773092 0.9773092 2.591508580466721
 1490 0.1323433 0.05944939 0.6615035 0.5660268000000001 1.457545 1.457545 2.590638800754199
 1491 0.05560001 0.05499919 0.5356088 0.8497884 0.8724648 0.8724648 2.589769896218353
 1492 0.06882456000000001 0.124766 0.4079137 1.729161 1.447241 1.447241 2.588901865392489
 1493 0.1240897 0.05620348 0.3349268 1.59993 0.7678552 0.7678552 2.58803470681335
 1494 0.06027909 0.1258135 0.2840861 1.503205 0.9803024 0.9803024 2.58716841902111
 1495 0.1319356 0.05915512 0.2485246 1.417426 1.468076 1.468076 2.586303000559358
 1496 0.05530119 0.05474634 0.2234172 0.9411222 1.06877 1.06877 2.585438449975096
 1497 0.06885193000000001 0.1244919 0.2063187 0.5794812 1.461818 1.461818 2.584574765818718
 1498 0.1237238 0.05594571 0.1961962 0.4305519 0.9692727 0.9692727 2.583711946644009
 1499 0.06031236 0.1255351 0.19334 0.3289956 1.452669 1.452669 2.582849991008131
 1500 0.1315524 0.05888621 0.200036 0.2638499 0.8648454 0.8648454 2.581988897471611
 1501 0.05502863 0.05451522 0.2232957 0.2181412 1.231713 1.231713 2.581128664598336
 1502 0.06886229000000001 0.1242275 0.2867478 0.1848911 1.482338 1.482338 2.58026929095554
 1503 0.1233791 0.05570979 0.5116104 0.1600127 1.387986 1.387986 2.57941077511379
 1504 0.06032937 0.1252664 1.582746 0.1411526 1.481157 1.481157 2.578553115646983
 1505 0.1311909 0.05863936 0.1407517 0.1269593 1.350941 1.350941 2.577696311132335
 1506 0.05477903 0.05430301 1.014628 0.1168123 1.477832 1.477832 2.576840360150366
 1507 0.06885782999999999 0.1239715 0.1935031 0.1108952 1.303346 1.303346 2.575985261284893
 1508 0.1230531 0.05549289 0.3126044 0.1109903 1.473753 1.473753 2.575131013123024
 1509 0.0603322 0.1250064 0.2545654 0.1245048 1.243359 1.243359 2.57427761425514
 1510 0.1308482 0.05841085 0.248511 0.1983111 1.468723 1.468723 2.573425063274894
 1511 0.05454951 0.1261203 0.2448931 1.553518 1.170109 1.170109 2.572573358779194
 1512 0.06884046000000001 0.06134297 0.248362 0.3583229 1.462564 1.462564 2.571722499368199
 1513 0.1227434 0.05663528 0.2579128 0.159424 1.084101 1.084101 2.570872483645304
 1514 0.0603227 0.1246689 0.2744758 0.2061091 1.455143 1.455143 2.570023310217136
 1515 0.1305223 0.05782868 0.3002928 0.1748284 0.9876759000000001 0.9876759000000001 2.56917497769354
 1516 0.05433756 0.1257132 0.3399866 0.1783122 1.44642 1.44642 2.568327484687571
 1517 0.06881186 0.0607501 0.4032473 0.1806683 0.8850096 0.8850096 2.567480829815484
 1518 0.1224482 0.05612629 0.5129352 0.1873581 1.436513 1.436513 2.566635011696727
 1519 0.06030244 0.1242951 0.7360208 0.1974585 0.7814785 0.7814785 2.565790028953927
 1520 0.130211 0.05731392 1.360581 0.2116997 1.018067 1.018067 2.564945880212885
 1521 0.05414101 0.1253338 1.573227 0.2313799 1.458681 1.458681 2.564102564102564
 1522 0.06877349000000001 0.06022315 1.468882 0.258893 1.11422 1.11422 2.56326007925508
 1523 0.1221657 0.0556735 1.379456 0.2986771 1.453327 1.453327 2.562418424305694
 1524 0.06027284 0.1239449 1.21188 0.3596347 1.021656 1.021656 2.561577597892799
 1525 0.1299126 0.0568556 0.5634181 0.4621486 1.44514 1.44514 2.56073759865792
 1526 0.05395797 0.1249784 0.4548136 0.6638174 0.9213176 0.9213176 2.559898425245689
 1527 0.06872664000000001 0.05975295 0.3326046 1.200532 1.435723 1.435723 2.559060076303854
 1528 0.1218944 0.05526918 0.263685 1.596742 0.8180234 0.8180234 2.558222550483254
 1529 0.0602351 0.1236152 0.2147169 1.534359 1.111762 1.111762 2.557385846437822
 1530 0.1296257 0.05644598 0.179326 1.480838 1.461172 1.461172 2.556549962824568
 1531 0.05378678 0.1246437 0.1526989 1.437788 1.230896 1.230896 2.555714898303573
 1532 0.06867241 0.05933173 0.132147 0.6768959 1.457685 1.457685 2.55488065153798
 1533 0.1216331 0.05490675 0.1160159 0.5594038 1.157717 1.157717 2.554047221193985
 1534 0.06019029 0.1233033 0.1032922 0.4167938 1.451559 1.451559 2.553214605940826
 1535 0.1293489 0.05607843 0.09343186000000001 0.3396481 1.072237 1.072237 2.552382804450779
 1536 0.053626 0.124327 0.08642155999999999 0.2856114 1.444201 1.444201 2.551551815399144
 1537 0.06861178 0.05895288 0.08350621 0.2478756 0.9766565 0.9766565 2.550721637464237
 1538 0.1213806 0.05458059 0.09357538999999999 0.2209884 1.435569 1.435569 2.549892269327383
 1539 0.06013935 0.1230068 0.1551015 0.2021757 0.8751288 0.8751288 2.549063709672908
 1540 0.1290811 0.05574733 0.1343526 0.1900809 1.425782 1.425782 2.548235957188128
 1541 0.0535335 0.124026 0.2147968 0.1845212 0.7729357 0.7729357 2.547409010563338
 1542 0.1369181 0.05861073 0.1380807 0.1868024 1.001975 1.001975 2.546582868491811
 1543 0.06210387 0.05428591 0.1541915 0.2012525 1.447335 1.447335 2.54575752966978
 1544 0.06246511 0.1227239 0.1546735 0.241263 1.094785 1.094785 2.544932992796438
 1545 0.127913 0.05544785 0.1613275 0.3624283 1.441898 1.441898 2.544109256573922
 1546 0.05426872 0.1237386 0.1695637 1.100642 1.002112 1.002112 2.543286319707309
 1547 0.1356691 0.05830044 0.1804714 1.322961 1.43368 1.43368 2.542464180904607
 1548 0.06087932 0.05401857 0.1947152 0.1565779 0.9023445 0.9023445 2.541642838876744
 1549 0.06312255 0.1224527 0.2135672 0.418595 1.424272 1.424272 2.540822292337563
 1550 0.1268226 0.05517584 0.2391615 0.2522495 0.800323 0.800323 2.54000254000381
 1551 0.05490392 0.1234632 0.275303 0.2522873 1.071264 1.071264 2.539183580595128
 1552 0.1345553 0.05801785 0.3293829 0.2375833 1.448249 1.448249 2.538365412834048
 1553 0.05980135 0.05377502 0.4176941 0.2346762 1.180007 1.180007 2.537548035445979
 1554 0.06368683 0.1221919 0.5837642 0.2373928 1.444165 1.444165 2.536731447159205
 1555 0.1258481 0.05492775 0.9863829 0.2458627 1.10005 1.10005 2.535915646704869
 1556 0.05545018 0.1231983 1.549003 0.2606902 1.437406 1.437406 2.535100632816969
 1557 0.1335584 0.05775938 1.49384 0.2837305 1.009168 1.009168 2.534286404232351
 1558 0.05885025 0.0535522 1.443968 0.3187817 1.429403 1.429403 2.5334729596907
 1559 0.06416956 0.1219402 1.401407 0.3736183 0.9106049000000001 0.9106049000000001 2.532660297934526
 1560 0.124974 0.05470048 0.7889761 0.4658167 1.420197 1.420197 2.531848417709167
 1561 0.05591858 0.1229427 0.5865051 0.6432858 0.8092009999999999 0.8092009999999999 2.531037317762769
 1562 0.1326628 0.05752194 0.4386496 1.088469 1.096347 1.096347 2.530226996846287
 1563 0.05800913 0.05334746 0.3528649 1.562778 1.445009 1.445009 2.529417453713473
 1564 0.06458089 0.1216965 0.2946314 1.454244 1.211734 1.211734 2.528608687120868
 1565 0.1241871 0.0544914 0.2541649 1.364865 1.44151 1.44151 2.527800695827794
 1566 0.05631878 0.1226952 0.2253721 1.283878 1.138799 1.138799 2.526993478596345
 1567 0.1318553 0.05730196 0.205041 0.6583329 1.435435 1.435435 2.526187034191383
 1568 0.05726352 0.1237689 0.1915097 0.4919011 1.053986 1.053986 2.525381361380527
 1569 0.06492970000000001 0.06012628 0.1842652 0.3546385 1.428157 1.428157 2.524576458934144
 1570 0.1234761 0.05560047 0.1840471 0.2763175 0.9595709 0.9595709 2.523772325625344
 1571 0.05665924 0.1223747 0.1937886 0.221977 1.419643 1.419643 2.52296896022997
 1572 0.1311243 0.0567476 0.2221602 0.1831631 0.8596791 0.8596791 2.522166361526591
 1573 0.05660096 0.1233824 0.2999808 0.1541615 1.410021 1.410021 2.521364528296496
 1574 0.06522374 0.05956193 0.6077707 0.1318003 0.7594607 0.7594607 2.520563459323681
 1575 0.122831 0.05511449 1.508755 0.1141259 0.976362 0.976362 2.519763153394848
 1576 0.05694736 0.1220194 0.139411 0.09988758 1.430611 1.430611 2.518963609299392
 1577 0.1304601 0.05625631 0.7776428 0.08826182 1.06404 1.06404 2.518164825829395
 1578 0.05601072 0.1230219 0.2308467 0.07871439 1.425025 1.425025 2.51736680177962
 1579 0.06546979999999999 0.05905927 0.297624 0.07096822 0.9711374 0.9711374 2.516569535947502
 1580 0.1222436 0.05468129 0.2555212 0.06521589 1.416736 1.416736 2.515773027133138
 1581 0.05718961 0.1216862 0.2484049 0.06439988000000001 0.8722581 0.8722581 2.514977274139284
 1582 0.1298542 0.05581801 0.2455889 0.3785792 1.407327 1.407327 2.514182275771345
 1583 0.05548353 0.1226838 0.2492417 0.194815 0.7722583 0.7722583 2.513388030837367
 1584 0.06567383 0.05860988 0.2587565 0.1325375 1.008611 1.008611 2.51259453814803
 1585 0.1217064 0.05429372 0.275005 0.132719 1.429041 1.429041 2.511801796516642
 1586 0.05739166 0.1213723 0.3000931 0.1369217 1.102949 1.102949 2.511009804759127
 1587 0.1292991 0.05542555 0.3382856 0.1417924 1.42409 1.42409 2.510218561694025
 1588 0.05501138 0.1223652 0.3983489 0.1482317 1.015115 1.015115 2.509428066142478
 1589 0.06584101000000001 0.0582066 0.5003802000000001 0.1562663 1.416465 1.416465 2.508638316928225
 1590 0.1212132 0.05394572 0.7005636 0.1663406 0.9192471 0.9192471 2.507849312877596
 1591 0.05755847 0.1210751 1.220183 0.1791005 1.40766 1.40766 2.507061052819501
 1592 0.1287886 0.05507281 1.606998 0.1955607 0.8196923 0.8196923 2.506273535585427
 1593 0.0545873 0.1220636 1.502986 0.2173565 1.130682 1.130682 2.505486760009429
 1594 0.06597591 0.05784331 1.417404 0.2472749 1.433532 1.433532 2.504700724928122
 1595 0.1207586 0.05363205 1.340062 0.2904491 1.25623 1.25623 2.503915429180672
 1596 0.0576944 0.1207925 0.6673378 0.357403 1.430986 1.430986 2.503130871608795
 1597 0.128317 0.05475457 0.5167051 0.4733304 1.196686 1.196686 2.502347051056742
 1598 0.05420528 0.1217767 0.3766795 0.7151856 1.426094 1.426094 2.5015639663713
 1599 0.06608252000000001 0.05751476 0.2979303 1.451369 1.124875 1.124875 2.500781616401777
 1600 0.1203377 0.05334826 0.2429658 1.47698 1.420142 1.420142 2.5
 1601 0.05780324 0.1205227 0.2038278 1.42619 1.041349 1.041349 2.499219116020307
 1602 0.1278796 0.05446633 0.1748341 1.382212 1.413011 1.413011 2.498438963319538
 1603 0.05386005 0.1215028 0.1528793 1.156235 0.9485136 0.9485136 2.497659540757031
 1604 0.06616432999999999 0.05721644 0.1361153 0.6224046 1.40468 1.40468 2.496880847194611
 1605 0.1199464 0.05309049 0.1234888 0.495201 0.8503828 0.8503828 2.496102881496589
 1606 0.05788835 0.1202641 0.1145679 0.3804121 1.395271 1.395271 2.495325642529748
 1607 0.1274723 0.05420424 0.1096739 0.3123558 0.7519483 0.7519483 2.494549129163341
 1608 0.05354708 0.1212402 0.1107364 0.2648331 0.9647899 0.9647899 2.493773340269082
 1609 0.06622441 0.05694446 0.1256149 0.2312099 1.415407 1.415407 2.492998274721141
 1610 0.1195811 0.05285541 0.2085783 0.2070915 1.050226 1.050226 2.492223931396134
 1611 0.05795265 0.1200154 1.436991 0.1901491 1.409906 1.409906 2.49145030917312
 1612 0.1270913 0.05396494 0.3419963 0.1792603 0.9587542999999999 0.9587542999999999 2.490677406933589
 1613 0.05326237 0.1209877 0.1628399 0.174323 1.401778 1.401778 2.489905223561463
 1614 0.06626543999999999 0.05669549 0.2024235 0.1765548 0.8615538 0.8615538 2.489133757943081
 1615 0.1192387 0.05264016 0.1716694 0.1898415 1.392563 1.392563 2.488363008967197
 1616 0.05799871 0.1197753 0.1741899 0.2258763 0.7633441 0.7633441 2.487592975524973
 1617 0.1267336 0.05374557 0.1756391 0.3309053 0.9934127 0.9934127 2.486823656509969
 1618 0.05300247 0.1207439 0.1811666 0.8913369 1.413687 1.413687 2.486055050818142
 1619 0.06628979 0.05646661 0.1897301 1.484953 1.084623 1.084623 2.485287157347833
 1620 0.1189165 0.05244225 0.2018478 0.1308669 1.408746 1.408746 2.484519974999766
 1621 0.05802878 0.1195429 0.2184605 0.4992137 0.9975578000000001 0.9975578000000001 2.483753502677038
 1622 0.1263963 0.05354362 0.2413041 0.2528474 1.401203 1.401203 2.482987739285113
 1623 0.05276435 0.1205079 0.273489 0.2638993 0.9029436 0.9029436 2.482222683731816
 1624 0.06629953 0.0562544 0.3209131 0.242916 1.392517 1.392517 2.481458334927325
 1625 0.118612 0.1215441 0.395978 0.2378699 0.8050742 0.8050742 2.480694691784169
 1626 0.05804484 0.05897855 0.5293224 0.2382507 1.09941 1.09941 2.479931753217214
 1627 0.126077 0.05462114 0.8190627 0.2442606 1.41723 1.41723 2.479169518143664
 1628 0.05254538 0.1202029 1.58224 0.2560238 1.216503 1.216503 2.478407985483048
 1629 0.06629646 0.05572541 1.518747 0.274763 1.414326 1.414326 2.477647154157221
 1630 0.1183232 0.1211764 1.463735 0.303091 1.152092 1.152092 2.47688702309035
 1631 0.05804863 0.05844021 1.416571 0.3461895 1.409062 1.409062 2.476127591208912
 1632 0.1257736 0.05415625 1.078197 0.414916 1.075841 1.075841 2.475368857441686
 1633 0.05234324 0.1198644 0.6374795 0.5352883000000001 1.402706 1.402706 2.474610820719749
 1634 0.06628218 0.05525561 0.4950137 0.7859528 0.9890461 0.9890461 2.473853479976467
 1635 0.1180483 0.1208332 0.3858977 1.534344 1.39518 1.39518 2.47309683414749
 1636 0.05804166 0.05795977 0.3181522 1.537533 0.8948140999999999 0.8948140999999999 2.472340882170744
 1637 0.1254843 0.05374103 0.270953 1.446316 1.38652 1.38652 2.471585622986427
 1638 0.05215592 0.1195468 0.2373925 1.366407 0.7975851 0.7975851 2.470831055537004
 1639 0.0662581 0.05483568 0.2132645 1.187265 1.082718 1.082718 2.470077178767195
 1640 0.1177856 0.1205109 0.1963 0.5818938 1.410635 1.410635 2.469323991623974
 1641 0.05802528 0.05752947 0.185412 0.4646859 1.195419 1.195419 2.468571493056562
 1642 0.1252075 0.0533689 0.1805216 0.3450371 1.407509 1.407509 2.46781968201642
 1643 0.05198165 0.1192473 0.1828638 0.2757913 1.128127 1.128127 2.467068557457242
 1644 0.06622543 0.05445901 0.1963311 0.2267475 1.402005 1.402005 2.46631811833495
 1645 0.1175338 0.1202071 0.2325601 0.1913216 1.049331 1.049331 2.46556836360769
 1646 0.05800065 0.05714268 0.3374098 0.1648094 1.395394 1.395394 2.464819292235819
 1647 0.1249417 0.05303419 0.8605237 0.1445768 0.9607572 0.9607572 2.464070903181909
 1648 0.05181889 0.1189637 1.427989 0.1290428 1.387621 1.387621 2.463323195410733
 1649 0.06618526 0.05411992 0.1337756 0.1173122 0.8658844999999999 0.8658844999999999 2.462576167889261
 1650 0.1172916 0.1199192 0.5015317 0.1090542 1.378762 1.378762 2.461829819586654
 1651 0.05796883 0.05679372 0.2438557 0.1046679 0.7693299 0.7693299 2.461084149474263
 1652 0.1246857 0.05273208 0.2569718 0.1061893 1.014378 1.014378 2.460339156525615
 1653 0.05166628 0.1186938 0.2350606 0.1217898 1.40054 1.40054 2.459594839716409
 1654 0.06613853 0.05381355 0.2296026 0.2057566 1.110307 1.110307 2.458851198024517
 1655 0.1170579 0.1196454 0.2293004 1.464958 1.396247 1.396247 2.458108230429969
 1656 0.0579307 0.0564777 0.2343553 0.3181963 1.029745 1.029745 2.457365935914952
 1657 0.1244384 0.05245837 0.2447476 0.1598709 1.389456 1.389456 2.456624313463804
 1658 0.05152264 0.1184361 0.2614761 0.1914919 0.9401675 0.9401675 2.455883362063007
 1659 0.06608608000000001 0.05353572 0.2867371 0.1690508 1.381525 1.381525 2.455143080701181
 1660 0.1168319 0.1193838 0.3248625 0.1708652 0.8451383 0.8451383 2.45440346836908
 1661 0.05788706 0.05619043 0.3847422 0.1731297 1.372548 1.372548 2.453664524059582
 1662 0.1241989 0.05220947 0.4869314 0.1789902 0.7493495999999999 0.7493495999999999 2.45292624676769
 1663 0.0514192 0.1181891 0.6899404 0.1878577 0.9683708 0.9683708 2.452188635490521
 1664 0.1316908 0.0532828 1.232404 0.2002534 1.392731 1.392731 2.451451689227301
 1665 0.05961156 0.1191331 1.492096 0.2171629 1.054552 1.054552 2.450715406979359
 1666 0.06006245 0.05592827 1.395401 0.2403671 1.387729 1.387729 2.449979787750126
 1667 0.1231282 0.05198227 1.312653 0.2730504 0.9679727 0.9679727 2.449244830545123
 1668 0.05211927 0.1179514 1.235974 0.3212588 1.380217 1.380217 2.448510534371959
 1669 0.1305478 0.05305167 0.6240209 0.3977522 0.8747473 0.8747473 2.447776898240323
 1670 0.05849043 0.1188918 1.427684 0.5342475 1.371625 1.371625 2.447043921161982
 1671 0.06069092 0.05568808 0.5058542 0.8337238 0.7791491 0.7791491 2.446311602150772
 1672 0.1221256 0.05177405 0.407352 1.564145 1.042399 1.042399 2.445579940222593
 1673 0.05272798 0.117722 0.5146211000000001 1.502472 1.394302 1.394302 2.444848934395405
 1674 0.1295245 0.05283961 0.8091462 1.449175 1.14508 1.14508 2.444118583689221
 1675 0.05749876 0.1186589 1.483314 1.404244 1.39067 1.39067 2.443388887126105
 1676 0.06123419 0.05546713 1.432981 1.089916 1.071891 1.071891 2.442659843730158
 1677 0.1212263 0.05158248 1.385499 0.637718 1.384644 1.384644 2.441931452527522
 1678 0.05325514 0.1174999 1.344247 0.4969586 0.9883551 0.9883551 2.44120371254637
 1679 0.1286052 0.05264428 1.020175 0.3870183 1.3775 1.3775 2.4404766228169
 1680 0.0566198 0.1184335 0.6106432000000001 0.3189994 0.8970983 0.8970983 2.439750182371333
 1681 0.06170251 0.05526211 0.4736267 0.2715371 1.36925 1.36925 2.439024390243902
 1682 0.1204169 0.1194347 0.3701759 0.2377422 0.8022347 0.8022347 2.438299245470854
 1683 0.05371053 0.05789293 0.3054549 0.2133716 1.103697 1.103697 2.437574747090435
 1684 0.1277766 0.05369198 0.2602713 0.1961201 1.393918 1.393918 2.436850894142897
 1685 0.05583912 0.1181426 0.2280359 0.1848439 1.222853 1.222853 2.436127685670479
 1686 0.06210489 0.05475644 0.2047581 0.1793545 1.391537 1.391537 2.435405120717415
 1687 0.1196861 0.1190844 0.1882622 0.180638 1.16652 1.16652 2.434683198329917
 1688 0.05410277 0.05737849 0.1774739 0.1919083 1.386988 1.386988 2.433961917556177
 1689 0.1270274 0.05324652 0.1722309 0.2224241 1.098692 1.098692 2.433241277446361
 1690 0.05514425 0.1178197 0.1735055 0.3052651 1.381465 1.381465 2.432521277052599
 1691 0.06244922 0.05430644 0.1844437 0.6511725 1.019804 1.019804 2.431801915428987
 1692 0.1190238 0.1187569 0.2141534 1.458137 1.374852 1.374852 2.431083191631576
 1693 0.05443941 0.05691851 0.2956847 0.1321638 0.9319485 0.9319485 2.430365104718368
 1694 0.1263474 0.05284794 0.6349641 0.6858711 1.367124 1.367124 2.429647653749313
 1695 0.05452441 0.1175164 1.393814 0.2268748 0.8386981999999999 0.8386981999999999 2.428930837786301
 1696 0.06274246 0.05390347 0.1405887 0.2755337 1.358374 1.358374 2.42821465589316
 1697 0.1184217 0.1184493 0.6651213 0.2389309 0.7445839 0.7445839 2.427499107135649
 1698 0.05472708 0.05650583 0.2336345 0.2312338 0.9630758 0.9630758 2.42678419058145
 1699 0.1257282 0.0524901 0.2784291 0.2279524 1.378323 1.378323 2.42606990530017
 1700 0.05397026 0.1172302 0.2435657 0.230392 1.048255 1.048255 2.425356250363329
 1701 0.06299071000000001 0.05354142 0.2361966 0.2379114 1.373496 1.373496 2.42464322484436
 1702 0.1178723 0.118159 0.2333219 0.2510519 0.9637791999999999 0.9637791999999999 2.423930827818598
 1703 0.05497163 0.05613429 0.2361489 0.2712851 1.366232 1.366232 2.423219058363282
 1704 0.1251622 0.05216775 0.2441091 0.301581 0.8725653 0.8725653 2.422507915557546
 1705 0.05347366 0.116959 0.2577938 0.3478039 1.35791 1.35791 2.421797398482414
 1706 0.06319934000000001 0.05321499 0.2787418 0.4224789 0.7786918 0.7786918 2.421087506220795
 1707 0.1173691 0.1178839 0.3100296 0.5567734 1.04778 1.04778 2.420378237857481
 1708 0.0551782 0.05579861 0.3577183 0.8514581 1.380675 1.380675 2.419669592479136
 1709 0.124643 0.05187638 0.4347528 1.55093 1.152126 1.152126 2.418961569174299
 1710 0.05302757 0.1167009 0.5733853 1.441399 1.377402 1.377402 2.418254167033372
 1711 0.06337308 0.05291966 0.8776767 1.355627 1.083664 1.083664 2.417547385148619
 1712 0.1169066 0.117622 1.591673 1.278105 1.37184 1.37184 2.416841222614159
 1713 0.05535132 0.05549423 1.483933 0.9966656 1.004596 1.004596 2.416135678525964
 1714 0.1241649 0.05161207 1.400169 0.5466108 1.365209 1.365209 2.415430751981849
 1715 0.05262581 0.1164544 1.324944 0.4192474 0.9169948999999999 0.9169948999999999 2.414726442081476
 1716 0.06351609 0.05265151 1.038893 0.3152175 1.357484 1.357484 2.414022747926338
 1717 0.1164798 0.1173718 0.5748345 0.2511305 0.8244899 0.8244899 2.413319668619763
 1718 0.05549495 0.05521722 0.4434319 0.2056941 1.348771 1.348771 2.412617203266904
 1719 0.123723 0.05137145 0.3360554 0.1724173 0.7315703 0.7315703 2.411915350974739
 1720 0.05226302 0.116218 0.2700144 0.1471348 0.9362995 0.9362995 2.411214110852061
 1721 0.06363202 0.05240715 0.2233385 0.1274164 1.367779 1.367779 2.410513482009476
 1722 0.1160845 0.1171319 0.1893544 0.1117404 1.016336 1.016336 2.4098134635594
 1723 0.05561262 0.05496419 0.1637951 0.09913165 1.362676 1.362676 2.409114054616049
 1724 0.123313 0.05115159 0.1442051 0.08897967 0.9302758 0.9302758 2.40841525429544
 1725 0.0519345 0.1159905 0.1291015 0.08097857 1.355178 1.355178 2.407717061715384
 1726 0.06372411 0.05218363 0.1176325 0.07523719 0.8387582 0.8387582 2.407019475995479
 1727 0.1157169 0.116901 0.1094594 0.07299393999999999 1.346677 1.346677 2.406322496257111
 1728 0.0557074 0.05473217 0.1048803 0.0820859 0.7460108 0.7460108 2.40562612162344
 1729 0.122931 0.05094994 0.1055351 0.3365613 0.9715888 0.9715888 2.404930351219409
 1730 0.05163616 0.1157709 0.1177347 0.1562591 1.366863 1.366863 2.404235184171725
 1731 0.06379519 0.0519784 0.1817112 0.1407266 1.058569 1.058569 2.403540619608864
 1732 0.1153739 0.1166782 1.09805 0.1382826 1.362404 1.362404 2.402846656661064
 1733 0.05578201 0.0545186 0.261438 0.1382481 0.9777492 0.9777492 2.402153294460317
 1734 0.1225739 0.0507643 0.2264483 0.1413706 1.355576 1.355576 2.401460532140371
 1735 0.05136438 0.1155584 0.1767741 0.1461838 0.8894211 0.8894211 2.400768368836718
 1736 0.06384777 0.05178925 0.1734032 0.1527597 1.347692 1.347692 2.400076803686597
 1737 0.1150524 0.1164625 0.1681071 0.1612694 0.7972949 0.7972949 2.399385835828982
 1738 0.05583886 0.05432026 0.1692231 0.1721603 1.101535 1.101535 2.398695464404583
 1739 0.1222387 0.1174311 0.1731645 0.1861766 1.372108 1.372108 2.398005688555842
 1740 0.05111604 0.05686394 0.1799715 0.204523 1.220928 1.220928 2.397316507426921
 1741 0.06388404 0.05280872 0.1897716 0.2291992 1.370077 1.370077 2.396627920163707
 1742 0.1147501 0.1161847 0.2031783 0.2637206 1.170472 1.170472 2.395939925913801
 1743 0.05588006 0.0538361 0.2213417 0.3148174 1.366032 1.366032 2.395252523826518
 1744 0.1219228 0.1170966 0.2462744 0.3970392 1.109073 1.109073 2.394565713052879
 1745 0.05088836 0.05637152 0.2815843 0.5481063 1.36111 1.36111 2.393879492745607
 1746 0.06390596 0.05238126 0.3342273 0.9000673 1.036647 1.036647 2.393193862059127
 1747 0.1144647 0.1158761 0.4192729 1.459961 1.355181 1.355181 2.392508820149555
 1748 0.05590747 0.05340441 0.5757903 1.410306 0.9545718 0.9545718 2.391824366174699
 1749 0.1216241 0.1167837 0.9391003999999999 1.364723 1.348184 1.348184 2.391140499294052
 1750 0.05067893 0.05593046 1.518863 1.326112 0.8656851 0.8656851 2.390457218668787
 1751 0.06391525000000001 0.0519981 1.461816 0.9602368999999999 1.340154 1.340154 2.389774523461756
 1752 0.1141943 0.115586 1.412127 0.6040046 0.7739899 0.7739899 2.389092412837483
 1753 0.05592272 0.05301718 1.369763 0.4643942 1.044246 1.044246 2.388410885962159
 1754 0.1213407 0.1164896 0.9978463 0.3657647 1.362683 1.362683 2.38772994200364
 1755 0.0504856 0.0555341 0.6252619 0.3025507 1.148149 1.148149 2.387049580131443
 1756 0.0639134 0.05165355 0.4816822 0.2583276 1.35967 1.35967 2.386369799516738
 1757 0.1139371 0.1153121 0.3795451 0.2266088 1.083459 1.083459 2.385690599332349
 1758 0.05592729 0.05266871 0.3142349 0.2035805 1.354475 1.354475 2.385011978752745
 1759 0.1210707 0.1162118 0.2685551 0.1871268 1.008245 1.008245 2.384333936954038
 1760 0.05030652 0.05517671 0.2358097 0.1761707 1.348264 1.348264 2.383656473113981
 1761 0.06390176 0.05134272 0.2120491 0.1704733 0.9241922 0.9241922 2.382979586411958
 1762 0.1136918 0.1150524 0.1950826 0.1707841 1.340994 1.340994 2.382303276028985
 1763 0.05592243 0.05235407 0.1837929 0.1796285 0.8345215 0.8345215 2.381627541147705
 1764 0.1208127 0.1159484 0.1779248 0.2040512 1.332736 1.332736 2.380952380952381
 1765 0.05014004 0.05485337 0.1782348 0.2673002 0.7434216 0.7434216 2.380277794628896
 1766 0.06388149999999999 0.05106137 0.1872848 0.4914484 0.9714263 0.9714263 2.379603781364744
 1767 0.1134569 0.1148052 0.2122116 1.438983 1.352854 1.352854 2.378930340349033
 1768 0.05590928 0.05206903 0.2765096 0.1535229 1.05849 1.05849 2.37825747077247
 1769 0.1205653 0.1156977 0.4997761 0.8999567000000001 1.348649 1.348649 2.37758517182737
 1770 0.04998471 0.05455983 1.448991 0.1996925 0.9805946 0.9805946 2.376913442707642
 1771 0.06385367 0.05080585 0.1599815 0.2969351 1.342152 1.342152 2.376242282608787
 1772 0.1132314 0.1145689 0.9054177 0.2433182 0.894886 0.894886 2.3755716907279
 1773 0.05588884 0.05180992 0.1954558 0.234977 1.33462 1.33462 2.374901666263655
 1774 0.1203275 0.115458 0.2935737 0.2293604 0.804782 0.804782 2.374232208416312
 1775 0.04983925 0.05429239 0.2395573 0.2298801 1.326156 1.326156 2.373563316387707
 1776 0.06381916999999999 0.05057298 0.2312322 0.2352757 0.7145806 0.7145806 2.372894989381248
 1777 0.1130142 0.1143424 0.2254967 0.2457806 0.9061053 0.9061053 2.372227226601912
 1778 0.05586198 0.05157355 0.2258229 0.2623701 1.344077 1.344077 2.371560027256245
 1779 0.1200981 0.1152281 0.2309239 0.2871278 0.9806692 0.9806692 2.370893390552349
 1780 0.04970255 0.05404787 0.2410038 0.3240742 1.338899 1.338899 2.370227315699886
 1781 0.06377882 0.05036 0.2569849 0.3812829 0.8954179 0.8954179 2.369561801910073
 1782 0.1128044 0.1141243 0.2808566 0.4768704 1.331435 1.331435 2.368896848395671
 1783 0.05582948 0.05135715 0.3164602 0.6599877 0.805792 0.805792 2.368232454370994
 1784 0.1198762 0.1150069 0.3714918 1.116664 1.323046 1.323046 2.367568619051892
 1785 0.04957361 0.05382348 0.4631476 1.520932 0.7159197 0.7159197 2.366905341655754
 1786 0.06373333 0.05016451 0.6377642 1.426053 0.9104448000000001 0.9104448000000001 2.366242621401505
 1787 0.1126012 0.1139139 1.066396 1.34797 1.341104 1.341104 2.365580457509597
 1788 0.05579203 0.05115832 1.481253 1.278369 0.9857552000000001 0.9857552000000001 2.364918849202011
 1789 0.1196611 0.1147934 1.385463 0.8105310999999999 1.336053 1.336053 2.364257795702247
 1790 0.04946037 0.05361681 1.306083 0.5412377 0.9015107999999999 0.9015107999999999 2.363597296235327
 1791 0.1268355 0.04998441 1.233413 0.4021358 1.328728 1.328728 2.362937350027786
 1792 0.05730537 0.1137102 0.7977694 0.3128253 0.8125413 0.8125413 2.36227795630767
 1793 0.05783055 0.05097495 0.5212444000000001 0.2532466 1.320468 1.320468 2.361619114304532
 1794 0.1186763 0.1145867 0.3868273 0.2109397 0.7229007 0.7229007 2.360960823249428
 1795 0.05012698 0.05342572 0.2988657 0.1797097 0.9277416000000001 0.9277416000000001 2.360303082374915
 1796 0.125786 0.04981789 0.2404661 0.1559917 1.339093 1.339093 2.359645890915044
 1797 0.05627548 0.1135124 0.198891 0.137658 1.006189 1.006189 2.358989248105358
 1798 0.0584312 0.0508052 0.1680717 0.1234098 1.334371 1.334371 2.358333153182891
 1799 0.1177518 0.114386 0.1444755 0.112493 0.9244363 0.9244363 2.357677605386159
 1800 0.05071002 0.05324752 0.1259737 0.104603 1.327387 1.327387 2.357022603955159
 1801 0.1248428 0.1153209 0.1112245 0.09999599000000001 0.8368949999999999 0.8368949999999999 2.356368148131365
 1802 0.05536045 0.05570217 0.09936886 0.1000877 1.319436 1.319436 2.355714237157728
 1803 0.05895381 0.05180755 0.08988428 0.1101493 0.7474158 0.7474158 2.355060870278663
 1804 0.1169195 0.1141262 0.08255440999999999 0.1582203 0.9870864 0.9870864 2.354408046740056
 1805 0.05121815 0.05279711 0.07763484 0.9020715 1.339995 1.339995 2.353755765789252
 1806 0.1239927 0.1150074 0.07681646 0.202369 1.077712 1.077712 2.353104026675058
 1807 0.05454597 0.05524407 0.09288591 0.2906455 1.336308 1.336308 2.352452828647735
 1808 0.05940743 0.05140877 0.220321 0.1471767 1.00555 1.00555 2.351802170958993
 1809 0.116168 0.1138362 0.13402 0.171179 1.330429 1.330429 2.351152052861994
 1810 0.05166008 0.05239445 0.1844561 0.1598186 0.9246207 0.9246207 2.350502473611342
 1811 0.1232241 0.1147134 0.1281016 0.1619075 1.323536 1.323536 2.349853432463083
 1812 0.05381961 0.05483268 0.1412285 0.1654674 0.8376971 0.8376971 2.349204928674698
 1813 0.05980008 0.05105042 0.1406935 0.1718144 1.315672 1.315672 2.348556961505104
 1814 0.1154875 0.1135631 0.1455884 0.1808683 0.7486893 0.7486893 2.347909530214647
 1815 0.05204346 0.05203235 0.1516002 0.1931609 0.9919247 0.9919247 2.347262634065101
 1816 0.1225271 0.1144365 0.1595233 0.2096612 1.336365 1.336365 2.34661627231966
 1817 0.05317062 0.05446206 0.1696592 0.2320489 1.083701 1.083701 2.345970444242941
 1818 0.06013879 0.0507274 0.1826648 0.2632724 1.332832 1.332832 2.345325149100973
 1819 0.1148693 0.1133048 0.1995822 0.3088447 1.01336 1.01336 2.344680386161201
 1820 0.05237506 0.05170572 0.2221194 0.3801909 1.327139 1.327139 2.344036154692477
 1821 0.121893 0.1141747 0.2532149 0.5049782 0.9340072 0.9340072 2.343392453965059
 1822 0.05258961 0.05412711 0.2983281 0.7691943 1.320442 1.320442 2.342749283250608
 1823 0.06042982 0.05043531 0.3687647 1.491443 0.8482075 0.8482075 2.342106641822182
 1824 0.114306 0.1130596 0.4919766 1.434314 1.312767 1.312767 2.341464528954235
 1825 0.05266086 0.05141013 0.7536021000000001 1.384267 0.759722 0.759722 2.340822943922611
 1826 0.1213143 0.113926 1.447224 1.341217 1.020876 1.020876 2.340181886004545
 1827 0.05206839 0.0538234 1.398448 1.301427 1.334362 1.334362 2.339541354478655
 1828 0.06067866 0.05017036 1.353082 0.6287461 1.119594 1.119594 2.33890134862494
 1829 0.113791 0.1128258 1.313938 0.5213015 1.331406 1.331406 2.338261867724778
 1830 0.05290612 0.05114176 1.265477 0.3954784 1.056319 1.056319 2.337622911060922
 1831 0.1207844 0.1136888 0.6199638 0.3243649 1.326378 1.326378 2.336984477917496
 1832 0.05159985 0.0535471 0.5127885 0.2740386 0.9830947 0.9830947 2.336346567579989
 1833 0.06089017 0.04992924 0.3905272 0.2381813 1.320385 1.320385 2.335709179335259
 1834 0.1133185 0.1126021 0.3210277 0.2119925 0.9015976999999999 0.9015976999999999 2.335072312471522
 1835 0.05311552 0.05089732 0.2718928 0.1928764 1.31339 1.31339 2.334435966278353
 1836 0.1202976 0.113462 0.2369065 0.1793815 0.8149113 0.8149113 2.333800140046683
 1837 0.05117772 0.05329489 0.2114097 0.1708719 1.305466 1.305466 2.33316483306879
 1838 0.06106866 0.04970906 0.1928851 0.1674839 0.7269892 0.7269892 2.332530044638304
 1839 0.1128837 0.1123873 0.179939 0.170453 0.9437101 0.9437101 2.331895774050198
 1840 0.05329318 0.0506739 0.1719884 0.1832967 1.324555 1.324555 2.331262020600784
 1841 0.1198488 0.1132441 0.1692337 0.2160579 1.025299 1.025299 2.330628783587717
 1842 0.05079654 0.05306386 0.1730135 0.3058739 1.320369 1.320369 2.329996062309982
 1843 0.06121791 0.04950733 0.1870606 0.7154428 0.9487257 0.9487257 2.329363856067898
 1844 0.1124821 0.1121805 0.2220033 1.332875 1.314008 1.314008 2.328732164163112
 1845 0.05344275 0.05046899 0.3174299 0.1330291 0.8651361 0.8651361 2.328100985898594
 1846 0.1194336 0.1130343 0.7418843000000001 0.5586525 1.306674 1.306674 2.327470320578639
 1847 0.05045151 0.05285149 1.404247 0.2271489 0.7778834 0.7778834 2.326840167508857
 1848 0.0613413 0.04932185 0.143985 0.2523907 1.29848 1.29848 2.326210525996177
 1849 0.1121098 0.1119807 0.6010039 0.2240852 0.6910406 0.6910406 2.325581395348837
 1850 0.05356744 0.05028041 0.2430357 0.2165263 0.8636658 0.8636658 2.324952774876385
 1851 0.1190481 0.1128317 0.270588 0.2134702 1.314919 1.314919 2.324324663889676
 1852 0.05013844 0.05265557 0.2394459 0.2153046 0.9310794 0.9310794 2.323697061700865
 1853 0.0614418 0.04915071 0.2308877 0.2214862 1.309585 1.309585 2.323069967623409
 1854 0.1117636 0.1117872 0.2271312 0.2323477 0.8467265 0.8467265 2.322443380972059
 1855 0.05367012 0.05010622 0.228619 0.2489232 1.302106 1.302106 2.32181730106286
 1856 0.118689 0.1126353 0.2347335 0.2732877 0.7595885 0.7595885 2.321191727213149
 1857 0.0498536 0.05247319 0.2457972 0.3093855 1.025558 1.025558 2.320566658741545
 1858 0.06152203 0.113542 0.2628689 0.3651131 1.323773 1.323773 2.319942094967955
 1859 0.1114405 0.05485215 0.2880935 0.4582239 1.125726 1.125726 2.319318035213566
 1860 0.05375331 0.05107444 0.3255563 0.6371589 1.321091 1.321091 2.318694478800841
 1861 0.1183532 0.1123829 0.3834302 1.087417 1.066382 1.066382 2.318071425053518
 1862 0.04959376 0.05203199 0.4800474 1.419558 1.316422 1.316422 2.317448873296608
 1863 0.06158433 0.1132383 0.6652197 1.330157 0.9970251999999999 0.9970251999999999 2.316826822856386
 1864 0.1111377 0.05440366 1.125844 1.254431 1.310831 1.310831 2.316205273060397
 1865 0.05381924 0.05068317 1.493796 1.185379 0.9189044 0.9189044 2.315584223237446
 1866 0.1180381 0.1121018 1.40321 0.7784177 1.304262 1.304262 2.314963672717596
 1867 0.04935604 0.05163708 1.328223 0.5049187000000001 0.8346728 0.8346728 2.314343620832169
 1868 0.06163075 0.1129535 1.260633 0.3749882 1.296752 1.296752 2.313724066913738
 1869 0.1108532 0.05400048 0.8499869 0.2890184 0.7479867 0.7479867 2.313105010296125
 1870 0.05386989 0.0503312 0.5485673 0.2319126 0.9987875000000001 0.9987875000000001 2.312486450314402
 1871 0.1177413 0.1118372 0.4116916 0.1911353 1.317546 1.317546 2.311868386304882
 1872 0.04913792 0.05128159 0.3198177 0.1607977 1.092515 1.092515 2.311250817605121
 1873 0.06166313 0.1126852 0.2592658 0.137447 1.314472 1.314472 2.310633743553914
 1874 0.1105847 0.05363692 0.2162489 0.1189888 1.028162 1.028162 2.310017163491287
 1875 0.05390702 0.05001365 0.184529 0.1040804 1.309368 1.309368 2.309401076758503
 1876 0.1174609 0.111587 0.1604498 0.09182489000000001 0.954416 0.954416 2.308785482698051
 1877 0.04893717 0.05096063 0.1418354 0.08160197 1.303316 1.303316 2.308170380653646
 1878 0.06168307 0.1124316 0.1273513 0.07297055 0.8731858 0.8731858 2.307555769970229
 1879 0.1103305 0.05330809 0.1162061 0.06561135999999999 1.2963 1.2963 2.306941649993959
 1880 0.05393218 0.04972628 0.108036 0.05929615 0.7876714 0.7876714 2.306328020072212
 1881 0.117195 0.1113495 0.1029595 0.05390016 1.288412 1.288412 2.305714879553582
 1882 0.04875183 0.05066997 0.1019736 0.04980523 0.7017764 0.7017764 2.305102227787871
 1883 0.06169202 0.1121908 0.1086045 0.1118793 0.891833 0.891833 2.30449006412609
 1884 0.1100892 0.05300974 0.1384812 0.115939 1.305754 1.305754 2.303878387920457
 1885 0.05394675 0.04946543 0.3149367 0.1196219 0.9637922 0.9637922 2.303267198524393
 1886 0.1169421 0.1111231 0.6078478 0.1235212 1.30103 1.30103 2.30265649529252
 1887 0.04858017 0.05040591 0.1206955 0.1282973 0.8837552 0.8837552 2.302046277580654
 1888 0.06169123 0.1119612 0.203723 0.1339777 1.29419 1.29419 2.301436544745808
 1889 0.1098591 0.05273817 0.1582679 0.1408146 0.7990222 0.7990222 2.300827296146187
 1890 0.05395194 0.04922792 0.1624792 0.14912 1.286468 1.286468 2.300218531141181
 1891 0.1167007 0.1109066 0.1623112 0.1593427 0.7132922 0.7132922 2.29961024909137
 1892 0.04842066 0.05016527 0.1661541 0.1721382 0.9193013 0.9193013 2.299002449358514
 1893 0.06168184 0.1117417 0.1723679 0.1885018 1.30469 1.30469 2.298395131305556
 1894 0.1096392 0.05249017 0.1812539 0.2100185 0.9962314 0.9962314 2.297788294296615
 1895 0.05394884 0.04901095 0.1932943 0.2393678 1.300439 1.300439 2.297181937696983
 1896 0.1164695 0.1106989 0.2094239 0.2814488 0.9199325 0.9199325 2.296576060873127
 1897 0.04827193 0.04994525 0.2312442 0.3462173 1.294089 1.294089 2.29597066319268
 1898 0.06166484 0.111531 0.2615455 0.4572068 0.8374174 0.8374174 2.295365744024443
 1899 0.1094283 0.05226295 0.3054942 0.6848327 1.286814 1.286814 2.294761302738381
 1900 0.0539384 0.04881211 0.3736519 1.352319 0.752055 0.752055 2.294157338705618
 1901 0.1162475 0.1104989 0.4910782 1.35168 1.013616 1.013616 2.293553851298437
 1902 0.0481328 0.04974343 0.7330891 1.308492 1.308001 1.308001 2.292950839890276
 1903 0.06164112 0.1113282 1.442881 1.27038 1.111189 1.111189 2.292348303855726
 1904 0.1092255 0.05205406 1.417859 1.238748 1.305368 1.305368 2.291746242570528
 1905 0.05392147 0.04862927 1.369015 0.6766267 1.052859 1.052859 2.291144655411569
 1906 0.1160338 0.1103058 1.326764 0.5259507 1.300808 1.300808 2.290543541756881
 1907 0.0480022 0.04955766 1.291139 0.3987921 0.9848033 0.9848033 2.289942900985637
 1908 0.06161145 0.1111324 0.7015017 0.3241902 1.295356 1.295356 2.289342732478151
 1909 0.10903 0.05186137 0.5478537 0.2722581 0.9082392 0.9082392 2.28874303561587
 1910 0.05389881 0.04846058 0.4159696 0.2353383 1.288957 1.288957 2.288143809781378
 1911 0.1158274 0.1101188 0.3387751 0.2083379 0.825729 0.825729 2.287545054358387
 1912 0.04787921 0.0493861 0.2849951 0.1884553 1.281645 1.281645 2.286946768731741
 1913 0.06157654 0.1109427 0.24677 0.1740815 0.7407942 0.7407942 2.286348952287406
 1914 0.1088409 0.05168298 0.2188319 0.1643986 0.9877593 0.9877593 2.285751604412472
 1915 0.05387109 0.04830439 0.1982859 0.1592505 1.301999 1.301999 2.28515472449515
 1916 0.1156275 0.1099373 0.1834709 0.1592791 1.079204 1.079204 2.284558311924769
 1917 0.04776298 0.04922709 0.1735472 0.1665428 1.298993 1.298993 2.283962366091772
 1918 0.061537 0.1107587 0.1683642 0.1865693 1.016107 1.016107 2.283366886387715
 1919 0.1086576 0.05151636 0.1686061 0.2365104 1.294021 1.294021 2.282771872205264
 1920 0.05383889 0.1116358 0.1764429 0.395368 0.9438749 0.9438749 2.282177322938192
 1921 0.1154336 0.05381732 0.1976891 1.350108 1.288131 1.288131 2.281583237981377
 1922 0.04765279 0.05017806 0.2504174 0.2054267 0.8643447 0.8643447 2.280989616730798
 1923 0.06149338 0.1105209 0.4179472 0.9301454 1.281307 1.281307 2.280396458583536
 1924 0.1084794 0.05110265 1.382994 0.1832949 0.7805912 0.7805912 2.279803762937766
 1925 0.05380275 0.1113493 0.2085378 0.2924388 1.273636 1.273636 2.279211529192759
 1926 0.1152449 0.05339678 0.9230282 0.2333867 0.6963715 0.6963715 2.278619756748877
 1927 0.04760848 0.04981027 0.1821398 0.224701 0.8853366 0.8853366 2.278028445007573
 1928 0.1221156 0.1102554 0.2882058 0.2177505 1.290722 1.290722 2.277437593371385
 1929 0.05504867 0.05073149 0.2297612 0.2167058 0.9561347 0.9561347 2.276847201243934
 1930 0.05570825 0.1110802 0.2209149 0.2199859 1.286156 1.286156 2.276257268029927
 1931 0.1143434 0.05301787 0.2138761 0.2275518 0.8780327 0.8780327 2.275667793135146
 1932 0.04823868 0.04947868 0.2126606 0.2399094 1.279541 1.279541 2.27507877596645
 1933 0.1211561 0.1100049 0.2156959 0.2583033 0.7951734 0.7951734 2.274490215931775
 1934 0.0541071 0.05039665 0.2229218 0.2851104 1.272062 1.272062 2.273902112440126
 1935 0.05627809 0.1108264 0.2348134 0.3248209 0.7110968 0.7110968 2.273314464901578
 1936 0.1134945 0.05267547 0.252562 0.3865034 0.920115 0.920115 2.272727272727273
 1937 0.04879292 0.04917889 0.2784525 0.4909508 1.29025 1.29025 2.272140535329415
 1938 0.1202906 0.1097678 0.3168022 0.6968562 0.9972611 0.9972611 2.271554252121273
 1939 0.05326689 0.05009371 0.3763215 1.244029 1.286265 1.286265 2.270968422517173
 1940 0.05677688 0.110586 0.4769414 1.431416 0.9239314 0.9239314 2.270383045932499
 1941 0.1127276 0.05236515 0.6747463 1.349459 1.280252 1.280252 2.269798121783688
 1942 0.04927883 0.04890706 1.194394 1.27911 0.8440182000000001 0.8440182000000001 2.269213649488229
 1943 0.1195078 0.1095423 1.385812 1.216169 1.273332 1.273332 2.268629628464662
 1944 0.05251586 0.04981881 1.302717 0.7728121 0.7606169 0.7606169 2.268046058132573
 1945 0.0572126 0.1103575 1.230679 0.5247155 1.265605 1.265605 2.267462937912591
 1946 0.112033 0.05208304 1.164257 0.3916938 0.6774813 0.6774813 2.26688026722639
 1947 0.04970406 0.04865985 0.7450844 0.3063824 0.8459913999999999 0.8459913999999999 2.266298045496683
 1948 0.1187978 0.1093272 0.4990928 0.2489453 1.2814 1.2814 2.265716272147219
 1949 0.05184342 0.04956861 0.3711402 0.2079408 0.9103796 0.9103796 2.265134946602783
 1950 0.0575923 0.1101395 0.2883272 0.1775125 1.276383 1.276383 2.264554068289192
 1951 0.111402 0.0518258 0.2326251 0.1542775 0.8299385 0.8299385 2.263973636633293
 1952 0.05007539 0.04843434 0.1927296 0.1361959 1.269363 1.269363 2.263393651062963
 1953 0.1181522 0.1091214 0.1629628 0.1220004 0.7466626 0.7466626 2.262814111007102
 1954 0.0512403 0.0493402 0.14002 0.110918 1.008114 1.008114 2.262235015895634
 1955 0.05792225 0.1099307 0.1218865 0.1025511 1.290256 1.290256 2.261656365159503
 1956 0.1108273 0.05159049 0.1072723 0.09689441999999999 1.104784 1.104784 2.261078158230673
 1957 0.05039885 0.04822801 0.09532308 0.09458837 1.287823 1.287823 2.260500394542122
 1958 0.1175632 0.1089236 0.0854655 0.09794419 1.049651 1.049651 2.259923073527843
 1959 0.0506984 0.04913102 0.07733009 0.1160196 1.283558 1.283558 2.259346194622841
 1960 0.058208 0.1097302 0.07074237999999999 0.2137171 0.9849995 0.9849995 2.258769757263128
 1961 0.1103024 0.05137455 0.06586622 1.296825 1.278449 1.278449 2.258193760885725
 1962 0.05067975 0.04803861 0.06425986 0.2569338 0.91177 0.91177 2.257618204928654
 1963 0.1170245 0.1087331 0.132219 0.1559054 1.272434 1.272434 2.257043088830945
 1964 0.05021061 0.04893884 1.338095 0.1682077 0.8321889 0.8321889 2.256468412032621
 1965 0.05845447 0.1095371 0.4198002 0.1553388 1.265524 1.265524 2.255894173974708
 1966 0.1098214 0.05117574 0.1763349 0.1555421 0.7494741 0.7494741 2.255320374099223
 1967 0.05092285 0.0478642 0.1224639 0.1573696 1.257833 1.257833 2.25474701184918
 1968 0.1165303 0.108549 0.1247586 0.1618272 0.6673293 0.6673293 2.254174086668581
 1969 0.04977069 0.04876171 0.1282629 0.1685883 0.8266054 0.8266054 2.253601598002417
 1970 0.05866603 0.1093504 0.1328433 0.1779057 1.272986 1.272986 2.253029545296664
 1971 0.1093795 0.05099209 0.1385732 0.1903322 0.8880598 0.8880598 2.252457927998286
 1972 0.05113233 0.04770306 0.1456467 0.2068476 1.267825 1.267825 2.251886745555225
 1973 0.1160754 0.1083707 0.1543858 0.2291075 0.8074464 0.8074464 2.251315997416402
 1974 0.04937318 0.04859789 0.1652776 0.2599869 1.260708 1.260708 2.250745683031719
 1975 0.05884656 0.1091696 0.1790581 0.3048197 0.7248242 0.7248242 2.250175801852048
 1976 0.1089721 0.05082188 0.19687 0.3745674 0.9578215 0.9578215 2.249606353329238
 1977 0.05131193 0.0475537 0.2205713 0.4954684 1.280011 1.280011 2.249037336916106
 1978 0.1156555 0.1081975 0.2533772 0.7475361 1.042859 1.042859 2.248468752066439
 1979 0.04901324 0.04844589 0.3013426 1.439315 1.276848 1.276848 2.24790059823499
 1980 0.05899952 0.108994 0.3772812 1.3865 0.9784599 0.9784599 2.247332874877474
 1981 0.1085953 0.05066268 0.5133793 1.340064 1.271773 1.271773 2.246765581450569
 1982 0.05146496 0.1098438 0.8155234 1.299898 0.9057272 0.9057272 2.246198717411914
 1983 0.1152666 0.05289085 1.363768 1.267155 1.265808 1.265808 2.245632282220102
 1984 0.04868662 0.04937389 1.320788 0.7058974 0.8267696 0.8267696 2.245066275334687
 1985 0.05912795 0.1087673 1.280228 0.5454939 1.258963 1.258963 2.244500696216168
 1986 0.1082459 0.05026782 1.244974 0.415123 0.7447673 0.7447673 2.243935544326001
 1987 0.05159436 0.1095705 1.209032 0.3377984 1.251349 1.251349 2.24337081912659
 1988 0.1149052 0.05248955 0.604907 0.2840067 0.6633674000000001 0.6633674000000001 2.242806520081283
 1989 0.04838958 0.04902214 0.4977492 0.245689 0.8203579 0.8203579 2.242242646654375
 1990 0.05923457 0.1085137 0.3809026 0.2175986 1.26629 1.26629 2.241679198311102
 1991 0.1079206 0.04991293 0.3133206 0.1968243 0.8808467 0.8808467 2.24111617451764
 1992 0.05170276 0.1093136 0.2653898 0.1816744 1.261153 1.261153 2.240553574741104
 1993 0.1145683 0.05212737 0.2310001 0.1712499 0.8008154 0.8008154 2.239991398449545
 1994 0.04811879 0.04870448 0.2056792 0.1652851 1.254089 1.254089 2.239429645111946
 1995 0.05932182 0.1082743 0.1869575 0.1642219 0.7189108 0.7189108 2.238868314198225
 1996 0.1076169 0.04959224 0.1734071 0.1696535 0.9463625 0.9463625 2.238307405179226
 1997 0.05179248 0.1090711 0.1643093 0.1857573 1.273002 1.273002 2.237746917526723
 1998 0.1142533 0.05179956 0.1595515 0.2244641 1.029015 1.029015 2.237186850713414
 1999 0.04787134 0.04841682 0.1597611 0.3317394 1.269759 1.269759 2.236627204212922
 2000 0.05939183 0.1080475 0.1668722 0.8758860000000001 0.9639003 0.9639003 2.23606797749979




==> matlab/iter_34_t.txt <==
 iter n_2 n_5 n_10 n_20 n_50 n_100 t
 2 10.3125 55.5 121.375 260.125 670.3905999999999 1353.984 25000
 3 55.60836 198.3288 456.524 1006.114 2552.545 5197.293 16666.66666666667
 4 46.2611 168.6486 431.2667 901.603 2373.964 4820.423 12500
 5 25.45769 136.8711 326.4922 695.9039 1843.239 3757.215 10000
 6 15.11505 106.2862 240.2677 540.0253 1408.028 2862.584 8333.333333333334
 7 12.03311 70.22178 188.8159 410.8055 1102.394 2246.643 7142.857142857143
 8 8.797115 59.72726 149.5815 334.9106 888.6287 1813.704 6250
 9 8.099478 45.69928 127.6642 293.1377 755.5525 1541.72 5555.555555555556
 10 6.292114 44.82711 113.8245 247.764 641.4171 1311.747 5000
 11 6.141072 34.84609 100.442 214.4134 572.0521 1167.702 4545.454545454546
 12 4.929492 35.8828 83.69195000000001 195.6111 501.3734 1024.406 4166.666666666667
 13 4.948489 28.25409 76.86862000000001 172.1409 465.7072 952.8971 3846.153846153847
 14 4.070062 30.27637 69.13473 156.1099 410.9253 839.9402 3571.428571428572
 15 4.14339 23.70885 64.25596 148.0735 397.2613 793.6844 3333.333333333333
 16 3.475285 26.08644 58.55789 132.9813 346.7258 714.426 3125
 17 3.562687 20.6322 55.34346 124.0988 338.9077 683.6458 2941.176470588235
 18 3.037194 23.2012 54.71065 115.2458 300.9876 627.0565 2777.777777777778
 19 3.12395 18.21971 51.15392 108.7101 298.2863 600.359 2631.578947368421
 20 2.699938 20.76121 44.77967 102.0497 264.7218 549.7501 2500
 21 2.780832 16.46015 43.66393 96.96554999999999 266.6567 536.7834 2380.952380952381
 22 2.431664 18.94347 40.23601 94.5527 236.5339 491.7718 2272.727272727273
 23 2.505207 15.00597 39.36111 89.39848000000001 241.139 484.3835 2173.913043478261
 24 2.212814 17.35925 36.48332 82.77743 213.9193 444.9839 2083.333333333333
 25 2.278997 13.85102 35.83051 79.83168999999999 220.1837 444.0371 2000
 26 2.030678 16.08057 33.38209 75.74455 195.427 405.6186 1923.076923076923
 27 2.090046 12.85164 32.88432 73.30435 202.519 406.3732 1851.851851851852
 28 1.876608 14.94139 30.77348 69.81843000000001 180.2529 373.4915 1785.714285714286
 29 1.929879 12.03172 30.38741 67.76882999999999 187.7401 376.2425 1724.137931034483
 30 1.744506 13.98914 28.54756 64.75806 167.3462 345.9065 1666.666666666667
 31 1.792403 11.30059 28.24376 63.01374 175.0401 350.1578 1612.903225806451
 32 1.62994 13.12674 26.62515 60.38548 156.2316 322.3319 1562.5
 33 1.673132 10.67911 26.38304 58.88412 163.9701 327.5846 1515.151515151515
 34 1.529605 12.38333 24.94765 56.56877 146.6272 301.8266 1470.588235294118
 35 1.568683 10.11645 24.75255 55.26374 154.2707 307.7202 1428.571428571429
 36 1.440984 11.70531 23.47074 53.20785 138.238 283.9315 1388.888888888889
 37 1.476464 9.624755 23.31195 52.06359 145.6882 290.1995 1351.351351351351
 38 1.362125 11.10716 22.16023 50.22542 130.851 269.6745 1315.78947368421
 39 1.39445 9.174393999999999 22.02984 49.21436 138.0409 275.2568 1282.051282051282
 40 1.291491 10.55822 20.98933 47.56075 124.302 254.561 1250
 41 1.321042 8.773085 20.8814 46.6612 131.1883 261.3945 1219.512195121951
 42 1.22785 10.06585 19.93674 45.1655 118.4056 242.3644 1190.476190476191
 43 1.254954 8.40274 19.84673 44.36018 124.8923 248.4811 1162.790697674418
 44 1.170211 9.611819000000001 18.98528 43.00067 113.0257 231.0216 1136.363636363636
 45 1.195147 8.067455000000001 18.90972 42.27565 118.72 236.8635 1111.111111111111
 46 1.117757 9.199419000000001 18.12098 41.03445 107.8037 220.72 1086.95652173913
 47 1.140768 7.755937 18.05716 40.37838 113.1129 226.2959 1063.829787234042
 48 1.069817 8.817224 17.33233 39.24065 103.08 211.051 1041.666666666667
 49 1.091111 7.47075 17.27812 38.64422 108.0236 216.7228 1020.408163265306
 50 1.025831 8.466744 16.60977 37.59749 98.76889 202.5379 1000
 51 1.045588 7.204522 16.56348 37.05296 103.3806 207.8177 980.3921568627452
 52 0.9853272 8.140622 15.94529 36.08673 94.81667 194.5669 961.5384615384617
 53 1.003704 6.958463 15.90558 35.58763 99.12632000000001 199.23 943.3962264150944
 54 0.9479070000000001 7.839266 15.33213 34.69294 91.1785 186.8885 925.925925925926
 55 0.9650403 6.727678 15.29791 34.23384 95.21301 191.2848 909.090909090909
 56 0.9132303000000001 7.557679 14.76455 33.40303 87.81699999999999 179.8405 892.8571428571429
 57 0.92924 6.512919 14.73494 32.97931 91.6005 183.9566 877.1929824561404
 58 0.8810053 7.295861 14.23762 32.20578 84.70072999999999 173.3153 862.0689655172414
 59 0.8959966 6.310796 14.2119 31.81351 88.25483 177.2107 847.457627118644
 60 0.8509806 7.050383 13.74712 31.09153 81.80296 167.2777 833.3333333333333
 61 0.8650461 6.121544 13.72471 30.72734 85.14706 170.9533 819.672131147541
 62 0.8229377 6.820953 13.28938 30.05192 79.10087 161.6584 806.4516129032257
 63 0.8361595000000001 5.942793 13.26979 29.7129 82.25234 165.1312 793.6507936507937
 64 0.7966865 6.605089 12.86122 29.0797 76.57478999999999 156.4147 781.25
 65 0.8091372 5.774664 12.84404 28.76332 79.54924 159.6993 769.2307692307692
 66 0.7720602 6.402451 12.45985 28.16849 74.20766 151.5088 757.5757575757575
 67 0.7838047 5.615426 12.44475 27.87257 77.01916 154.6191 746.2686567164179
 68 0.7489124 6.21124 12.08283 27.31274 71.98464 146.908 735.2941176470588
 69 0.7600083 5.465009 12.06952 27.03533 74.64582 149.8566 724.6376811594203
 70 0.7271135 6.031059 11.728 26.5075 69.8927 142.5839 714.2857142857143
 71 0.7376127 5.32215 11.71624 26.24694 72.41500000000001 145.3825 704.225352112676
 72 0.706549 5.860546 11.39346 25.74845 67.92037999999999 138.5116 694.4444444444445
 73 0.7164978 5.18676 11.38305 25.50322 70.31413000000001 141.1708 684.931506849315
 74 0.6871166 5.699337 11.07751 25.0317 66.05754 134.6692 675.6756756756756
 75 0.6965569 5.057872 11.06827 24.8005 68.3321 137.1988 666.6666666666667
 76 0.6687254 5.546392 10.77863 24.35381 64.29519000000001 131.0373 657.8947368421052
 77 0.6776948 4.935346 10.77043 24.13546 66.45905999999999 133.4462 649.3506493506493
 78 0.6512938 5.401368 10.49549 23.71171 62.62529 127.5988 641.025641025641
 79 0.6598264 4.818439 10.48819 23.50517 64.68619 129.8952 632.9113924050633
 80 0.6347485 5.263445 10.22686 23.10263 61.04068 124.3383 625
 81 0.6428752 4.70702 10.22035 22.90695 63.00565 126.5297 617.2839506172839
 82 0.6190234999999999 5.132318 9.971658 22.52408 59.5349 121.2422 609.7560975609756
 83 0.6267725 4.600503 9.96585 22.33844 61.41036 123.3353 602.4096385542169
 84 0.6040593 5.007346 9.728897999999999 21.97382 58.10215 118.298 595.2380952380953
 85 0.611456 4.498741 9.723710000000001 21.79746 59.89399 120.2993 588.2352941176471
 86 0.5898019 4.888248 9.497691 21.44983 56.7372 115.4948 581.3953488372092
 87 0.5968698 4.401274 9.493053 21.28206 58.45079 117.4099 574.7126436781609
 88 0.5762022999999999 4.774508 9.277231 20.95026 55.43529 112.8224 568.1818181818182
 89 0.5829626999999999 4.307967 9.27308 20.79047 57.07558 114.6568 561.7977528089888
 90 0.5632161 4.66588 9.066782999999999 20.47345 54.19214 110.2719 555.5555555555555
 91 0.5696885 4.218448 9.063067 20.32108 55.76365 112.0305 549.4505494505494
 92 0.5508026 4.561947 8.865681 20.01787 53.00381 107.835 543.4782608695652
 93 0.5570049 4.132587 8.862352 19.87242 54.51072 109.5223 537.6344086021505
 94 0.5389248 4.462491 8.673314 19.58214 51.86673 105.5042 531.9148936170212
 95 0.5448734 4.050078 8.670332 19.44314 53.3129 107.1243 526.3157894736842
 96 0.5275486 4.367165 8.489125 19.16499 50.77764 103.2726 520.8333333333334
 97 0.5332588 3.970807 8.486452999999999 19.03202 52.16661 104.8295 515.4639175257732
 98 0.516643 4.275781 8.312602999999999 18.76524 49.73353 101.134 510.2040816326531
 99 0.5221287999999999 3.894522 8.310209 18.63792 51.0686 102.6312 505.0505050505051
 100 0.5061793 4.188052 8.143279 18.38184 48.73167 99.0827 500
 101 0.5114535 3.821113 8.141133999999999 18.25981 50.01587 100.5235 495.0495049504951
 102 0.4961312 4.103811 7.980719 18.0138 47.76953 97.11335 490.1960784313726
 103 0.5012058 3.750372 7.9788 17.89674 49.00568 98.50084 485.4368932038835
 104 0.4864744 4.022818 7.824528 17.66022 46.84477 95.22111 480.7692307692308
 105 0.4913605 3.6822 7.822811 17.54782 48.0355 96.55817999999999 476.1904761904762
 106 0.4771864 3.944924 7.674336 17.32025 45.95525 93.40152 471.6981132075472
 107 0.4818943 3.616424 7.672802 17.21225 47.10298 94.69082 467.2897196261682
 108 0.4682466 3.869929 7.529806 16.99313 45.09899 91.65044 462.962962962963
 109 0.4727858 3.552951 7.528436 16.88927 46.20599 92.89447 458.7155963302752
 110 0.4596356 3.797702 7.390622 16.67814 44.27415 89.96406 454.5454545454545
 111 0.4640151 3.491635 7.389402 16.57819 45.34252 91.16513 450.4504504504504
 112 0.4513358 3.72807 7.256493 16.37463 43.47901 88.33884 446.4285714285714
 113 0.4555637 3.432395 7.255408 16.27836 44.51074 89.4991 442.4778761061947
 114 0.4433304 3.66092 7.127148 16.08196 42.71201 86.77149 438.5964912280702
 115 0.4474145 3.375103 7.126186 15.98919 43.70892 87.89297000000001 434.7826086956522
 116 0.4356042 3.596103 7.002336 15.79958 41.97166 85.25896 431.0344827586207
 117 0.4395516 3.319687 7.001485 15.7101 42.93547 86.34354999999999 427.3504273504273
 118 0.4281427 3.53352 6.881823 15.52695 41.2566 83.79841999999999 423.728813559322
 119 0.4319602 3.266037 6.881072 15.4406 42.18891 84.84789000000001 420.1680672268907
 120 0.4209326 3.473041 6.765389 15.26356 40.56554 82.38720000000001 416.6666666666666
 121 0.4246265 3.214088 6.76473 15.18018 41.46788 83.40322 413.2231404958678
 122 0.4139614 3.414578 6.652831 15.00897 39.8973 81.02285999999999 409.8360655737705
 123 0.4175375 3.163746 6.652256 14.9284 40.77107 82.00697 406.5040650406504
 124 0.4072173 3.358021 6.543959 14.76273 39.25077 79.70307 403.2258064516129
 125 0.4106812 3.114951 6.54346 14.68484 40.09728 80.65676000000001 400
 126 0.4006895 3.303289 6.438594 14.52445 38.62489 78.42569 396.8253968253969
 127 0.4040464 3.067621 6.438164 14.4491 39.4454 79.35032 393.7007874015748
 128 0.3943678 3.250288 6.33657 14.29373 38.01869 77.1887 390.625
 129 0.3976225 3.021703 6.336203 14.2208 38.81437 78.08557 387.5968992248062
 130 0.3882424 3.198945 6.23773 14.07024 37.43126 75.99021 384.6153846153846
 131 0.3913996 2.977124 6.237421 13.99961 38.20321 76.86054 381.6793893129772
 132 0.3823045 3.149178 6.141927 13.85362 36.86173 74.82844 378.7878787878788
 133 0.3853684 2.933836 6.14167 13.78519 37.61099 75.67337999999999 375.9398496240601
 134 0.3765455 3.100922 6.049024 13.64358 36.3093 73.70171999999999 373.134328358209
 135 0.3795202 2.891776 6.048815 13.57725 37.03685 74.52236000000001 370.3703703703704
 136 0.3709574 3.054104 5.958889 13.43981 35.7732 72.60848 367.6470588235294
 137 0.3738468 2.8509 5.958724 13.37548 36.47997 73.40585 364.9635036496351
 138 0.3655328 3.008667 5.871403 13.24204 35.25273 71.54725999999999 362.3188405797101
 139 0.3683404 2.811153 5.871278 13.17962 35.93959 72.32232 359.7122302158273
 140 0.3602646 2.964546 5.786449 13.05001 34.7472 70.51667 357.1428571428572
 141 0.3629939 2.772494 5.78636 12.98941 35.41497 71.27033 354.6099290780142
 142 0.3551461 2.92169 5.703919 12.86347 34.25598 69.51537999999999 352.112676056338
 143 0.3578003 2.734874 5.703864 12.80462 34.90545 70.24852 349.6503496503497
 144 0.3501711 2.880042 5.62371 12.68218 33.77848 68.54217 347.2222222222222
 145 0.3527532 2.698258 5.623686 12.62501 34.41038 69.25561 344.8275862068966
 146 0.3453335 2.839556 5.545727 12.50594 33.31412 67.59587999999999 342.4657534246575
 147 0.3478464 2.662601 5.545731 12.45037 33.92914 68.29038 340.1360544217687
 148 0.3406277 2.80018 5.469878 12.33453 32.86237 66.67538999999999 337.8378378378378
 149 0.3430743 2.62787 5.469907 12.28049 33.46118 67.35171 335.5704697986578
 150 0.3360486 2.761873 5.396076 12.16775 32.42271 65.77966000000001 333.3333333333334
 151 0.3384313 2.594026 5.396128 12.11519 33.00595 66.4385 331.1258278145695
 152 0.3315909 2.72459 5.324239 12.00543 31.99468 64.90770999999999 328.9473684210526
 153 0.3339122 2.561039 5.324313 11.95428 32.56294 65.54971999999999 326.797385620915
 154 0.3272499 2.688293 5.25429 11.84738 31.57781 64.0586 324.6753246753246
 155 0.3295122 2.528874 5.254383 11.79758 32.13166 64.68442 322.5806451612903
 156 0.3230212 2.652941 5.186156 11.69343 31.17167 63.23145 320.5128205128205
 157 0.3252267 2.497504 5.186267 11.64494 31.71165 63.84168 318.4713375796178
 158 0.3189003 2.618501 5.119767 11.54344 30.77586 62.4254 316.4556962025317
 159 0.3210511 2.466897 5.119894 11.4962 31.30247 63.02061 314.4654088050314
 160 0.3148833 2.584935 5.055056 11.39725 30.38998 61.63967 312.5
 161 0.3169814 2.437028 5.055198 11.35122 30.90372 62.22041 310.5590062111801
 162 0.3109662 2.552213 4.991961 11.25471 30.01367 60.87349 308.641975308642
 163 0.3130135 2.407868 4.992116 11.20984 30.515 61.44027 306.7484662576687
 164 0.3071454 2.520303 4.930421 11.1157 29.64657 60.12613 304.8780487804878
 165 0.3091438 2.379396 4.930589 11.07194 30.13593 60.67946 303.0303030303031
 166 0.3034174 2.489175 4.870381 10.98007 29.28834 59.39693 301.2048192771085
 167 0.3053685 2.351584 4.87056 10.93739 29.76616 59.93726 299.4011976047904
 168 0.2997788 2.458801 4.811786 10.84772 28.93868 58.68521 297.6190476190476
 169 0.3016843 2.324413 4.811975 10.80608 29.40535 59.21301 295.8579881656805
 170 0.2962264 2.429155 4.754584 10.71852 28.59727 57.99036 294.1176470588235
 171 0.2980879 2.297858 4.754783 10.67788 29.05318 58.50605 292.3976608187135
 172 0.2927573 2.40021 4.698727 10.59237 28.26383 57.31178 290.6976744186046
 173 0.2945763 2.271901 4.698934 10.55268 28.70935 57.81577 289.0173410404624
 174 0.2893684 2.371942 4.644167 10.46914 27.93808 56.64892 287.3563218390805
 175 0.2911464 2.24652 4.644381 10.43039 28.37355 57.14159 285.7142857142857
 176 0.2860571 2.344328 4.590859 10.34876 27.61976 56.00122 284.0909090909091
 177 0.2877954 2.221698 4.591081 10.3109 28.04552 56.48296 282.4858757062147
 178 0.2828208 2.317345 4.538762 10.23111 27.30861 55.36817 280.8988764044944
 179 0.2845207 2.197416 4.538989 10.19411 27.72499 55.83934 279.3296089385475
 180 0.2796569 2.290972 4.487834 10.1161 27.0044 54.74929 277.7777777777778
 181 0.2813197 2.173656 4.488067 10.07994 27.41169 55.21023 276.243093922652
 182 0.276563 2.26519 4.438036 10.00365 26.70689 54.1441 274.7252747252747
 183 0.2781898 2.150402 4.438274 9.968305000000001 27.1054 54.59513 273.224043715847
 184 0.2735368 2.239978 4.389332 9.893679000000001 26.41588 53.55215 271.7391304347826
 185 0.2751289 2.127639 4.389574 9.859111 26.80587 53.99359 270.2702702702703
 186 0.2705761 2.215317 4.341685 9.786095 26.13114 52.97301 268.8172043010753
 187 0.2721345 2.10535 4.341931 9.752283 26.51289 53.40516 267.379679144385
 188 0.2676788 2.191191 4.295061 9.680827000000001 25.85247 52.40627 265.9574468085106
 189 0.2692046 2.083521 4.295311 9.647745 26.22625 52.82942 264.5502645502646
 190 0.2648429 2.167581 4.249428 9.577799000000001 25.57969 51.85153 263.1578947368421
 191 0.2663371 2.062138 4.249681 9.545425 25.94573 52.26596 261.7801047120419
 192 0.2620665 2.144472 4.204755 9.476941 25.31261 51.30842 260.4166666666667
 193 0.2635301 2.041188 4.205011 9.445252 25.67115 51.71439 259.0673575129534
 194 0.2593477 2.121848 4.161012 9.378185 25.05105 50.77658 257.7319587628866
 195 0.2607816 2.020658 4.161269 9.347160000000001 25.40232 51.17435 256.4102564102564
 196 0.2566847 2.099694 4.118169 9.281466999999999 24.79484 50.25565 255.1020408163265
 197 0.2580898 2.000535 4.118429 9.251084000000001 25.13906 50.64546 253.8071065989848
 198 0.2540759 2.077995 4.0762 9.186723000000001 24.54383 49.74531 252.5252525252525
 199 0.255453 1.980806 4.076461 9.156962999999999 24.8812 50.1274 251.2562814070352
 200 0.2515196 2.056738 4.035077 9.093894000000001 24.29784 49.24523 250
 201 0.2528696 1.961462 4.03534 9.064738 24.62857 49.61983 248.7562189054727
 202 0.2490142 2.035909 3.994776 9.002922 24.05674 48.75512 247.5247524752475
 203 0.2503378 1.942491 3.99504 8.974352 24.38102 49.12244 246.3054187192118
 204 0.2465582 2.015496 3.955273 8.913752000000001 23.82038 48.27466 245.0980392156863
 205 0.2478563 1.923882 3.955537 8.885751000000001 24.1384 48.63491 243.9024390243902
 206 0.2441502 1.995486 3.916542 8.826332000000001 23.58862 47.80359 242.7184466019418
 207 0.2454235 1.905624 3.916808 8.798882000000001 23.90056 48.15697 241.5458937198068
 208 0.2417887 1.975867 3.878564 8.74061 23.36133 47.34163 240.3846153846154
 209 0.2430379 1.887709 3.878829 8.713695 23.66736 47.68834 239.2344497607656
 210 0.2394726 1.956629 3.841314 8.656537 23.13838 46.88851 238.0952380952381
 211 0.2406983 1.870125 3.84158 8.630141999999999 23.43866 47.22873 236.9668246445498
 212 0.2372003 1.93776 3.804774 8.574066 22.91964 46.44398 235.8490566037736
 213 0.2384033 1.852866 3.80504 8.548176 23.21434 46.7779 234.7417840375587
 214 0.2349708 1.91925 3.768922 8.493150999999999 22.705 46.00781 233.6448598130841
 215 0.2361516 1.835921 3.769188 8.467752000000001 22.99427 46.3356 232.5581395348837
 216 0.2327829 1.901089 3.733739 8.41375 22.49435 45.57976 231.4814814814815
 217 0.2339421 1.819282 3.734005 8.388826999999999 22.77834 45.90158 230.4147465437788
 218 0.2306352 1.883267 3.699208 8.335819000000001 22.28757 45.1596 229.3577981651376
 219 0.2317735 1.802941 3.699473 8.311360000000001 22.56642 45.47562 228.310502283105
 220 0.2285269 1.865774 3.665309 8.259319 22.08456 44.74712 227.2727272727273
 221 0.2296447 1.78689 3.665574 8.23531 22.3584 45.05749 226.2443438914027
 222 0.2264568 1.848602 3.632026 8.184210999999999 21.88521 44.34211 225.2252252252252
 223 0.2275547 1.771121 3.63229 8.160640000000001 22.15419 44.64697 224.2152466367713
 224 0.2244238 1.831742 3.599342 8.110455999999999 21.68944 43.94437 223.2142857142857
 225 0.2255024 1.755627 3.599606 8.087311 21.95367 44.24388 222.2222222222222
 226 0.222427 1.815186 3.567241 8.038019 21.49713 43.5537 221.2389380530973
 227 0.2234868 1.740401 3.567504 8.015288999999999 21.75675 43.84799 220.2643171806167
 228 0.2204654 1.798925 3.535708 7.966864 21.30821 43.16992 219.2982456140351
 229 0.2215068 1.725436 3.53597 7.944538 21.56333 43.45913 218.3406113537118
 230 0.2185381 1.782951 3.504727 7.896958 21.12257 42.79284 217.3913043478261
 231 0.2195617 1.710726 3.504988 7.875025 21.37332 43.0771 216.4502164502165
 232 0.2166443 1.767258 3.474285 7.828268 20.94015 42.4223 215.5172413793103
 233 0.2176504 1.696263 3.474544 7.806718 21.18663 42.70173 214.5922746781116
 234 0.2147829 1.751837 3.444367 7.760763 20.76085 42.05812 213.6752136752137
 235 0.2157721 1.682042 3.444625 7.739585 21.00317 42.33284 212.7659574468085
 236 0.2129533 1.736682 3.414959 7.694412 20.5846 41.70014 211.864406779661
 237 0.2139259 1.668057 3.415217 7.673598 20.82285 41.97028 210.9704641350211
 238 0.2111546 1.721787 3.38605 7.629186 20.41131 41.34821 210.0840336134454
 239 0.2121111 1.654302 3.386306 7.608726 20.64561 41.61387 209.2050209205021
 240 0.2093861 1.707143 3.357626 7.565057 20.24092 41.00216 208.3333333333333
 241 0.2103268 1.640771 3.357881 7.544942 20.47136 41.26346 207.4688796680498
 242 0.2076469 1.692746 3.329675 7.501997 20.07335 40.66187 206.6115702479339
 243 0.2085722 1.627459 3.329929 7.482218 20.30003 40.91891 205.761316872428
 244 0.2059363 1.678589 3.302186 7.43998 19.90853 40.32717 204.9180327868852
 245 0.2068467 1.614361 3.302438 7.420528 20.13153 40.58006 204.0816326530612
 246 0.2042537 1.664666 3.275147 7.378979 19.74639 39.99794 203.2520325203252
 247 0.2051495 1.601472 3.275398 7.359848 19.96582 40.24678 202.4291497975709
 248 0.2025984 1.650971 3.248548 7.318971 19.58688 39.67405 201.6129032258064
 249 0.2034799 1.588786 3.248797 7.300151 19.8028 39.91893 200.8032128514056
 250 0.2009697 1.637499 3.222377 7.259931 19.42992 39.35536 200
 251 0.2018373 1.576299 3.222624 7.241416 19.64243 39.59637 199.203187250996
 252 0.199367 1.624244 3.196624 7.201835 19.27546 39.04175 198.4126984126984
 253 0.2002209 1.564006 3.19687 7.183618 19.48464 39.27899 197.6284584980237
 254 0.1977897 1.611202 3.171279 7.144663 19.12344 38.7331 196.8503937007874
 255 0.1986303 1.551903 3.171524 7.126735 19.32935 38.96665 196.078431372549
 256 0.1962371 1.598366 3.146334 7.088391 18.9738 38.42929 195.3125
 257 0.1970647 1.539985 3.146576 7.070746 19.17653 38.65924 194.5525291828794
 258 0.1947087 1.585733 3.121778 7.032998 18.82648 38.13021 193.7984496124031
 259 0.1955236 1.528249 3.122019 7.015629 19.0261 38.35665 193.050193050193
 260 0.1932039 1.573297 3.097602 6.978464 18.68143 37.83575 192.3076923076923
 261 0.1940065 1.516689 3.097841 6.961366 18.87801 38.05875 191.5708812260536
 262 0.1917222 1.561055 3.073797 6.92477 18.5386 37.54581 190.8396946564886
 263 0.1925126 1.505303 3.074035 6.907935 18.73221 37.76544 190.1140684410646
 264 0.190263 1.549001 3.050356 6.871896 18.39793 37.26028 189.3939393939394
 265 0.1910416 1.494086 3.050592 6.855319 18.58864 37.47662 188.6792452830189
 266 0.1888259 1.537131 3.02727 6.819823 18.25939 36.97905 187.9699248120301
 267 0.189593 1.483035 3.027504 6.803497 18.44726 37.19219 187.2659176029963
 268 0.1874104 1.525441 3.00453 6.768533 18.12292 36.70204 186.5671641791045
 269 0.1881661 1.472145 3.004763 6.752454 18.30801 36.91204 185.8736059479554
 270 0.1860159 1.513927 2.98213 6.718009 17.98847 36.42916 185.1851851851852
 271 0.1867605 1.461414 2.982361 6.70217 18.17085 36.63608 184.5018450184502
 272 0.184642 1.502585 2.960061 6.668233 17.856 36.16029 183.8235294117647
 273 0.1853758 1.450838 2.96029 6.65263 18.03573 36.36421 183.1501831501831
 274 0.1832883 1.491411 2.938317 6.61919 17.72547 35.89537 182.4817518248175
 275 0.1840115 1.440413 2.938544 6.603817 17.9026 36.09635 181.8181818181818
 276 0.1819542 1.480402 2.916889 6.570863 17.59684 35.63431 181.1594202898551
 277 0.1826671 1.430137 2.917115 6.555715 17.77142 35.8324 180.5054151624549
 278 0.1806395 1.469553 2.895772 6.523237 17.47005 35.37701 179.8561151079136
 279 0.1813422 1.420006 2.895996 6.508309 17.64215 35.57229 179.2114695340502
 280 0.1793436 1.458862 2.874958 6.476296 17.34509 35.12341 178.5714285714286
 281 0.1800363 1.410018 2.875181 6.461583 17.51475 35.31593 177.9359430604982
 282 0.1780661 1.448326 2.854442 6.430026 17.22189 34.87341 177.3049645390071
 283 0.1787492 1.400168 2.854662 6.415523 17.38917 35.06323 176.678445229682
 284 0.1768068 1.437939 2.834216 6.384412 17.10044 34.62695 176.056338028169
 285 0.1774803 1.390455 2.834435 6.370116 17.26538 34.81413 175.4385964912281
 286 0.1755651 1.427701 2.814275 6.339441 16.98069 34.38395 174.8251748251748
 287 0.1762293 1.380876 2.814492 6.325346 17.14335 34.56854 174.2160278745645
 288 0.1743408 1.417607 2.794612 6.295099 16.8626 34.14434 173.6111111111111
 289 0.1749958 1.371427 2.794828 6.281202 17.02302 34.32639 173.0103806228374
 290 0.1731334 1.407654 2.775223 6.251373 16.74614 33.90804 172.4137931034483
 291 0.1737795 1.362106 2.775436 6.237669 16.90437 34.08761 171.8213058419244
 292 0.1719426 1.397839 2.7561 6.20825 16.63128 33.67499 171.2328767123288
 293 0.1725799 1.352911 2.756312 6.194736 16.78737 33.85213 170.6484641638225
 294 0.1707681 1.388161 2.737239 6.165718 16.51799 33.44512 170.0680272108843
 295 0.1713968 1.34384 2.73745 6.15239 16.67197 33.61988 169.4915254237288
 296 0.1696095 1.378615 2.718635 6.123765 16.40623 33.21837 168.9189189189189
 297 0.1702298 1.334888 2.718844 6.110618 16.55814 33.39079 168.3501683501683
 298 0.1684665 1.369199 2.700282 6.082379 16.29597 32.99468 167.7852348993289
 299 0.1690786 1.326055 2.700489 6.06941 16.44587 33.16481 167.2240802675585
 300 0.1673389 1.35991 2.682175 6.041549 16.18719 32.77397 166.6666666666667
 301 0.1679429 1.317338 2.68238 6.028754 16.3351 32.94186 166.1129568106312
 302 0.1662262 1.350747 2.664309 6.001263 16.07984 32.55621 165.5629139072848
 303 0.1668223 1.308735 2.664513 5.98864 16.22581 32.72189 165.016501650165
 304 0.1651282 1.341706 2.64668 5.961511 15.97392 32.34131 164.4736842105263
 305 0.1657166 1.300243 2.646882 5.949055 16.11798 32.50484 163.9344262295082
 306 0.1640447 1.332784 2.629282 5.922282 15.86937 32.12924 163.3986928104575
 307 0.1646254 1.29186 2.629483 5.90999 16.01157 32.29065 162.8664495114006
 308 0.1629752 1.323981 2.612112 5.883566 15.76619 31.91992 162.3376623376623
 309 0.1635485 1.283584 2.612311 5.871435 15.90656 32.07926 161.8122977346278
 310 0.1619197 1.315292 2.595165 5.845353 15.66434 31.71332 161.2903225806452
 311 0.1624856 1.275414 2.595362 5.83338 15.80291 31.87062 160.7717041800643
 312 0.1608777 1.306717 2.578436 5.807633 15.5638 31.50938 160.2564102564102
 313 0.1614364 1.267347 2.578631 5.795815 15.70061 31.66468 159.7444089456869
 314 0.159849 1.298253 2.561921 5.770397 15.46454 31.30804 159.2356687898089
 315 0.1604007 1.259381 2.562115 5.75873 15.59962 31.46138 158.7301587301587
 316 0.1588334 1.289897 2.545617 5.733635 15.36654 31.10926 158.2278481012658
 317 0.1593782 1.251514 2.545809 5.722118 15.49993 31.26068 157.7287066246057
 318 0.1578306 1.281648 2.529518 5.697339 15.26978 30.91299 157.2327044025157
 319 0.1583686 1.243745 2.529709 5.685967 15.4015 31.06252 156.7398119122257
 320 0.1568405 1.273504 2.513622 5.661499 15.17422 30.71917 156.25
 321 0.1573718 1.236072 2.513812 5.650271 15.30431 30.86686 155.7632398753894
 322 0.1558626 1.265462 2.497925 5.626108 15.07986 30.52778 155.2795031055901
 323 0.1563874 1.228492 2.498113 5.61502 15.20834 30.67365 154.7987616099071
 324 0.1548969 1.257521 2.482422 5.591156 14.98666 30.33875 154.320987654321
 325 0.1554152 1.221005 2.482609 5.580206 15.11356 30.48284 153.8461538461538
 326 0.1539431 1.249679 2.467111 5.556636 14.8946 30.15205 153.3742331288344
 327 0.1544551 1.213608 2.467296 5.545821 15.01996 30.29439 152.9051987767584
 328 0.1530009 1.241934 2.451988 5.522539 14.80367 29.96764 152.4390243902439
 329 0.1535068 1.206301 2.452171 5.511858 14.92752 30.10825 151.9756838905775
 330 0.1520702 1.234284 2.437048 5.488859 14.71384 29.78547 151.5151515151515
 331 0.15257 1.19908 2.43723 5.478307 14.8362 29.92439 151.0574018126888
 332 0.1511508 1.226727 2.42229 5.455586 14.6251 29.6055 150.6024096385542
 333 0.1516446 1.191946 2.42247 5.445163 14.74599 29.74276 150.1501501501502
 334 0.1502424 1.219263 2.407709 5.422715 14.53742 29.42769 149.7005988023952
 335 0.1507303 1.184895 2.407888 5.412417 14.65688 29.56332 149.2537313432836
 336 0.1493449 1.211888 2.393303 5.390237 14.45079 29.252 148.8095238095238
 337 0.1498271 1.177928 2.39348 5.380063 14.56883 29.38604 148.3679525222552
 338 0.148458 1.204602 2.379068 5.358146 14.36518 29.0784 147.9289940828402
 339 0.1489345 1.171042 2.379244 5.348094 14.48184 29.21086 147.4926253687316
 340 0.1475816 1.197403 2.365002 5.326435 14.28058 28.90685 147.0588235294118
 341 0.1480526 1.164235 2.365176 5.316502 14.39587 29.03777 146.6275659824047
 342 0.1467155 1.190289 2.351101 5.295097 14.19697 28.73731 146.1988304093567
 343 0.147181 1.157507 2.351274 5.285281 14.31093 28.86671 145.7725947521866
 344 0.1458595 1.18326 2.337362 5.264126 14.11434 28.56975 145.3488372093023
 345 0.1463196 1.150857 2.337534 5.254425 14.22698 28.69766 144.9275362318841
 346 0.1450134 1.176312 2.323783 5.233515 14.03266 28.40413 144.5086705202312
 347 0.1454683 1.144282 2.323953 5.223926 14.144 28.53057 144.0922190201729
 348 0.1441771 1.169446 2.310361 5.203258 13.95192 28.24042 143.6781609195402
 349 0.1446268 1.137782 2.31053 5.19378 14.062 28.36542 143.2664756446991
 350 0.1433504 1.162659 2.297093 5.173348 13.8721 28.07858 142.8571428571429
 351 0.1437949 1.131355 2.29726 5.16398 13.98093 28.20217 142.4501424501424
 352 0.1425331 1.15595 2.283977 5.143781 13.7932 27.91859 142.0454545454546
 353 0.1429726 1.125001 2.284143 5.13452 13.9008 28.04079 141.643059490085
 354 0.141725 1.149318 2.271009 5.11455 13.71518 27.76042 141.2429378531073
 355 0.1421597 1.118717 2.271174 5.105394 13.82157 27.88124 140.8450704225352
 356 0.1409261 1.142762 2.258188 5.085649 13.63805 27.60402 140.4494382022472
 357 0.1413559 1.112503 2.258351 5.076596 13.74325 27.7235 140.0560224089636
 358 0.1401362 1.13628 2.245511 5.057072 13.56177 27.44938 139.6648044692737
 359 0.1405612 1.106357 2.245673 5.048122 13.66581 27.56754 139.2757660167131
 360 0.139355 1.129871 2.232975 5.028815 13.48635 27.29646 138.8888888888889
 361 0.1397753 1.100279 2.233136 5.019965 13.58924 27.41332 138.5041551246537
 362 0.1385825 1.123534 2.220579 5.000873 13.41175 27.14524 138.121546961326
 363 0.1389982 1.094268 2.220738 4.992121 13.51352 27.26081 137.7410468319559
 364 0.1378185 1.117267 2.208319 4.973239 13.33798 26.99568 137.3626373626373
 365 0.1382297 1.088321 2.208478 4.964584 13.43863 27.10999 136.986301369863
 366 0.1370629 1.11107 2.196194 4.945908 13.26502 26.84776 136.6120218579235
 367 0.1374697 1.082439 2.196351 4.937349 13.36458 26.96084 136.2397820163488
 368 0.1363156 1.104941 2.184202 4.918877 13.19285 26.70146 135.8695652173913
 369 0.1367179 1.07662 2.184358 4.910411 13.29133 26.81331 135.5013550135501
 370 0.1355763 1.098879 2.17234 4.892139 13.12146 26.55674 135.1351351351351
 371 0.1359743 1.070863 2.172494 4.883765 13.21889 26.66739 134.7708894878706
 372 0.134845 1.092883 2.160606 4.86569 13.05084 26.41358 134.4086021505376
 373 0.1352388 1.065167 2.160759 4.857407 13.14723 26.52305 134.0482573726541
 374 0.1341216 1.086952 2.148998 4.839526 12.98098 26.27195 133.6898395721925
 375 0.1345112 1.059531 2.14915 4.831332 13.07634 26.38026 133.3333333333333
 376 0.1334059 1.081086 2.137514 4.813642 12.91186 26.13184 132.9787234042553
 377 0.1337914 1.053955 2.137665 4.805536 13.00621 26.23901 132.6259946949602
 378 0.1326978 1.075282 2.126152 4.788033 12.84347 25.99321 132.2751322751323
 379 0.1330792 1.048437 2.126302 4.780013 12.93683 26.09925 131.9261213720317
 380 0.1319971 1.06954 2.11491 4.762695 12.77581 25.85605 131.578947368421
 381 0.1323746 1.042976 2.115059 4.75476 12.86819 25.96098 131.2335958005249
 382 0.1313038 1.063858 2.103787 4.737624 12.70885 25.72032 130.8900523560209
 383 0.1316774 1.037572 2.103934 4.729773 12.80027 25.82417 130.5483028720627
 384 0.1306178 1.058237 2.09278 4.712816 12.64259 25.58602 130.2083333333333
 385 0.1309875 1.032223 2.092926 4.705047 12.73306 25.68879 129.8701298701299
 386 0.1299389 1.052675 2.081887 4.688266 12.57702 25.45311 129.5336787564767
 387 0.1303048 1.02693 2.082032 4.680578 12.66656 25.55482 129.1989664082687
 388 0.129267 1.047171 2.071108 4.66397 12.51212 25.32157 128.8659793814433
 389 0.1296292 1.02169 2.071252 4.656362 12.60075 25.42224 128.53470437018
 390 0.1286021 1.041724 2.060439 4.639925 12.44789 25.19138 128.2051282051282
 391 0.1289605 1.016503 2.060582 4.632395 12.53562 25.29103 127.8772378516624
 392 0.1279439 1.036333 2.04988 4.616127 12.38432 25.06253 127.5510204081633
 393 0.1282987 1.011369 2.050022 4.608674 12.47115 25.16117 127.2264631043257
 394 0.1272924 1.030998 2.039428 4.592572 12.3214 24.93499 126.9035532994924
 395 0.1276437 1.006286 2.039569 4.585195 12.40735 25.03263 126.5822784810127
 396 0.1266476 1.025717 2.029083 4.569255 12.25911 24.80874 126.2626262626263
 397 0.1269953 1.001254 2.029222 4.561954 12.3442 24.9054 125.9445843828715
 398 0.1260092 1.020491 2.018842 4.546174 12.19744 24.68376 125.6281407035176
 399 0.1263535 0.9962725 2.01898 4.538947 12.28168 24.77946 125.3132832080201
 400 0.1253773 1.015317 2.008704 4.523326 12.13639 24.56004 125
 401 0.1257181 0.9913398 2.008841 4.516171 12.2198 24.65479 124.6882793017456
 402 0.1247516 1.010195 1.998667 4.500705 12.07596 24.43755 124.3781094527363
 403 0.1250891 0.9864557 1.998803 4.493622 12.15854 24.53136 124.0694789081886
 404 0.1241322 1.005124 1.988729 4.47831 12.01612 24.31627 123.7623762376238
 405 0.1244663 0.9816194 1.988865 4.471297 12.09788 24.40916 123.4567901234568
 406 0.1235189 1.000104 1.978891 4.456137 11.95687 24.1962 123.1527093596059
 407 0.1238497 0.9768303 1.979025 4.449194 12.03783 24.28818 122.8501228501229
 408 0.1229116 0.9951344 1.969149 4.434182 11.8982 24.0773 122.5490196078431
 409 0.1232392 0.9720876000000001 1.969282 4.427307 11.97838 24.16839 122.2493887530562
 410 0.1223103 0.9902134 1.959502 4.412443 11.84011 23.95957 121.9512195121951
 411 0.1226347 0.9673907 1.959634 4.405635 11.9195 24.04977 121.654501216545
 412 0.1217148 0.9853409 1.94995 4.390915 11.78257 23.84298 121.3592233009709
 413 0.1220361 0.962739 1.950081 4.384174 11.86121 23.93231 121.0653753026634
 414 0.1211251 0.9805159 1.94049 4.369597 11.7256 23.72752 120.7729468599034
 415 0.1214433 0.9581317 1.94062 4.362921 11.80348 23.81599 120.4819277108434
 416 0.120541 0.975738 1.931122 4.348484 11.66918 23.61317 120.1923076923077
 417 0.1208563 0.9535682 1.931251 4.341873 11.74631 23.7008 119.9040767386091
 418 0.1199626 0.9710063 1.921843 4.327575 11.61329 23.49992 119.6172248803828
 419 0.1202748 0.949048 1.921972 4.321028 11.68969 23.58672 119.3317422434368
 420 0.1193897 0.9663203 1.912654 4.306866 11.55794 23.38775 119.0476190476191
 421 0.119699 0.9445704 1.912781 4.300381 11.63361 23.47373 118.7648456057007
 422 0.1188223 0.9616792 1.903552 4.286354 11.50311 23.27665 118.4834123222749
 423 0.1191286 0.9401348 1.903678 4.279931 11.57807 23.36182 118.2033096926714
 424 0.1182602 0.9570824 1.894536 4.266036 11.4488 23.1666 117.9245283018868
 425 0.1185637 0.9357406 1.894661 4.259674 11.52306 23.25097 117.6470588235294
 426 0.1177034 0.9525293 1.885605 4.24591 11.395 23.05758 117.3708920187793
 427 0.118004 0.9313872 1.885729 4.239609 11.46857 23.14117 117.096018735363
 428 0.1171518 0.9480193 1.876758 4.225974 11.34171 22.94959 116.8224299065421
 429 0.1174497 0.9270742 1.876881 4.219731 11.41459 23.0324 116.5501165501166
 430 0.1166054 0.9435517 1.867993 4.206223 11.28891 22.8426 116.2790697674419
 431 0.1169005 0.9228008 1.868116 4.200039 11.36111 22.92464 116.0092807424594
 432 0.116064 0.939126 1.85931 4.186656 11.2366 22.73661 115.7407407407407
 433 0.1163564 0.9185667 1.859432 4.18053 11.30814 22.81789 115.473441108545
 434 0.1155277 0.9347416 1.850707 4.167271 11.18477 22.63159 115.2073732718894
 435 0.1158174 0.9143712000000001 1.850828 4.161201 11.25565 22.71213 114.9425287356322
 436 0.1149963 0.9303979 1.842184 4.148064 11.13342 22.52754 114.6788990825688
 437 0.1152834 0.9102138 1.842304 4.14205 11.20366 22.60735 114.41647597254
 438 0.1144697 0.9260943 1.833739 4.129034 11.08254 22.42444 114.1552511415525
 439 0.1147542 0.906094 1.833858 4.123075 11.15214 22.50353 113.8952164009112
 440 0.113948 0.9218303 1.825371 4.110177 11.03212 22.32229 113.6363636363636
 441 0.1142299 0.9020113 1.825489 4.104273 11.10109 22.40065 113.3786848072562
 442 0.113431 0.9176054 1.817078 4.091491 10.98215 22.22105 113.1221719457014
 443 0.1137103 0.8979651 1.817196 4.085641 11.0505 22.29872 112.8668171557562
 444 0.1129186 0.9134189 1.808861 4.072975 10.93264 22.12074 112.6126126126126
 445 0.1131955 0.8939551 1.808978 4.067178 11.00038 22.1977 112.3595505617978
 446 0.1124109 0.9092705 1.800718 4.054626 10.88357 22.02132 112.1076233183856
 447 0.1126853 0.8899807 1.800834 4.048881 10.95071 22.0976 111.8568232662192
 448 0.1119077 0.9051595 1.792648 4.036441 10.83494 21.92279 111.6071428571429
 449 0.1121797 0.8860415 1.792763 4.030748 10.90148 21.9984 111.358574610245
 450 0.111409 0.9010855 1.78465 4.018419 10.78675 21.82515 111.1111111111111
 451 0.1116786 0.8821369 1.784764 4.012776 10.8527 21.90008 110.8647450110865
 452 0.1109147 0.897048 1.776723 4.000557 10.73898 21.72836 110.6194690265487
 453 0.1111819 0.8782666 1.776836 3.994964 10.80435 21.80264 110.3752759381898
 454 0.1104248 0.8930464 1.768866 3.982853 10.69163 21.63243 110.1321585903084
 455 0.1106897 0.8744301 1.768978 3.97731 10.75642 21.70606 109.8901098901099
 456 0.1099392 0.8890804 1.761078 3.965305 10.6447 21.53735 109.6491228070175
 457 0.1102017 0.8706269 1.761189 3.95981 10.70893 21.61034 109.4091903719912
 458 0.1094578 0.8851494 1.753358 3.94791 10.59818 21.4431 109.1703056768559
 459 0.1097181 0.8668566 1.753469 3.942464 10.66185 21.51545 108.9324618736383
 460 0.1089807 0.8812529 1.745706 3.930668 10.55206 21.34967 108.695652173913
 461 0.1092387 0.8631188 1.745816 3.92527 10.61518 21.42139 108.4598698481562
 462 0.1085077 0.8773906 1.73812 3.913576 10.50634 21.25705 108.2251082251082
 463 0.1087635 0.8594131 1.738229 3.908225 10.56892 21.32816 107.9913606911447
 464 0.1080387 0.8735619999999999 1.7306 3.896632 10.46102 21.16523 107.7586206896552
 465 0.1082924 0.855739 1.730709 3.891327 10.52306 21.23573 107.5268817204301
 466 0.1075739 0.8697665999999999 1.723145 3.879834 10.41608 21.0742 107.2961373390558
 467 0.1078253 0.8520962 1.723253 3.874575 10.47759 21.14409 107.0663811563169
 468 0.107113 0.866004 1.715754 3.86318 10.37153 20.98395 106.8376068376068
 469 0.1073623 0.8484843 1.715861 3.857966 10.43252 21.05325 106.6098081023454
 470 0.106656 0.8622738 1.708426 3.846668 10.32736 20.89447 106.3829787234042
 471 0.1069032 0.8449028 1.708532 3.841499 10.38783 20.96318 106.1571125265393
 472 0.1062029 0.8585756 1.70116 3.830297 10.28357 20.80574 105.9322033898305
 473 0.106448 0.8413514 1.701265 3.825172 10.34353 20.87388 105.708245243129
 474 0.1057536 0.8549089 1.693956 3.814065 10.24014 20.71777 105.4852320675106
 475 0.1059967 0.8378297 1.69406 3.808983 10.2996 20.78534 105.2631578947368
 476 0.1053082 0.8512734 1.686812 3.79797 10.19708 20.63054 105.0420168067227
 477 0.1055492 0.8343372999999999 1.686916 3.792931 10.25604 20.69755 104.8218029350105
 478 0.1048664 0.8476686 1.679729 3.78201 10.15438 20.54405 104.6025104602511
 479 0.1051054 0.8308739000000001 1.679832 3.777013 10.21285 20.61049 104.384133611691
 480 0.1044284 0.8440942 1.672704 3.766183 10.11204 20.45827 104.1666666666667
 481 0.1046654 0.8274392 1.672807 3.761229 10.17002 20.52416 103.950103950104
 482 0.103994 0.8405498 1.665739 3.750489 10.07005 20.37321 103.7344398340249
 483 0.1042291 0.8240326 1.66584 3.745575 10.12755 20.43856 103.51966873706
 484 0.1035632 0.8370351 1.658831 3.734925 10.0284 20.28885 103.305785123967
 485 0.1037963 0.820654 1.658932 3.730052 10.08543 20.35366 103.0927835051546
 486 0.1031359 0.8335495000000001 1.65198 3.719489 9.987099000000001 20.20519 102.880658436214
 487 0.1033672 0.817303 1.65208 3.714657 10.04366 20.26947 102.6694045174538
 488 0.1027122 0.8300929 1.645185 3.704181 9.946135999999999 20.12221 102.4590163934426
 489 0.1029416 0.8139792 1.645285 3.699388 10.00224 20.18597 102.2494887525562
 490 0.1022919 0.8266648 1.638446 3.688998 9.905507999999999 20.03991 102.0408163265306
 491 0.1025194 0.8106823 1.638545 3.684244 9.961152999999999 20.10316 101.8329938900204
 492 0.1018751 0.8232648 1.631762 3.673939 9.865211 19.95829 101.6260162601626
 493 0.1021007 0.807412 1.63186 3.669224 9.920405000000001 20.02102 101.4198782961461
 494 0.1014616 0.8198927 1.625133 3.659002 9.825240000000001 19.87732 101.2145748987854
 495 0.1016855 0.8041679 1.62523 3.654326 9.879989 19.93955 101.010101010101
 496 0.1010515 0.8165481 1.618557 3.644186 9.785591 19.79701 100.8064516129032
 497 0.1012736 0.8009498 1.618654 3.639548 9.839900999999999 19.85874 100.6036217303823
 498 0.1006447 0.8132306 1.612034 3.62949 9.746262 19.71735 100.4016064257028
 499 0.100865 0.7977573999999999 1.61213 3.624889 9.800136999999999 19.77858 100.2004008016032
 500 0.1002411 0.8099399 1.605563 3.614912 9.707247000000001 19.63833 100




==> matlab/iter_lasso_1000_250_sqrt.txt <==
 n p_1000
1 325246.9
 2 1264081
 3 14874.81
 4 15196.4
 5 9742.904
 6 9860.031000000001
 7 7445.184
 8 7703.218
 9 6127.596
 10 6501.265
 11 5265.602
 12 5718.238
 13 4653.187
 14 5159.398
 15 4192.813
 16 4736.147
 17 3832.247
 18 4401.963
 19 3540.942
 20 4129.861
 21 3299.81
 22 3903.008
 23 3096.282
 24 3710.301
 25 2921.733
 26 3544.087
 27 2770.037
 28 3398.901
 29 2636.714
 30 3270.727
 31 2518.41
 32 3156.537
 33 2412.56
 34 3054.004
 35 2317.163
 36 2961.303
 37 2230.639
 38 2876.984
 39 2151.717
 40 2799.876
 41 2079.367
 42 2729.024
 43 2012.74
 44 2663.638
 45 1951.133
 46 2603.063
 47 1893.956
 48 2546.744
 49 1840.712
 50 2494.214
 51 1790.977
 52 2445.073
 53 1744.388
 54 2398.978
 55 1700.633
 56 2355.63
 57 1659.438
 58 2314.772
 59 1620.569
 60 2276.177
 61 1583.818
 62 2239.648
 63 1549.001
 64 2205.008
 65 1515.958
 66 2172.104
 67 1484.545
 68 2140.796
 69 1454.634
 70 2110.962
 71 1426.111
 72 2082.491
 73 1398.874
 74 2055.284
 75 1372.829
 76 2029.252
 77 1347.894
 78 2004.312
 79 1323.993
 80 1980.393
 81 1301.058
 82 1957.426
 83 1279.026
 84 1935.353
 85 1257.84
 86 1914.116
 87 1237.448
 88 1893.664
 89 1217.802
 90 1873.953
 91 1198.859
 92 1854.937
 93 1180.578
 94 1836.578
 95 1162.922
 96 1818.84
 97 1145.856
 98 1801.688
 99 1129.349
 100 1785.091
 101 1113.371
 102 1769.021
 103 1097.896
 104 1753.451
 105 1082.897
 106 1738.354
 107 1068.351
 108 1723.709
 109 1054.235
 110 1709.493
 111 1040.53
 112 1695.687
 113 1027.216
 114 1682.27
 115 1014.274
 116 1669.226
 117 1001.689
 118 1656.536
 119 989.4441
 120 1644.187
 121 977.5243
 122 1632.163
 123 965.9159
 124 1620.45
 125 954.6057
 126 1609.036
 127 943.5812
 128 1597.907
 129 932.8308
 130 1587.052
 131 922.3434
 132 1576.461
 133 912.1086
 134 1566.123
 135 902.1165
 136 1556.028
 137 892.3577
 138 1546.167
 139 882.8236000000001
 140 1536.53
 141 873.5055
 142 1527.111
 143 864.3955999999999
 144 1517.9
 145 855.4864
 146 1508.891
 147 846.7705999999999
 148 1500.076
 149 838.2415
 150 1491.448
 151 829.8924
 152 1483.001
 153 821.7173
 154 1474.729
 155 813.7103
 156 1466.626
 157 805.8656999999999
 158 1458.685
 159 798.1781
 160 1450.903
 161 790.6425
 162 1443.273
 163 783.2539
 164 1435.792
 165 776.0077
 166 1428.453
 167 768.8994
 168 1421.253
 169 761.9248
 170 1414.188
 171 755.0797
 172 1407.253
 173 748.3602
 174 1400.445
 175 741.7626
 176 1393.759
 177 735.2832
 178 1387.192
 179 728.9186
 180 1380.741
 181 722.6656
 182 1374.402
 183 716.5208
 184 1368.172
 185 710.4811999999999
 186 1362.049
 187 704.544
 188 1356.028
 189 698.7062
 190 1350.108
 191 692.9651
 192 1344.285
 193 687.3182
 194 1338.557
 195 681.7628999999999
 196 1332.922
 197 676.2968
 198 1327.376
 199 670.9175
 200 1321.918
 201 665.6228
 202 1316.546
 203 660.4105
 204 1311.256
 205 655.2785
 206 1306.048
 207 650.2248
 208 1300.919
 209 645.2474999999999
 210 1295.866
 211 640.3446
 212 1290.889
 213 635.5144
 214 1285.986
 215 630.755
 216 1281.153
 217 626.0648
 218 1276.391
 219 621.4421
 220 1271.697
 221 616.8854
 222 1267.069
 223 612.393
 224 1262.507
 225 607.9636
 226 1258.008
 227 603.5956
 228 1253.571
 229 599.2877
 230 1249.195
 231 595.0385
 232 1244.879
 233 590.8468
 234 1240.62
 235 586.7111
 236 1236.418
 237 582.6304
 238 1232.272
 239 578.6034
 240 1228.18
 241 574.6289
 242 1224.141
 243 570.7059
 244 1220.154
 245 566.8332
 246 1216.218
 247 563.0098
 248 1212.332
 249 559.2346
 250 1208.495
 251 555.5067
 252 1204.705
 253 551.8251
 254 1200.963
 255 548.1888
 256 1197.266
 257 544.5969
 258 1193.614
 259 541.0486
 260 1190.007
 261 537.543
 262 1186.442
 263 534.0792
 264 1182.92
 265 530.6564
 266 1179.44
 267 527.2738000000001
 268 1176
 269 523.9307
 270 1172.6
 271 520.6262
 272 1169.239
 273 517.3597
 274 1165.917
 275 514.1304
 276 1162.632
 277 510.9377
 278 1159.384
 279 507.7808
 280 1156.173
 281 504.6592
 282 1152.997
 283 501.5721
 284 1149.857
 285 498.5189
 286 1146.751
 287 495.499
 288 1143.678
 289 492.5119
 290 1140.639
 291 489.5569
 292 1137.632
 293 486.6334
 294 1134.657
 295 483.741
 296 1131.714
 297 480.879
 298 1128.802
 299 478.047
 300 1125.92
 301 475.2445
 302 1123.067
 303 472.4708
 304 1120.244
 305 469.7256
 306 1117.45
 307 467.0084
 308 1114.685
 309 464.3186
 310 1111.947
 311 461.6559
 312 1109.236
 313 459.0198
 314 1106.553
 315 456.4099
 316 1103.896
 317 453.8256
 318 1101.265
 319 451.2667
 320 1098.66
 321 448.7327
 322 1096.08
 323 446.2231
 324 1093.525
 325 443.7377
 326 1090.995
 327 441.276
 328 1088.488
 329 438.8377
 330 1086.005
 331 436.4224
 332 1083.546
 333 434.0297
 334 1081.11
 335 431.6593
 336 1078.696
 337 429.3109
 338 1076.304
 339 426.9841
 340 1073.935
 341 424.6785
 342 1071.587
 343 422.394
 344 1069.26
 345 420.1301
 346 1066.954
 347 417.8865
 348 1064.669
 349 415.663
 350 1062.404
 351 413.4592
 352 1060.159
 353 411.2749
 354 1057.934
 355 409.1098
 356 1055.729
 357 204.9122
 358 1e-17




==> matlab/iter_lasso_1000_250_t.txt <==
 n p_1000
1 442819.5
 2 806057.3
 3 5103.919
 4 9557.304
 5 4026.958
 6 5461.442
 7 3210.35
 8 3743.224
 9 2659.962
 10 2812.307
 11 2273.872
 12 2232.018
 13 1990.492
 14 1836.838
 15 1774.456
 16 1550.844
 17 1604.634
 18 1334.485
 19 1467.78
 20 1165.193
 21 1355.217
 22 1029.169
 23 1261.048
 24 917.5169
 25 1181.127
 26 824.2424999999999
 27 1112.463
 28 745.1649
 29 1052.842
 30 677.2796
 31 1000.595
 32 618.3721
 33 954.437
 34 566.7754
 35 913.3649
 36 521.2102
 37 876.5838
 38 480.679
 39 843.4561
 40 444.3924
 41 813.4643
 42 216.7597
 43 1e-17




==> matlab/iter_lasso_1000_500_sqrt.txt <==
 n p_1000
1 739354.9
 2 3690311
 3 15310.04
 4 13931.15
 5 10251.73
 6 8815.58
 7 7983.454
 8 6751.352
 9 6681.472
 10 5602.085
 11 5829.097
 12 4853.867
 13 5223.198
 14 4320.13
 15 4767.534
 16 3916.046
 17 4410.536
 18 3597.095
 19 4122.034
 20 3337.465
 21 3883.163
 22 3121.059
 23 3681.502
 24 2937.261
 25 3508.522
 26 2778.759
 27 3358.166
 28 2640.331
 29 3226.002
 30 2518.14
 31 3108.711
 32 2409.294
 33 3003.753
 34 2311.57
 35 2909.152
 36 2223.226
 37 2823.34
 38 2142.878
 39 2745.061
 40 2069.408
 41 2673.294
 42 2001.903
 43 2607.199
 44 1939.612
 45 2546.079
 46 1881.908
 47 2489.351
 48 1828.262
 49 2436.521
 50 1778.229
 51 2387.17
 52 1731.426
 53 2340.938
 54 1687.525
 55 2297.515
 56 1646.245
 57 2256.632
 58 1607.336
 59 2218.054
 60 1570.586
 61 2181.577
 62 1535.803
 63 2147.018
 64 1502.821
 65 2114.218
 66 1471.493
 67 2083.036
 68 1441.686
 69 2053.343
 70 1413.283
 71 2025.027
 72 1386.179
 73 1997.986
 74 1360.279
 75 1972.129
 76 1335.498
 77 1947.372
 78 1311.758
 79 1923.642
 80 1288.99
 81 1900.869
 82 1267.129
 83 1878.993
 84 1246.119
 85 1857.956
 86 1225.906
 87 1837.707
 88 1206.442
 89 1818.198
 90 1187.681
 91 1799.387
 92 1169.584
 93 1781.232
 94 1152.112
 95 1763.698
 96 1135.231
 97 1746.75
 98 1118.908
 99 1730.356
 100 1103.115
 101 1714.488
 102 1087.822
 103 1699.118
 104 1073.005
 105 1684.221
 106 1058.64
 107 1669.773
 108 1044.705
 109 1655.753
 110 1031.178
 111 1642.14
 112 1018.041
 113 1628.916
 114 1005.275
 115 1616.061
 116 992.8637
 117 1603.56
 118 980.7906
 119 1591.396
 120 969.0410000000001
 121 1579.556
 122 957.601
 123 1568.025
 124 946.4571999999999
 125 1556.789
 126 935.5974
 127 1545.838
 128 925.0096
 129 1535.158
 130 914.683
 131 1524.74
 132 904.607
 133 1514.572
 134 894.7719
 135 1504.645
 136 885.1682
 137 1494.95
 138 875.7871
 139 1485.478
 140 866.6202
 141 1476.221
 142 857.6597
 143 1467.17
 144 848.8979
 145 1458.319
 146 840.3277
 147 1449.659
 148 831.9423
 149 1441.185
 150 823.7352
 151 1432.89
 152 815.7002
 153 1424.767
 154 807.8315
 155 1416.812
 156 800.1235
 157 1409.017
 158 792.5708
 159 1401.379
 160 785.1684
 161 1393.892
 162 777.9113
 163 1386.55
 164 770.7949
 165 1379.35
 166 763.8149
 167 1372.287
 168 756.9668
 169 1365.357
 170 750.2468
 171 1358.555
 172 743.6508
 173 1351.878
 174 737.1751
 175 1345.322
 176 730.8161
 177 1338.883
 178 724.5705
 179 1332.559
 180 718.4349
 181 1326.345
 182 712.4062
 183 1320.239
 184 706.4813
 185 1314.237
 186 700.6573
 187 1308.337
 188 694.9314000000001
 189 1302.536
 190 689.3009
 191 1296.831
 192 683.7632
 193 1291.219
 194 678.3158
 195 1285.698
 196 672.9564
 197 1280.266
 198 667.6825
 199 1274.92
 200 662.492
 201 1269.658
 202 657.3826
 203 1264.478
 204 652.3525
 205 1259.378
 206 647.3994
 207 1254.356
 208 642.5214999999999
 209 1249.409
 210 637.7169
 211 1244.536
 212 632.9838999999999
 213 1239.736
 214 628.3206
 215 1235.006
 216 623.7255
 217 1230.345
 218 619.1968000000001
 219 1225.75
 220 614.7329999999999
 221 1221.221
 222 610.3326
 223 1216.757
 224 605.9941
 225 1212.354
 226 601.716
 227 1208.013
 228 597.4971
 229 1203.731
 230 593.3359
 231 1199.508
 232 589.2311999999999
 233 1195.342
 234 585.1817
 235 1191.231
 236 581.1862
 237 1187.175
 238 577.2435
 239 1183.173
 240 573.3525
 241 1179.223
 242 569.5119999999999
 243 1175.323
 244 565.721
 245 1171.474
 246 561.9785000000001
 247 1167.674
 248 558.2834
 249 1163.921
 250 554.6348
 251 1160.216
 252 551.0316
 253 1156.557
 254 547.473
 255 1152.942
 256 543.958
 257 1149.372
 258 540.4858
 259 1145.845
 260 537.0555000000001
 261 1142.361
 262 533.6664
 263 1138.918
 264 530.3175
 265 1135.515
 266 527.0081
 267 1132.153
 268 523.7374
 269 1128.83
 270 520.5047
 271 1125.545
 272 517.3093
 273 1122.298
 274 514.1505
 275 1119.088
 276 511.0275
 277 1115.915
 278 507.9398
 279 1112.777
 280 504.8866
 281 1109.674
 282 501.8673
 283 1106.605
 284 498.8813
 285 1103.57
 286 495.928
 287 1100.568
 288 248.0119
 289 1e-17




==> matlab/iter_lasso_1000_500_t.txt <==
 n p_1000
1 979977.1
 2 2477760
 3 5131.809
 4 9644.924000000001
 5 4116.116
 6 5461.308
 7 3311.08
 8 3711.83
 9 2762.663
 10 2765.8
 11 2376.089
 12 2176.858
 13 2091.568
 14 1776.164
 15 1874.274
 16 1486.388
 17 1703.249
 18 1267.292
 19 1565.298
 20 1095.936
 21 1451.753
 22 958.3075
 23 1356.708
 24 845.3728
 25 1276.007
 26 751.0526
 27 1206.647
 28 671.107
 29 1146.402
 30 602.4905
 31 1093.594
 32 542.9591
 33 1046.929
 34 261.0877
 35 1e-17




==> matlab/iter_lasso_1000_sqrt.txt <==
 n sqrt
 1 80000
 2 56568.5424949238
 3 46188.02153517007
 4 40000
 5 35777.08763999664
 6 32659.86323710905
 7 30237.15784073817
 8 28284.2712474619
 9 26666.66666666666
 10 25298.22128134704
 11 24120.90756622109
 12 23094.01076758503
 13 22188.00784900917
 14 21380.89935299395
 15 20655.91117977289
 16 20000
 17 19402.85000290664
 18 18856.18083164127
 19 18353.25870964494
 20 17888.54381999832
 21 17457.43121887939
 22 17056.05730844883
 23 16681.15312456598
 24 16329.93161855452
 25 16000
 26 15689.29081105472
 27 15396.00717839002
 28 15118.57892036909
 29 14855.62705416415
 30 14605.93486680443
 31 14368.42416214199
 32 14142.13562373095
 33 13926.21247645583
 34 13719.88681140071
 35 13522.46807565626
 36 13333.33333333333
 37 13151.91898442858
 38 12977.713690461
 39 12810.25230440697
 40 12649.11064067352
 41 12493.90095108849
 42 12344.26799696735
 43 12199.88562660837
 44 12060.45378311054
 45 11925.69587999888
 46 11795.35649239177
 47 11669.19931983156
 48 11547.00538379252
 49 11428.57142857143
 50 11313.70849898476
 51 11202.24067222408
 52 11094.00392450458
 53 10988.84511589512
 54 10886.62107903635
 55 10787.19779941187
 56 10690.44967649698
 57 10596.25885652035
 58 10504.5146287778
 59 10415.11287846591
 60 10327.95558988644
 61 10242.95039463168
 62 10160.01016001524
 63 10079.05261357939
 64 10000
 65 9922.778767136677
 66 9847.319278346618
 67 9773.555548504419
 68 9701.425001453319
 69 9630.868246861535
 70 9561.82887467515
 71 9494.253265550826
 72 9428.090415820634
 73 9363.291775690446
 74 9299.811099505543
 75 9237.604307034011
 76 9176.629354822469
 77 9116.846116771036
 78 9058.216273156764
 79 9000.703207408191
 80 8944.271909999159
 81 8888.888888888889
 82 8834.522085987723
 83 8781.140799175228
 84 8728.715609439696
 85 8677.218312746247
 86 8626.621856275073
 87 8576.900278702358
 88 8528.028654224416
 89 8479.98304005088
 90 8432.740427115677
 91 8386.278693775346
 92 8340.576562282991
 93 8295.613557843402
 94 8251.369970070347
 95 8207.826816681232
 96 8164.965809277262
 97 8122.769321068953
 98 8081.220356417685
 99 8040.302522073697
 100 8000
 101 7960.297521679913
 102 7921.180343813396
 103 7882.634225314346
 104 7844.645405527362
 105 7807.200583588266
 106 7770.286898858113
 107 7733.891912365309
 108 7698.00358919501
 109 7662.610281769211
 110 7627.700713964739
 111 7593.263966019992
 112 7559.289460184544
 113 7525.766947068778
 114 7492.686492653552
 115 7460.03846592251
 116 7427.813527082075
 117 7396.002616336388
 118 7364.596943186588
 119 7333.587976225691
 120 7302.967433402215
 121 7272.727272727273
 122 7242.859683401482
 123 7213.357077339459
 124 7184.212081070997
 125 7155.417527999327
 126 7126.966450997984
 127 7098.852075328911
 128 7071.067811865475
 129 7043.60725060499
 130 7016.464154456235
 131 6989.632453288304
 132 6963.106238227914
 133 6936.87975619296
 134 6910.947404650881
 135 6885.303726590963
 136 6859.943405700353
 137 6834.861261734088
 138 6810.052246069989
 139 6785.511437439767
 140 6761.234037828132
 141 6737.215368532153
 142 6713.450866373512
 143 6689.936080056726
 144 6666.666666666666
 145 6643.638388299198
 146 6620.847108818944
 147 6598.28879073858
 148 6575.959492214291
 149 6553.855364152325
 150 6531.972647421809
 151 6510.307670169275
 152 6488.856845230502
 153 6467.616667635546
 154 6446.583712203043
 155 6425.754631219991
 156 6405.126152203486
 157 6384.695075740977
 158 6364.458273405839
 159 6344.412685745153
 160 6324.555320336759
 161 6304.883249912805
 162 6285.393610547088
 163 6266.083599903659
 164 6246.950475544243
 165 6227.991553292184
 166 6209.204205650663
 167 6190.585860273094
 168 6172.133998483677
 169 6153.846153846154
 170 6135.719910778963
 171 6117.752903214981
 172 6099.942813304187
 173 6082.287370157645
 174 6064.784348631227
 175 6047.431568147636
 176 6030.226891555272
 177 6013.168224022631
 178 5996.253511966891
 179 5979.480742015488
 180 5962.847939999439
 181 5946.353169977331
 182 5929.994533288809
 183 5913.770167636583
 184 5897.678246195886
 185 5881.716976750462
 186 5865.884600854132
 187 5850.179393017045
 188 5834.599659915782
 189 5819.143739626464
 190 5803.810000880093
 191 5788.596842339373
 192 5773.502691896259
 193 5758.526005989556
 194 5743.665268941905
 195 5728.918992315464
 196 5714.285714285714
 197 5699.763999032772
 198 5685.352436149612
 199 5671.049640066686
 200 5656.85424949238
 201 5642.764926868786
 202 5628.780357842335
 203 5614.899250748772
 204 5601.120336112039
 205 5587.442366156625
 206 5573.864114332941
 207 5560.384374855327
 208 5547.001962252291
 209 5533.715710928597
 210 5520.524474738834
 211 5507.427126572115
 212 5494.422557947561
 213 5481.509678620253
 214 5468.687416197306
 215 5455.954715763788
 216 5443.310539518174
 217 5430.753866417045
 218 5418.283691828771
 219 5405.899027195887
 220 5393.598899705937
 221 5381.382351970499
 222 5369.248441712194
 223 5357.196241459401
 224 5345.224838248488
 225 5333.333333333333
 226 5321.520841901915
 227 5309.786492799776
 228 5298.129428260176
 229 5286.548803640718
 230 5275.043787166296
 231 5263.613559678152
 232 5252.257314388902
 233 5240.974256643347
 234 5229.763603684907
 235 5218.624584427538
 236 5207.556439232955
 237 5196.558419693047
 238 5185.629788417315
 239 5174.769818825207
 240 5163.977794943222
 241 5153.253011206647
 242 5142.5947722658
 243 5132.002392796673
 244 5121.475197315839
 245 5111.012519999519
 246 5100.613704506705
 247 5090.278103806222
 248 5080.005080007621
 249 5069.794004195824
 250 5059.644256269406
 251 5049.555224782425
 252 5039.526306789696
 253 5029.556907695452
 254 5019.646441105268
 255 5009.794328681196
 256 5000
 257 4990.262892414443
 258 4980.582450917523
 259 4970.958128009601
 260 4961.389383568338
 261 4951.875684721384
 262 4942.416505721723
 263 4933.011327825659
 264 4923.659639173309
 265 4914.360934671609
 266 4905.114715879727
 267 4895.920490896837
 268 4886.777774252209
 269 4877.686086797538
 270 4868.644955601477
 271 4859.653913846296
 272 4850.71250072666
 273 4841.82026135042
 274 4832.976746641416
 275 4824.181513244217
 276 4815.434123430768
 277 4806.734145008877
 278 4798.081151232538
 279 4789.474720713997
 280 4780.914437337575
 281 4772.399890175148
 282 4763.930673403309
 283 4755.506386222112
 284 4747.126632775413
 285 4738.791022072739
 286 4730.499167912661
 287 4722.250688807642
 288 4714.045207910317
 289 4705.882352941177
 290 4697.761756117628
 291 4689.683054084394
 292 4681.645887845223
 293 4673.649902695888
 294 4665.694748158435
 295 4657.780077916656
 296 4649.905549752772
 297 4642.070825485275
 298 4634.275570907938
 299 4626.519455729922
 300 4618.802153517006
 301 4611.12334163388
 302 4603.482701187488
 303 4595.879916971408
 304 4588.314677411235
 305 4580.786674510946
 306 4573.295603800236
 307 4565.841164282797
 308 4558.423058385518
 309 4551.040991908594
 310 4543.694673976518
 311 4536.383816989942
 312 4529.108136578382
 313 4521.867351553772
 314 4514.661183864802
 315 4507.489358552088
 316 4500.351603704095
 317 4493.247650413843
 318 4486.177232736355
 319 4479.140087646834
 320 4472.13595499958
 321 4465.164577487581
 322 4458.225700602822
 323 4451.319072597258
 324 4444.444444444444
 325 4437.601569801833
 326 4430.79020497369
 327 4424.010108874648
 328 4417.261042993861
 329 4410.54277135977
 330 4403.855060505442
 331 4397.197679434501
 332 4390.570399587614
 333 4383.972994809528
 334 4377.405241316662
 335 4370.866917665225
 336 4364.357804719848
 337 4357.877685622746
 338 4351.42634576337
 339 4345.003572748547
 340 4338.609156373123
 341 4332.242888591059
 342 4325.904563487002
 343 4319.593977248311
 344 4313.310928137536
 345 4307.055216465325
 346 4300.826644563763
 347 4294.625016760152
 348 4288.450139351179
 349 4282.301820577513
 350 4276.179870598789
 351 4270.08410146899
 352 4264.014327112208
 353 4257.970363298796
 354 4251.952027621872
 355 4245.959139474202
 356 4239.99152002544
 357 4234.048992199705
 358 4228.131380653519
 359 4222.238511754076
 360 4216.370213557839
 361 4210.526315789473
 362 4204.706649821094
 363 4198.911048651824
 364 4193.139346887673
 365 4187.39138072171
 366 4181.666987914534
 367 4175.966007775044
 368 4170.288281141496
 369 4164.633650362828
 370 4159.001959280291
 371 4153.39305320932
 372 4147.806778921701
 373 4142.242984627982
 374 4136.701519960153
 375 4131.182235954578
 376 4125.684985035174
 377 4120.209620996838
 378 4114.755998989118
 379 4109.323975500113
 380 4103.913408340616
 381 4098.524156628479
 382 4093.156080773207
 383 4087.809042460768
 384 4082.482904638631
 385 4077.177531501005
 386 4071.892788474301
 387 4066.628542202791
 388 4061.384660534477
 389 4056.161012507151
 390 4050.957468334667
 391 4045.773899393389
 392 4040.610178208843
 393 4035.466178442546
 394 4030.341774879027
 395 4025.236843413021
 396 4020.151261036849
 397 4015.084905827965
 398 4010.037656936684
 399 4005.009394574071
 400 4000
 401 3995.009355511379
 402 3990.037344430531
 403 3985.083851093743
 404 3980.148760839957
 405 3975.231959999626
 406 3970.333335883721
 407 3965.452776772877
 408 3960.590171906698
 409 3955.74541147319
 410 3950.918386598358
 411 3946.10898933592
 412 3941.317112657173
 413 3936.542650440983
 414 3931.785497463924
 415 3927.045549390528
 416 3922.322702763681
 417 3917.616854995134
 418 3912.927904356148
 419 3908.255749968252
 420 3903.600291794133
 421 3898.961430628635
 422 3894.339068089884
 423 3889.733106610521
 424 3885.143449429057
 425 3880.570000581328
 426 3876.012664892073
 427 3871.471347966618
 428 3866.945956182654
 429 3862.436396682141
 430 3857.942577363297
 431 3853.464406872704
 432 3849.001794597505
 433 3844.554650657702
 434 3840.122885898554
 435 3835.706411883073
 436 3831.305140884605
 437 3826.918985879519
 438 3822.547860539973
 439 3818.191679226781
 440 3813.85035698237
 441 3809.523809523809
 442 3805.211953235952
 443 3800.914705164639
 444 3796.631983009996
 445 3792.363705119818
 446 3788.109790483028
 447 3783.870158723217
 448 3779.644730092272
 449 3775.43342546407
 450 3771.236166328254
 451 3767.052874784089
 452 3762.883473534389
 453 3758.727885879517
 454 3754.586035711457
 455 3750.457847507963
 456 3746.343246326776
 457 3742.242157799904
 458 3738.154508127982
 459 3734.080224074693
 460 3730.019232961255
 461 3725.971462660978
 462 3721.936841593883
 463 3717.915298721385
 464 3713.906763541037
 465 3709.911166081346
 466 3705.928436896636
 467 3701.958507061981
 468 3698.001308168194
 469 3694.056772316882
 470 3690.12483211554
 471 3686.205420672731
 472 3682.298471593294
 473 3678.403918973623
 474 3674.521697397003
 475 3670.651741928988
 476 3666.793988112845
 477 3662.948371965041
 478 3659.114829970786
 479 3655.293299079631
 480 3651.483716701107
 481 3647.686020700426
 482 3643.900149394215
 483 3640.12604154632
 484 3636.363636363636
 485 3632.612873491999
 486 3628.873693012116
 487 3625.14603543555
 488 3621.429841700741
 489 3617.725053169077
 490 3614.031611621005
 491 3610.349459252193
 492 3606.678538669729
 493 3603.018792888359
 494 3599.37016532678
 495 3595.732599803958
 496 3592.106040535498
 497 3588.490432130053
 498 3584.885719585767
 499 3581.291848286762
 500 3577.708763999663
 501 3574.136412870163
 502 3570.574741419614
 503 3567.023696541678
 504 3563.483225498992
 505 3559.953275919878
 506 3556.433795795097
 507 3552.924733474621
 508 3549.426037664456
 509 3545.93765742349
 510 3542.459542160381
 511 3538.99164163047
 512 3535.533905932738
 513 3532.086285506783
 514 3528.648731129847
 515 3525.221193913854
 516 3521.803625302495
 517 3518.39597706834
 518 3514.998201309974
 519 3511.610250449177
 520 3508.232077228117
 521 3504.863634706588
 522 3501.504876259268
 523 3498.155755573009
 524 3494.816226644152
 525 3491.486243775878
 526 3488.165761575579
 527 3484.854734952257
 528 3481.553119113957
 529 3478.260869565217
 530 3474.977942104555
 531 3471.704292821969
 532 3468.43987809648
 533 3465.18465459368
 534 3461.938579263323
 535 3458.701609336936
 536 3455.473702325441
 537 3452.254816016825
 538 3449.044908473815
 539 3445.843938031584
 540 3442.651863295482
 541 3439.468643138782
 542 3436.294236700462
 543 3433.128603382996
 544 3429.971702850176
 545 3426.823495024955
 546 3423.683940087303
 547 3420.552998472102
 548 3417.430630867044
 549 3414.316798210559
 550 3411.211461689767
 551 3408.114582738439
 552 3405.026123034994
 553 3401.946044500498
 554 3398.874309296699
 555 3395.810879824071
 556 3392.755718719884
 557 3389.708788856286
 558 3386.670053338414
 559 3383.639475502509
 560 3380.617018914066
 561 3377.602647365993
 562 3374.596324876783
 563 3371.598015688717
 564 3368.607684266076
 565 3365.62529529337
 566 3362.650813673589
 567 3359.684204526464
 568 3356.725433186756
 569 3353.774465202548
 570 3350.831266333564
 571 3347.895802549498
 572 3344.968040028363
 573 3342.047945154854
 574 3339.135484518729
 575 3336.230624913196
 576 3333.333333333333
 577 3330.443576974507
 578 3327.561323230812
 579 3324.68653969353
 580 3321.819194149599
 581 3318.959254580089
 582 3316.106689158713
 583 3313.261466250328
 584 3310.423554409472
 585 3307.592922378893
 586 3304.76953908811
 587 3301.953373651984
 588 3299.14439536929
 589 3296.342573721317
 590 3293.547878370473
 591 3290.760279158908
 592 3287.979746107146
 593 3285.206249412727
 594 3282.439759448872
 595 3279.680246763151
 596 3276.927682076162
 597 3274.182036280232
 598 3271.443280438123
 599 3268.711385781748
 600 3265.986323710904
 601 3263.268065792016
 602 3260.55658375689
 603 3257.851849501472
 604 3255.153835084638
 605 3252.462512726967
 606 3249.77785480955
 607 3247.099833872796
 608 3244.428422615251
 609 3241.763593892431
 610 3239.105320715664
 611 3236.453576250939
 612 3233.808333817773
 613 3231.169566888077
 614 3228.537249085047
 615 3225.911354182047
 616 3223.291856101521
 617 3220.678728913898
 618 3218.071946836519
 619 3215.471484232563
 620 3212.877315609996
 621 3210.289415620513
 622 3207.707759058502
 623 3205.132320860016
 624 3202.563076101743
 625 3200
 626 3197.443067909726
 627 3194.892255323487
 628 3192.347537870488
 629 3189.8088913156
 630 3187.276291558383
 631 3184.749714632132
 632 3182.22913670292
 633 3179.714534068657
 634 3177.205883158151
 635 3174.70316053018
 636 3172.206342872576
 637 3169.715407001309
 638 3167.230329859583
 639 3164.751088516942
 640 3162.277660168379
 641 3159.810022133457
 642 3157.348151855434
 643 3154.892026900396
 644 3152.441624956402
 645 3149.996923832631
 646 3147.557901458535
 647 3145.124535883006
 648 3142.696805273544
 649 3140.274687915439
 650 3137.858162210945
 651 3135.447206678482
 652 3133.041799951829
 653 3130.641920779329
 654 3128.247548023101
 655 3125.858660658254
 656 3123.475237772122
 657 3121.097258563482
 658 3118.724702341802
 659 3116.35754852648
 660 3113.995776646092
 661 3111.639366337656
 662 3109.288297345887
 663 3106.94254952247
 664 3104.602102825331
 665 3102.266937317925
 666 3099.937033168515
 667 3097.612370649465
 668 3095.292930136547
 669 3092.978692108236
 670 3090.669637145023
 671 3088.365745928731
 672 3086.066999241838
 673 3083.773377966799
 674 3081.484863085381
 675 3079.201435678004
 676 3076.923076923077
 677 3074.649768096351
 678 3072.381490570275
 679 3070.118225813345
 680 3067.859955389481
 681 3065.60666095739
 682 3063.358324269934
 683 3061.114927173524
 684 3058.87645160749
 685 3056.642879603481
 686 3054.41419328485
 687 3052.190374866063
 688 3049.971406652093
 689 3047.757271037837
 690 3045.547950507524
 691 3043.343427634134
 692 3041.143685078822
 693 3038.948705590345
 694 3036.758472004493
 695 3034.572967243526
 696 3032.392174315613
 697 3030.216076314281
 698 3028.044656417858
 699 3025.877897888935
 700 3023.715784073818
 701 3021.558298401992
 702 3019.405424385589
 703 3017.257145618857
 704 3015.113445777636
 705 3012.974308618838
 706 3010.839717979926
 707 3008.709657778406
 708 3006.584112011315
 709 3004.463064754719
 710 3002.346500163206
 711 3000.234402469397
 712 2998.126755983445
 713 2996.023545092552
 714 2993.924754260479
 715 2991.830368027063
 716 2989.740371007744
 717 2987.654747893084
 718 2985.573483448304
 719 2983.496562512806
 720 2981.42396999972
 721 2979.355690895435
 722 2977.291710259147
 723 2975.232013222408
 724 2973.176584988666
 725 2971.12541083283
 726 2969.078476100822
 727 2967.035766209136
 728 2964.997266644405
 729 2962.962962962963
 730 2960.932840790421
 731 2958.906885821236
 732 2956.885083818292
 733 2954.867420612471
 734 2952.853882102249
 735 2950.84445425327
 736 2948.839123097943
 737 2946.837874735029
 738 2944.840695329241
 739 2942.847571110839
 740 2940.858488375231
 741 2938.87343348258
 742 2936.892392857409
 743 2934.915352988212
 744 2932.942300427066
 745 2930.973221789247
 746 2929.00810375285
 747 2927.046933058409
 748 2925.089696508523
 749 2923.136380967478
 750 2921.186973360886
 751 2919.241460675307
 752 2917.299829957891
 753 2915.362068316014
 754 2913.428162916919
 755 2911.498100987356
 756 2909.571869813232
 757 2907.649456739256
 758 2905.730849168592
 759 2903.816034562511
 760 2901.905000440046
 761 2899.997734377655
 762 2898.094224008873
 763 2896.194457023986
 764 2894.298421169687
 765 2892.406104248749
 766 2890.517494119696
 767 2888.632578696476
 768 2886.751345948129
 769 2884.873783898476
 770 2882.999880625789
 771 2881.129624262479
 772 2879.263002994778
 773 2877.400005062425
 774 2875.540618758358
 775 2873.684832428399
 776 2871.832634470953
 777 2869.984013336701
 778 2868.138957528299
 779 2866.297455600074
 780 2864.459496157732
 781 2862.625067858053
 782 2860.794159408606
 783 2858.966759567453
 784 2857.142857142857
 785 2855.322440992999
 786 2853.505500025687
 787 2851.692023198076
 788 2849.881999516386
 789 2848.075418035618
 790 2846.27226785928
 791 2844.472538139112
 792 2842.676218074806
 793 2840.88329691374
 794 2839.093763950704
 795 2837.307608527634
 796 2835.524820033343
 797 2833.745387903258
 798 2831.969301619155
 799 2830.1965507089
 800 2828.42712474619
 801 2826.661013350294
 802 2824.898206185795
 803 2823.138692962342
 804 2821.382463434393
 805 2819.629507400965
 806 2817.879814705388
 807 2816.133375235052
 808 2814.390178921167
 809 2812.65021573852
 810 2810.913475705226
 811 2809.179948882494
 812 2807.449625374386
 813 2805.722495327578
 814 2803.998548931127
 815 2802.277776416235
 816 2800.560168056019
 817 2798.845714165278
 818 2797.134405100263
 819 2795.426231258449
 820 2793.721183078313
 821 2792.019251039104
 822 2790.320425660624
 823 2788.624697502999
 824 2786.932057166471
 825 2785.242495291165
 826 2783.556002556884
 827 2781.872569682884
 828 2780.192187427664
 829 2778.514846588751
 830 2776.840538002493
 831 2775.169252543841
 832 2773.500981126146
 833 2771.835714700948
 834 2770.173444257774
 835 2768.514160823931
 836 2766.857855464299
 837 2765.204519281134
 838 2763.554143413867
 839 2761.906719038901
 840 2760.262237369417
 841 2758.620689655173
 842 2756.98206718231
 843 2755.346361273163
 844 2753.713563286057
 845 2752.083664615126
 846 2750.456656690116
 847 2748.832530976198
 848 2747.211278973781
 849 2745.592892218321
 850 2743.977362280142
 851 2742.364680764244
 852 2740.754839310126
 853 2739.147829591603
 854 2737.54364331662
 855 2735.942272227078
 856 2734.343708098653
 857 2732.747942740621
 858 2731.154967995675
 859 2729.564775739762
 860 2727.977357881894
 861 2726.392706363988
 862 2724.810813160686
 863 2723.23167027919
 864 2721.655269759087
 865 2720.081603672184
 866 2718.510664122339
 867 2716.942443245297
 868 2715.376933208523
 869 2713.814126211033
 870 2712.254014483242
 871 2710.696590286789
 872 2709.141845914386
 873 2707.589773689651
 874 2706.040365966954
 875 2704.493615131253
 876 2702.949513597944
 877 2701.408053812697
 878 2699.869228251308
 879 2698.333029419539
 880 2696.799449852968
 881 2695.268482116836
 882 2693.740118805896
 883 2692.214352544258
 884 2690.69117598525
 885 2689.170581811257
 886 2687.652562733584
 887 2686.137111492298
 888 2684.624220856097
 889 2683.113883622151
 890 2681.606092615963
 891 2680.100840691232
 892 2678.5981207297
 893 2677.097925641019
 894 2675.600248362604
 895 2674.105081859503
 896 2672.612419124244
 897 2671.122253176712
 898 2669.634577064
 899 2668.149383860281
 900 2666.666666666667
 901 2665.186418611078
 902 2663.708632848107
 903 2662.233302558887
 904 2660.760420950957
 905 2659.289981258135
 906 2657.821976740382
 907 2656.356400683678
 908 2654.893246399888
 909 2653.432507226638
 910 2651.974176527184
 911 2650.518247690286
 912 2649.064714130088
 913 2647.613569285981
 914 2646.16480662249
 915 2644.718419629145
 916 2643.274401820359
 917 2641.832746735306
 918 2640.393447937798
 919 2638.956499016169
 920 2637.521893583148
 921 2636.089625275747
 922 2634.659687755137
 923 2633.232074706533
 924 2631.806779839076
 925 2630.383796885716
 926 2628.9631196031
 927 2627.544741771448
 928 2626.128657194451
 929 2624.714859699146
 930 2623.303343135812
 931 2621.894101377849
 932 2620.487128321673
 933 2619.082417886605
 934 2617.679964014754
 935 2616.279760670914
 936 2614.881801842454
 937 2613.486081539205
 938 2612.092593793357
 939 2610.701332659351
 940 2609.312292213769
 941 2607.925466555234
 942 2606.540849804298
 943 2605.158436103344
 944 2603.778219616478
 945 2602.400194529422
 946 2601.024355049421
 947 2599.650695405131
 948 2598.279209846523
 949 2596.909892644782
 950 2595.542738092201
 951 2594.177740502086
 952 2592.814894208658
 953 2591.454193566948
 954 2590.095632952704
 955 2588.739206762295
 956 2587.384909412604
 957 2586.032735340944
 958 2584.682679004954
 959 2583.334734882506
 960 2581.988897471611
 961 2580.645161290322
 962 2579.303520876644
 963 2577.963970788436
 964 2576.626505603323
 965 2575.291119918602
 966 2573.957808351147
 967 2572.626565537326
 968 2571.2973861329
 969 2569.970264812942
 970 2568.645196271742
 971 2567.32217522272
 972 2566.001196398337
 973 2564.682254550006
 974 2563.365344448006
 975 2562.050460881394
 976 2560.73759865792
 977 2559.426752603936
 978 2558.117917564317
 979 2556.811088402373
 980 2555.50625999976
 981 2554.203427256403
 982 2552.902585090411
 983 2551.603728437987
 984 2550.306852253353
 985 2549.011951508664
 986 2547.719021193928
 987 2546.428056316921
 988 2545.139051903111
 989 2543.852002995573
 990 2542.566904654913
 991 2541.283751959184
 992 2540.00254000381
 993 2538.723263901507
 994 2537.445918782204
 995 2536.170499792965
 996 2534.897002097912
 997 2533.625420878146
 998 2532.355751331674
 999 2531.087988673331
 1000 2529.822128134703
 1001 2528.558164964056
 1002 2527.296094426254
 1003 2526.03591180269
 1004 2524.777612391213
 1005 2523.521191506047
 1006 2522.266644477726
 1007 2521.013966653018
 1008 2519.763153394848
 1009 2518.514200082235
 1010 2517.267102110211
 1011 2516.021854889756
 1012 2514.778453847726
 1013 2513.536894426779
 1014 2512.297172085311
 1015 2511.059282297378
 1016 2509.823220552634
 1017 2508.588982356259
 1018 2507.356563228891
 1019 2506.125958706554
 1020 2504.897164340598
 1021 2503.670175697623
 1022 2502.444988359418
 1023 2501.221597922889
 1024 2500
 1025 2498.780190217697
 1026 2497.562164217851
 1027 2496.345917657186
 1028 2495.131446207221
 1029 2493.918745554198
 1030 2492.707811399023
 1031 2491.498639457198
 1032 2490.291225458761
 1033 2489.085565148221
 1034 2487.881654284492
 1035 2486.679488640837
 1036 2485.4790640048
 1037 2484.280376178147
 1038 2483.083420976803
 1039 2481.88819423079
 1040 2480.694691784169
 1041 2479.502909494975
 1042 2478.312843235159
 1043 2477.12448889053
 1044 2475.937842360692
 1045 2474.752899558984
 1046 2473.569656412426
 1047 2472.388108861652
 1048 2471.208252860862
 1049 2470.030084377754
 1050 2468.853599393471
 1051 2467.678793902543
 1052 2466.505663912829
 1053 2465.334205445463
 1054 2464.16441453479
 1055 2462.996287228317
 1056 2461.829819586655
 1057 2460.66500768346
 1058 2459.501847605382
 1059 2458.340335452008
 1060 2457.180467335805
 1061 2456.022239382067
 1062 2454.865647728862
 1063 2453.710688526977
 1064 2452.557357939863
 1065 2451.405652143582
 1066 2450.255567326755
 1067 2449.107099690508
 1068 2447.960245448418
 1069 2446.815000826464
 1070 2445.671362062973
 1071 2444.529325408564
 1072 2443.388887126105
 1073 2442.250043490654
 1074 2441.112790789413
 1075 2439.977125321675
 1076 2438.843043398769
 1077 2437.710541344021
 1078 2436.579615492691
 1079 2435.450262191932
 1080 2434.322477800738
 1081 2433.196258689894
 1082 2432.071601241927
 1083 2430.948501851056
 1084 2429.826956923148
 1085 2428.706962875665
 1086 2427.588516137618
 1087 2426.471613149518
 1088 2425.35625036333
 1089 2424.242424242424
 1090 2423.130131261531
 1091 2422.01936790669
 1092 2420.91013067521
 1093 2419.802416075614
 1094 2418.696220627602
 1095 2417.591540861998
 1096 2416.488373320708
 1097 2415.386714556673
 1098 2414.286561133827
 1099 2413.187909627046
 1100 2412.090756622109
 1101 2410.995098715649
 1102 2409.900932515112
 1103 2408.808254638711
 1104 2407.717061715384
 1105 2406.627350384747
 1106 2405.539117297055
 1107 2404.452359113153
 1108 2403.367072504439
 1109 2402.283254152817
 1110 2401.200900750657
 1111 2400.12000900075
 1112 2399.040575616269
 1113 2397.962597320723
 1114 2396.886070847919
 1115 2395.810992941919
 1116 2394.737360356999
 1117 2393.665169857605
 1118 2392.594418218317
 1119 2391.525102223804
 1120 2390.457218668787
 1121 2389.390764357996
 1122 2388.325736106129
 1123 2387.262130737815
 1124 2386.199945087574
 1125 2385.139175999776
 1126 2384.079820328599
 1127 2383.021874937997
 1128 2381.965336701654
 1129 2380.910202502951
 1130 2379.856469234919
 1131 2378.80413380021
 1132 2377.753193111056
 1133 2376.703644089226
 1134 2375.655483665995
 1135 2374.608708782099
 1136 2373.563316387706
 1137 2372.519303442373
 1138 2371.476666915009
 1139 2370.435403783839
 1140 2369.395511036369
 1141 2368.356985669348
 1142 2367.319824688728
 1143 2366.284025109637
 1144 2365.24958395633
 1145 2364.216498262167
 1146 2363.184765069565
 1147 2362.15438142997
 1148 2361.125344403821
 1149 2360.097651060511
 1150 2359.071298478354
 1151 2358.046283744553
 1152 2357.022603955159
 1153 2356.000256215042
 1154 2354.979237637855
 1155 2353.959545345999
 1156 2352.941176470588
 1157 2351.924128151419
 1158 2350.908397536933
 1159 2349.893981784187
 1160 2348.880878058814
 1161 2347.869083534997
 1162 2346.85859539543
 1163 2345.849410831289
 1164 2344.841527042197
 1165 2343.83494123619
 1166 2342.829650629691
 1167 2341.825652447469
 1168 2340.822943922612
 1169 2339.821522296494
 1170 2338.821384818744
 1171 2337.822528747214
 1172 2336.824951347944
 1173 2335.828649895135
 1174 2334.833621671116
 1175 2333.839863966313
 1176 2332.847374079217
 1177 2331.856149316356
 1178 2330.86618699226
 1179 2329.877484429434
 1180 2328.890038958328
 1181 2327.903847917302
 1182 2326.9189086526
 1183 2325.935218518321
 1184 2324.952774876386
 1185 2323.971575096507
 1186 2322.991616556164
 1187 2322.012896640568
 1188 2321.035412742638
 1189 2320.059162262966
 1190 2319.084142609794
 1191 2318.110351198979
 1192 2317.137785453969
 1193 2316.166442805773
 1194 2315.196320692931
 1195 2314.227416561487
 1196 2313.259727864961
 1197 2312.29325206432
 1198 2311.327986627951
 1199 2310.363929031631
 1200 2309.401076758503
 1201 2308.439427299045
 1202 2307.478978151044
 1203 2306.519726819568
 1204 2305.56167081694
 1205 2304.604807662709
 1206 2303.649134883627
 1207 2302.694650013616
 1208 2301.741350593744
 1209 2300.789234172203
 1210 2299.838298304276
 1211 2298.888540552313
 1212 2297.939958485704
 1213 2296.992549680857
 1214 2296.046311721166
 1215 2295.101242196988
 1216 2294.157338705617
 1217 2293.214598851261
 1218 2292.273020245011
 1219 2291.332600504819
 1220 2290.393337255473
 1221 2289.45522812857
 1222 2288.518270762492
 1223 2287.582462802383
 1224 2286.647801900118
 1225 2285.714285714286
 1226 2284.781911910159
 1227 2283.850678159673
 1228 2282.920582141398
 1229 2281.991621540518
 1230 2281.063794048805
 1231 2280.137097364592
 1232 2279.211529192759
 1233 2278.287087244696
 1234 2277.363769238288
 1235 2276.441572897889
 1236 2275.520495954297
 1237 2274.600536144734
 1238 2273.681691212818
 1239 2272.763958908544
 1240 2271.847336988259
 1241 2270.931823214638
 1242 2270.017415356663
 1243 2269.104111189598
 1244 2268.191908494971
 1245 2267.280805060543
 1246 2266.370798680294
 1247 2265.461887154396
 1248 2264.554068289191
 1249 2263.647339897171
 1250 2262.741699796952
 1251 2261.837145813256
 1252 2260.933675776886
 1253 2260.031287524706
 1254 2259.12997889962
 1255 2258.229747750547
 1256 2257.330591932401
 1257 2256.432509306073
 1258 2255.535497738404
 1259 2254.639555102166
 1260 2253.744679276044
 1261 2252.85086814461
 1262 2251.958119598303
 1263 2251.066431533411
 1264 2250.175801852048
 1265 2249.286228462133
 1266 2248.397709277371
 1267 2247.510242217229
 1268 2246.623825206922
 1269 2245.738456177384
 1270 2244.854133065255
 1271 2243.970853812858
 1272 2243.088616368178
 1273 2242.207418684842
 1274 2241.327258722103
 1275 2240.448134444816
 1276 2239.570043823417
 1277 2238.692984833909
 1278 2237.816955457838
 1279 2236.941953682272
 1280 2236.06797749979
 1281 2235.19502490845
 1282 2234.323093911782
 1283 2233.452182518761
 1284 2232.58228874379
 1285 2231.713410606683
 1286 2230.845546132642
 1287 2229.978693352242
 1288 2229.112850301411
 1289 2228.248015021411
 1290 2227.384185558818
 1291 2226.521359965507
 1292 2225.659536298629
 1293 2224.798712620598
 1294 2223.938886999067
 1295 2223.080057506914
 1296 2222.222222222222
 1297 2221.365379228263
 1298 2220.509526613475
 1299 2219.654662471452
 1300 2218.800784900916
 1301 2217.947892005711
 1302 2217.095981894773
 1303 2216.245052682124
 1304 2215.395102486845
 1305 2214.546129433066
 1306 2213.698131649942
 1307 2212.851107271641
 1308 2212.005054437324
 1309 2211.159971291128
 1310 2210.31585598215
 1311 2209.47270666443
 1312 2208.630521496931
 1313 2207.789298643527
 1314 2206.949036272981
 1315 2206.109732558935
 1316 2205.271385679885
 1317 2204.433993819172
 1318 2203.597555164959
 1319 2202.76206791022
 1320 2201.927530252721
 1321 2201.093940395004
 1322 2200.261296544368
 1323 2199.42959691286
 1324 2198.59883971725
 1325 2197.769023179024
 1326 2196.940145524359
 1327 2196.112204984112
 1328 2195.285199793807
 1329 2194.459128193611
 1330 2193.633988428327
 1331 2192.809778747372
 1332 2191.986497404764
 1333 2191.164142659107
 1334 2190.342712773574
 1335 2189.522206015894
 1336 2188.702620658331
 1337 2187.883954977678
 1338 2187.066207255232
 1339 2186.249375776787
 1340 2185.433458832612
 1341 2184.618454717441
 1342 2183.804361730457
 1343 2182.991178175273
 1344 2182.178902359924
 1345 2181.367532596847
 1346 2180.55706720287
 1347 2179.747504499192
 1348 2178.938842811373
 1349 2178.13108046932
 1350 2177.324215807269
 1351 2176.518247163773
 1352 2175.713172881685
 1353 2174.908991308148
 1354 2174.105700794576
 1355 2173.303299696645
 1356 2172.501786374274
 1357 2171.701159191613
 1358 2170.901416517028
 1359 2170.102556723092
 1360 2169.304578186562
 1361 2168.507479288372
 1362 2167.711258413619
 1363 2166.915913951546
 1364 2166.121444295529
 1365 2165.327847843067
 1366 2164.535122995764
 1367 2163.743268159315
 1368 2162.952281743501
 1369 2162.162162162162
 1370 2161.372907833197
 1371 2160.58451717854
 1372 2159.796988624155
 1373 2159.010320600018
 1374 2158.224511540104
 1375 2157.439559882375
 1376 2156.655464068768
 1377 2155.872222545182
 1378 2155.089833761461
 1379 2154.308296171387
 1380 2153.527608232662
 1381 2152.747768406899
 1382 2151.968775159607
 1383 2151.19062696018
 1384 2150.413322281881
 1385 2149.636859601836
 1386 2148.861237401014
 1387 2148.086454164219
 1388 2147.312508380076
 1389 2146.53939854102
 1390 2145.767123143281
 1391 2144.995680686874
 1392 2144.22506967559
 1393 2143.455288616973
 1394 2142.686336022321
 1395 2141.918210406664
 1396 2141.150910288757
 1397 2140.384434191068
 1398 2139.618780639762
 1399 2138.853948164694
 1400 2138.089935299395
 1401 2137.326740581059
 1402 2136.564362550534
 1403 2135.802799752307
 1404 2135.042050734495
 1405 2134.282114048832
 1406 2133.52298825066
 1407 2132.764671898912
 1408 2132.007163556104
 1409 2131.250461788328
 1410 2130.49456516523
 1411 2129.739472260008
 1412 2128.985181649398
 1413 2128.231691913659
 1414 2127.479001636567
 1415 2126.727109405403
 1416 2125.976013810936
 1417 2125.22571344742
 1418 2124.476206912579
 1419 2123.727492807596
 1420 2122.979569737101
 1421 2122.232436309164
 1422 2121.48609113528
 1423 2120.74053283036
 1424 2119.99576001272
 1425 2119.25177130407
 1426 2118.508565329505
 1427 2117.766140717489
 1428 2117.024496099853
 1429 2116.283630111776
 1430 2115.54354139178
 1431 2114.804228581718
 1432 2114.06569032676
 1433 2113.327925275389
 1434 2112.590932079385
 1435 2111.854709393818
 1436 2111.119255877038
 1437 2110.38457019066
 1438 2109.650650999559
 1439 2108.917496971859
 1440 2108.185106778919
 1441 2107.453479095329
 1442 2106.722612598893
 1443 2105.992505970626
 1444 2105.263157894737
 1445 2104.534567058626
 1446 2103.806732152868
 1447 2103.079651871208
 1448 2102.353324910547
 1449 2101.627749970935
 1450 2100.902925755561
 1451 2100.178850970741
 1452 2099.455524325912
 1453 2098.732944533618
 1454 2098.011110309504
 1455 2097.290020372305
 1456 2096.569673443837
 1457 2095.850068248984
 1458 2095.131203515696
 1459 2094.413077974973
 1460 2093.695690360855
 1461 2092.979039410419
 1462 2092.263123863766
 1463 2091.547942464008
 1464 2090.833493957267
 1465 2090.119777092656
 1466 2089.406790622281
 1467 2088.69453330122
 1468 2087.983003887522
 1469 2087.272201142197
 1470 2086.562123829204
 1471 2085.852770715443
 1472 2085.144140570748
 1473 2084.436232167874
 1474 2083.729044282493
 1475 2083.022575693182
 1476 2082.316825181414
 1477 2081.611791531552
 1478 2080.907473530835
 1479 2080.203869969375
 1480 2079.500979640145
 1481 2078.798801338972
 1482 2078.097333864524
 1483 2077.39657601831
 1484 2076.69652660466
 1485 2075.997184430728
 1486 2075.298548306475
 1487 2074.600617044663
 1488 2073.903389460851
 1489 2073.206864373377
 1490 2072.511040603359
 1491 2071.815916974683
 1492 2071.121492313991
 1493 2070.42776545068
 1494 2069.734735216888
 1495 2069.042400447487
 1496 2068.350759980076
 1497 2067.659812654974
 1498 2066.969557315207
 1499 2066.279992806504
 1500 2065.591117977289
 1501 2064.902931678669
 1502 2064.215432764432
 1503 2063.528620091032
 1504 2062.842492517587
 1505 2062.157048905868
 1506 2061.472288120292
 1507 2060.788209027915
 1508 2060.104810498419
 1509 2059.422091404112
 1510 2058.740050619915
 1511 2058.058687023355
 1512 2057.377999494559
 1513 2056.697986916243
 1514 2056.018648173709
 1515 2055.339982154832
 1516 2054.661987750057
 1517 2053.984663852387
 1518 2053.308009357381
 1519 2052.632023163142
 1520 2051.956704170308
 1521 2051.282051282051
 1522 2050.608063404064
 1523 2049.934739444555
 1524 2049.26207831424
 1525 2048.590078926336
 1526 2047.918740196551
 1527 2047.248061043083
 1528 2046.578040386603
 1529 2045.908677150258
 1530 2045.239970259655
 1531 2044.571918642858
 1532 2043.904521230384
 1533 2043.237776955188
 1534 2042.571684752661
 1535 2041.906243560624
 1536 2041.241452319315
 1537 2040.577309971389
 1538 2039.913815461907
 1539 2039.250967738327
 1540 2038.588765750502
 1541 2037.927208450671
 1542 2037.266294793449
 1543 2036.606023735824
 1544 2035.946394237151
 1545 2035.287405259137
 1546 2034.629055765847
 1547 2033.971344723685
 1548 2033.314271101396
 1549 2032.65783387005
 1550 2032.002032003048
 1551 2031.346864476102
 1552 2030.692330267238
 1553 2030.038428356783
 1554 2029.385157727364
 1555 2028.732517363895
 1556 2028.080506253575
 1557 2027.429123385881
 1558 2026.77836775256
 1559 2026.128238347621
 1560 2025.478734167333
 1561 2024.829854210215
 1562 2024.18159747703
 1563 2023.533962970778
 1564 2022.886949696695
 1565 2022.240556662235
 1566 2021.594782877076
 1567 2020.949627353106
 1568 2020.305089104421
 1569 2019.661167147315
 1570 2019.017860500275
 1571 2018.375168183976
 1572 2017.733089221273
 1573 2017.091622637197
 1574 2016.450767458945
 1575 2015.810522715879
 1576 2015.170887439514
 1577 2014.531860663516
 1578 2013.893441423696
 1579 2013.255628758001
 1580 2012.61842170651
 1581 2011.981819311427
 1582 2011.345820617076
 1583 2010.710424669894
 1584 2010.075630518424
 1585 2009.441437213313
 1586 2008.807843807301
 1587 2008.17484935522
 1588 2007.542452913982
 1589 2006.91065354258
 1590 2006.279450302077
 1591 2005.648842255601
 1592 2005.018828468342
 1593 2004.389408007544
 1594 2003.760579942497
 1595 2003.132343344538
 1596 2002.504697287035
 1597 2001.877640845394
 1598 2001.25117309704
 1599 2000.625293121421
 1600 2000
 1601 1999.375292816246
 1602 1998.75117065563
 1603 1998.127632605625
 1604 1997.504677755689
 1605 1996.882305197272
 1606 1996.260514023799
 1607 1995.639303330673
 1608 1995.018672215266
 1609 1994.398619776912
 1610 1993.779145116907
 1611 1993.160247338496
 1612 1992.541925546872
 1613 1991.924178849171
 1614 1991.307006354465
 1615 1990.690407173758
 1616 1990.074380419978
 1617 1989.458925207975
 1618 1988.844040654513
 1619 1988.229725878266
 1620 1987.615979999813
 1621 1987.002802141631
 1622 1986.390191428091
 1623 1985.778146985453
 1624 1985.16666794186
 1625 1984.555753427335
 1626 1983.945402573771
 1627 1983.335614514931
 1628 1982.726388386438
 1629 1982.117723325777
 1630 1981.50961847228
 1631 1980.902072967129
 1632 1980.295085953349
 1633 1979.688656575799
 1634 1979.082783981174
 1635 1978.477467317992
 1636 1977.872705736595
 1637 1977.268498389142
 1638 1976.664844429603
 1639 1976.061743013756
 1640 1975.459193299179
 1641 1974.85719444525
 1642 1974.255745613136
 1643 1973.654845965794
 1644 1973.05449466796
 1645 1972.454690886152
 1646 1971.855433788656
 1647 1971.256722545528
 1648 1970.658556328586
 1649 1970.060934311408
 1650 1969.463855669324
 1651 1968.867319579411
 1652 1968.271325220492
 1653 1967.675871773127
 1654 1967.080958419614
 1655 1966.486584343975
 1656 1965.892748731962
 1657 1965.299450771044
 1658 1964.706689650406
 1659 1964.114464560945
 1660 1963.522774695264
 1661 1962.931619247666
 1662 1962.340997414152
 1663 1961.750908392417
 1664 1961.16135138184
 1665 1960.572325583487
 1666 1959.983830200101
 1667 1959.395864436098
 1668 1958.808427497567
 1669 1958.221518592258
 1670 1957.635136929586
 1671 1957.049281720617
 1672 1956.463952178074
 1673 1955.879147516324
 1674 1955.294866951377
 1675 1954.711109700884
 1676 1954.127874984126
 1677 1953.545162022017
 1678 1952.962970037096
 1679 1952.38129825352
 1680 1951.800145897067
 1681 1951.219512195122
 1682 1950.639396376683
 1683 1950.059797672349
 1684 1949.480715314317
 1685 1948.902148536383
 1686 1948.324096573932
 1687 1947.746558663934
 1688 1947.169534044942
 1689 1946.593021957089
 1690 1946.01702164208
 1691 1945.44153234319
 1692 1944.866553305261
 1693 1944.292083774694
 1694 1943.71812299945
 1695 1943.144670229041
 1696 1942.571724714528
 1697 1941.999285708519
 1698 1941.42735246516
 1699 1940.855924240136
 1700 1940.285000290664
 1701 1939.714579875488
 1702 1939.144662254879
 1703 1938.575246690626
 1704 1938.006332446037
 1705 1937.437918785931
 1706 1936.870004976636
 1707 1936.302590285984
 1708 1935.735673983309
 1709 1935.16925533944
 1710 1934.603333626698
 1711 1934.037908118895
 1712 1933.472978091327
 1713 1932.908542820771
 1714 1932.344601585479
 1715 1931.781153665181
 1716 1931.21819834107
 1717 1930.65573489581
 1718 1930.093762613523
 1719 1929.532280779791
 1720 1928.971288681649
 1721 1928.41078560758
 1722 1927.850770847519
 1723 1927.291243692839
 1724 1926.732203436352
 1725 1926.173649372307
 1726 1925.615580796383
 1727 1925.057997005689
 1728 1924.500897298753
 1729 1923.944280975528
 1730 1923.38814733738
 1731 1922.832495687092
 1732 1922.277325328851
 1733 1921.722635568254
 1734 1921.168425712297
 1735 1920.614695069374
 1736 1920.061442949277
 1737 1919.508668663186
 1738 1918.956371523667
 1739 1918.404550844673
 1740 1917.853205941537
 1741 1917.302336130965
 1742 1916.751940731041
 1743 1916.202019061215
 1744 1915.652570442303
 1745 1915.103594196486
 1746 1914.555089647301
 1747 1914.007056119644
 1748 1913.459492939759
 1749 1912.912399435242
 1750 1912.36577493503
 1751 1911.819618769405
 1752 1911.273930269986
 1753 1910.728708769727
 1754 1910.183953602912
 1755 1909.639664105154
 1756 1909.095839613391
 1757 1908.552479465879
 1758 1908.009583002196
 1759 1907.467149563231
 1760 1906.925178491185
 1761 1906.383669129566
 1762 1905.842620823188
 1763 1905.302032918164
 1764 1904.761904761905
 1765 1904.222235703117
 1766 1903.683025091796
 1767 1903.144272279226
 1768 1902.605976617976
 1769 1902.068137461896
 1770 1901.530754166113
 1771 1900.99382608703
 1772 1900.45735258232
 1773 1899.921333010924
 1774 1899.38576673305
 1775 1898.850653110165
 1776 1898.315991504998
 1777 1897.78178128153
 1778 1897.248021804996
 1779 1896.714712441879
 1780 1896.181852559909
 1781 1895.649441528058
 1782 1895.117478716537
 1783 1894.585963496795
 1784 1894.054895241514
 1785 1893.524273324604
 1786 1892.994097121204
 1787 1892.464366007678
 1788 1891.935079361609
 1789 1891.406236561798
 1790 1890.877836988262
 1791 1890.349880022229
 1792 1889.822365046136
 1793 1889.295291443626
 1794 1888.768658599543
 1795 1888.242465899932
 1796 1887.716712732035
 1797 1887.191398484287
 1798 1886.666522546313
 1799 1886.142084308927
 1800 1885.618083164127
 1801 1885.094518505092
 1802 1884.571389726182
 1803 1884.04869622293
 1804 1883.526437392044
 1805 1883.004612631402
 1806 1882.483221340047
 1807 1881.962262918188
 1808 1881.441736767194
 1809 1880.921642289595
 1810 1880.401978889073
 1811 1879.882745970466
 1812 1879.363942939758
 1813 1878.845569204083
 1814 1878.327624171718
 1815 1877.810107252081
 1816 1877.293017855729
 1817 1876.776355394353
 1818 1876.260119280779
 1819 1875.74430892896
 1820 1875.228923753981
 1821 1874.713963172048
 1822 1874.199426600487
 1823 1873.685313457746
 1824 1873.171623163388
 1825 1872.658355138089
 1826 1872.145508803636
 1827 1871.633083582924
 1828 1871.121078899952
 1829 1870.609494179823
 1830 1870.098328848738
 1831 1869.587582333996
 1832 1869.077254063991
 1833 1868.567343468207
 1834 1868.057849977218
 1835 1867.548773022683
 1836 1867.040112037346
 1837 1866.531866455032
 1838 1866.024035710643
 1839 1865.516619240158
 1840 1865.009616480628
 1841 1864.503026870174
 1842 1863.996849847986
 1843 1863.491084854318
 1844 1862.985731330489
 1845 1862.480788718875
 1846 1861.976256462911
 1847 1861.472134007086
 1848 1860.968420796942
 1849 1860.46511627907
 1850 1859.962219901108
 1851 1859.459731111741
 1852 1858.957649360692
 1853 1858.455974098727
 1854 1857.954704777647
 1855 1857.453840850288
 1856 1856.953381770519
 1857 1856.453326993236
 1858 1855.953675974364
 1859 1855.454428170853
 1860 1854.955583040673
 1861 1854.457140042815
 1862 1853.959098637286
 1863 1853.461458285109
 1864 1852.964218448318
 1865 1852.467378589957
 1866 1851.970938174077
 1867 1851.474896665736
 1868 1850.97925353099
 1869 1850.4840082369
 1870 1849.989160251521
 1871 1849.494709043906
 1872 1849.000654084097
 1873 1848.506994843131
 1874 1848.01373079303
 1875 1847.520861406803
 1876 1847.028386158441
 1877 1846.536304522917
 1878 1846.044615976183
 1879 1845.553319995167
 1880 1845.06241605777
 1881 1844.571903642866
 1882 1844.081782230296
 1883 1843.592051300872
 1884 1843.102710336366
 1885 1842.613758819515
 1886 1842.125196234016
 1887 1841.637022064523
 1888 1841.149235796647
 1889 1840.661836916949
 1890 1840.174824912945
 1891 1839.688199273096
 1892 1839.201959486811
 1893 1838.716105044445
 1894 1838.230635437292
 1895 1837.745550157586
 1896 1837.260848698501
 1897 1836.776530554144
 1898 1836.292595219554
 1899 1835.809042190705
 1900 1835.325870964494
 1901 1834.843081038749
 1902 1834.360671912221
 1903 1833.878643084581
 1904 1833.396994056423
 1905 1832.915724329255
 1906 1832.434833405505
 1907 1831.95432078851
 1908 1831.47418598252
 1909 1830.994428492696
 1910 1830.515047825102
 1911 1830.03604348671
 1912 1829.557414985393
 1913 1829.079161829924
 1914 1828.601283529978
 1915 1828.12377959612
 1916 1827.646649539815
 1917 1827.169892873418
 1918 1826.693509110172
 1919 1826.217497764211
 1920 1825.741858350554
 1921 1825.266590385101
 1922 1824.791693384639
 1923 1824.317166866829
 1924 1823.843010350213
 1925 1823.369223354207
 1926 1822.895805399102
 1927 1822.422756006059
 1928 1821.950074697108
 1929 1821.477760995148
 1930 1821.005814423942
 1931 1820.534234508116
 1932 1820.06302077316
 1933 1819.59217274542
 1934 1819.121689952101
 1935 1818.651571921263
 1936 1818.181818181818
 1937 1817.712428263532
 1938 1817.243401697018
 1939 1816.774738013739
 1940 1816.306436745999
 1941 1815.83849742695
 1942 1815.370919590583
 1943 1814.90370277173
 1944 1814.436846506058
 1945 1813.970350330073
 1946 1813.504213781112
 1947 1813.038436397346
 1948 1812.573017717775
 1949 1812.107957282226
 1950 1811.643254631353
 1951 1811.178909306635
 1952 1810.714920850371
 1953 1810.251288805681
 1954 1809.788012716507
 1955 1809.325092127602
 1956 1808.862526584538
 1957 1808.400315633698
 1958 1807.938458822275
 1959 1807.476955698273
 1960 1807.015805810503
 1961 1806.555008708579
 1962 1806.094563942924
 1963 1805.634471064756
 1964 1805.174729626097
 1965 1804.715339179766
 1966 1804.256299279379
 1967 1803.797609479344
 1968 1803.339269334865
 1969 1802.881278401933
 1970 1802.423636237332
 1971 1801.966342398629
 1972 1801.50939644418
 1973 1801.052797933122
 1974 1800.596546425375
 1975 1800.140641481638
 1976 1799.68508266339
 1977 1799.229869532885
 1978 1798.775001653152
 1979 1798.320478587992
 1980 1797.866299901979
 1981 1797.412465160455
 1982 1796.958973929531
 1983 1796.505825776082
 1984 1796.053020267749
 1985 1795.600556972934
 1986 1795.148435460801
 1987 1794.696655301272
 1988 1794.245216065026
 1989 1793.7941173235
 1990 1793.343358648881
 1991 1792.892939614112
 1992 1792.442859792883
 1993 1791.993118759636
 1994 1791.543716089557
 1995 1791.09465135858
 1996 1790.645924143381
 1997 1790.197534021378
 1998 1789.749480570732
 1999 1789.301763370338
 2000 1788.854381999832




==> matlab/iter_lasso_1000_t.txt <==
 n t
1 100000
 2 66666.66666666666
 3 50000
 4 40000
 5 33333.33333333333
 6 28571.42857142857
 7 25000
 8 22222.22222222222
 9 20000
 10 18181.81818181818
 11 16666.66666666666
 12 15384.61538461538
 13 14285.71428571428
 14 13333.33333333333
 15 12500
 16 11764.70588235294
 17 11111.11111111111
 18 10526.31578947368
 19 10000
 20 9523.809523809523
 21 9090.909090909092
 22 8695.652173913044
 23 8333.333333333332
 24 8000
 25 7692.307692307692
 26 7407.407407407407
 27 7142.857142857142
 28 6896.551724137931
 29 6666.666666666667
 30 6451.612903225806
 31 6250
 32 6060.606060606061
 33 5882.35294117647
 34 5714.285714285714
 35 5555.555555555556
 36 5405.405405405406
 37 5263.157894736842
 38 5128.205128205128
 39 5000
 40 4878.048780487805
 41 4761.904761904761
 42 4651.162790697675
 43 4545.454545454546
 44 4444.444444444444
 45 4347.826086956522
 46 4255.31914893617
 47 4166.666666666666
 48 4081.632653061224
 49 4000
 50 3921.56862745098
 51 3846.153846153846
 52 3773.584905660377
 53 3703.703703703703
 54 3636.363636363636
 55 3571.428571428571
 56 3508.771929824561
 57 3448.275862068966
 58 3389.830508474576
 59 3333.333333333333
 60 3278.688524590164
 61 3225.806451612903
 62 3174.603174603174
 63 3125
 64 3076.923076923077
 65 3030.30303030303
 66 2985.074626865672
 67 2941.176470588235
 68 2898.550724637681
 69 2857.142857142857
 70 2816.901408450704
 71 2777.777777777778
 72 2739.72602739726
 73 2702.702702702703
 74 2666.666666666667
 75 2631.578947368421
 76 2597.402597402598
 77 2564.102564102564
 78 2531.645569620253
 79 2500
 80 2469.135802469136
 81 2439.024390243902
 82 2409.638554216868
 83 2380.952380952381
 84 2352.941176470588
 85 2325.581395348837
 86 2298.850574712644
 87 2272.727272727273
 88 2247.191011235955
 89 2222.222222222222
 90 2197.802197802198
 91 2173.913043478261
 92 2150.537634408602
 93 2127.659574468085
 94 2105.263157894737
 95 2083.333333333333
 96 2061.855670103093
 97 2040.816326530612
 98 2020.20202020202
 99 2000




==> matlab/iter_lasso_125_sqrt.txt <==
 n sqrt
1 10000
 2 7071.067811865475
 3 5773.502691896259
 4 5000
 5 4472.13595499958
 6 4082.482904638631
 7 3779.644730092272
 8 3535.533905932738
 9 3333.333333333333
 10 3162.277660168379
 11 3015.113445777636
 12 2886.751345948129
 13 2773.500981126146
 14 2672.612419124244
 15 2581.988897471611
 16 2500
 17 2425.35625036333
 18 2357.022603955159
 19 2294.157338705617
 20 2236.06797749979
 21 2182.178902359924
 22 2132.007163556104
 23 2085.144140570748
 24 2041.241452319315
 25 2000
 26 1961.16135138184
 27 1924.500897298753
 28 1889.822365046136
 29 1856.953381770519
 30 1825.741858350554
 31 1796.053020267749
 32 1767.766952966369
 33 1740.776559556979
 34 1714.985851425088
 35 1690.308509457033
 36 1666.666666666667
 37 1643.989873053573
 38 1622.214211307625
 39 1601.281538050871
 40 1581.13883008419
 41 1561.737618886061
 42 1543.033499620919
 43 1524.985703326047
 44 1507.556722888818
 45 1490.71198499986
 46 1474.419561548971
 47 1458.649914978946
 48 1443.375672974065
 49 1428.571428571428
 50 1414.213562373095
 51 1400.28008402801
 52 1386.750490563073
 53 1373.60563948689
 54 1360.827634879543
 55 1348.399724926484
 56 1336.306209562122
 57 1324.532357065044
 58 1313.064328597226
 59 1301.889109808239
 60 1290.994448735805
 61 1280.36879932896
 62 1270.001270001905
 63 1259.881576697424
 64 1250
 65 1240.347345892085
 66 1230.914909793327
 67 1221.694443563052
 68 1212.678125181665
 69 1203.858530857692
 70 1195.228609334394
 71 1186.781658193853
 72 1178.511301977579
 73 1170.411471961306
 74 1162.476387438193
 75 1154.700538379251
 76 1147.078669352809
 77 1139.605764596379
 78 1132.277034144596
 79 1125.087900926024
 80 1118.033988749895
 81 1111.111111111111
 82 1104.315260748465
 83 1097.642599896903
 84 1091.089451179962
 85 1084.652289093281
 86 1078.327732034384
 87 1072.112534837795
 88 1066.003581778052
 89 1059.99788000636
 90 1054.09255338946
 91 1048.284836721918
 92 1042.572070285374
 93 1036.951694730425
 94 1031.421246258793
 95 1025.978352085154
 96 1020.620726159658
 97 1015.346165133619
 98 1010.152544552211
 99 1005.037815259212
 100 1000
 101 995.0371902099891
 102 990.1475429766745
 103 985.3292781642932
 104 980.5806756909202
 105 975.9000729485333
 106 971.2858623572641
 107 966.7364890456636
 108 962.2504486493763
 109 957.8262852211514
 110 953.4625892455924
 111 949.157995752499
 112 944.911182523068
 113 940.7208683835972
 114 936.585811581694
 115 932.5048082403138
 116 928.4766908852594
 117 924.5003270420485
 118 920.5746178983235
 119 916.6984970282114
 120 912.8709291752768
 121 909.0909090909091
 122 905.3574604251853
 123 901.6696346674323
 124 898.0265101338746
 125 894.4271909999159
 126 890.870806374748
 127 887.3565094161139
 128 883.8834764831844
 129 880.4509063256238
 130 877.0580193070293
 131 873.704056661038
 132 870.3882797784893
 133 867.1099695241199
 134 863.8684255813602
 135 860.6629658238704
 136 857.4929257125441
 137 854.357657716761
 138 851.2565307587486
 139 848.1889296799709
 140 845.1542547285165
 141 842.1519210665191
 142 839.181358296689
 143 836.2420100070908
 144 833.3333333333333
 145 830.4547985373997
 146 827.6058886023679
 147 824.7860988423225
 148 821.9949365267864
 149 819.2319205190406
 150 816.4965809277261
 151 813.7884587711594
 152 811.1071056538127
 153 808.4520834544433
 154 805.8229640253803
 155 803.2193289024989
 156 800.6407690254357
 157 798.0868844676221
 158 795.5572841757299
 159 793.0515857181441
 160 790.5694150420949
 161 788.1104062391006
 162 785.6742013183861
 163 783.2604499879574
 164 780.8688094430304
 165 778.498944161523
 166 776.1505257063328
 167 773.8232325341368
 168 771.5167498104596
 169 769.2307692307693
 170 766.9649888473704
 171 764.7191129018726
 172 762.4928516630233
 173 760.2859212697056
 174 758.0980435789033
 175 755.9289460184544
 176 753.778361444409
 177 751.6460280028289
 178 749.5316889958614
 179 747.4350927519359
 180 745.3559924999299
 181 743.2941462471664
 182 741.2493166611011
 183 739.2212709545729
 184 737.2097807744857
 185 735.2146220938077
 186 733.2355751067665
 187 731.2724241271306
 188 729.3249574894728
 189 727.392967453308
 190 725.4762501100116
 191 723.5746052924217
 192 721.6878364870323
 193 719.8157507486945
 194 717.9581586177381
 195 716.1148740394329
 196 714.2857142857142
 197 712.4704998790965
 198 710.6690545187015
 199 708.8812050083358
 200 707.1067811865476
 201 705.3456158585983
 202 703.5975447302918
 203 701.8624063435965
 204 700.1400420140048
 205 698.4302957695782
 206 696.7330142916177
 207 695.0480468569159
 208 693.3752452815364
 209 691.7144638660747
 210 690.0655593423543
 211 688.4283908215143
 212 686.8028197434452
 213 685.1887098275316
 214 683.5859270246633
 215 681.9943394704735
 216 680.4138174397717
 217 678.8442333021306
 218 677.2854614785964
 219 675.7373783994859
 220 674.1998624632421
 221 672.6727939963124
 222 671.1560552140243
 223 669.6495301824251
 224 668.153104781061
 225 666.6666666666666
 226 665.1901052377393
 227 663.723311599972
 228 662.266178532522
 229 660.8186004550897
 230 659.380473395787
 231 657.951694959769
 232 656.5321642986128
 233 655.1217820804184
 234 653.7204504606134
 235 652.3280730534423
 236 650.9445549041194
 237 649.5698024616308
 238 648.2037235521644
 239 646.8462273531509
 240 645.4972243679027
 241 644.1566264008309
 242 642.824346533225
 243 641.5002990995841
 244 640.1843996644799
 245 638.8765649999399
 246 637.5767130633382
 247 636.2847629757778
 248 635.0006350009526
 249 633.724250524478
 250 632.4555320336758
 251 631.1944030978032
 252 629.940788348712
 253 628.6946134619315
 254 627.4558051381586
 255 626.2242910851495
 256 625
 257 623.7828615518054
 258 622.5728063646903
 259 621.3697660012001
 260 620.1736729460423
 261 618.9844605901729
 262 617.8020632152154
 263 616.6264159782073
 264 615.4574548966636
 265 614.2951168339512
 266 613.1393394849658
 267 611.9900613621046
 268 610.8472217815262
 269 609.7107608496923
 270 608.5806194501846
 271 607.456739230787
 272 606.3390625908324
 273 605.2275326688025
 274 604.122093330177
 275 603.0226891555271
 276 601.929265428846
 277 600.8417681261096
 278 599.7601439040673
 279 598.6843400892496
 280 597.6143046671968
 281 596.5499862718935
 282 595.4913341754136
 283 594.438298277764
 284 593.3908290969266
 285 592.3488777590924
 286 591.3123959890826
 287 590.2813361009553
 288 589.2556509887896
 289 588.2352941176471
 290 587.2202195147034
 291 586.2103817605492
 292 585.2057359806529
 293 584.206237836986
 294 583.2118435198043
 295 582.2225097395821
 296 581.2381937190964
 297 580.2588531856594
 298 579.2844463634923
 299 578.3149319662402
 300 577.3502691896257
 301 576.390417704235
 302 575.435337648436
 303 574.4849896214261
 304 573.5393346764043
 305 572.5983343138682
 306 571.6619504750295
 307 570.7301455353496
 308 569.8028822981897
 309 568.8801239885743
 310 567.9618342470648
 311 567.0479771237427
 312 566.1385170722978
 313 565.2334189442215
 314 564.3326479831003
 315 563.436169819011
 316 562.5439504630119
 317 561.6559563017304
 318 560.7721540920444
 319 559.8925109558543
 320 559.0169943749474
 321 558.1455721859476
 322 557.2782125753528
 323 556.4148840746573
 324 555.5555555555555
 325 554.7001962252291
 326 553.8487756217113
 327 553.001263609331
 328 552.1576303742327
 329 551.3178464199713
 330 550.4818825631803
 331 549.6497099293126
 332 548.8212999484517
 333 547.996624351191
 334 547.1756551645827
 335 546.3583647081531
 336 545.544725589981
 337 544.7347107028432
 338 543.9282932204212
 339 543.1254465935684
 340 542.3261445466404
 341 541.5303610738823
 342 540.7380704358752
 343 539.9492471560388
 344 539.163866017192
 345 538.3819020581656
 346 537.6033305704703
 347 536.828127095019
 348 536.0562674188974
 349 535.2877275721892
 350 534.5224838248487
 351 533.7605126836238
 352 533.001790889026
 353 532.2462954123495
 354 531.494003452734
 355 530.7448924342752
 356 529.99894000318
 357 529.2561240249631
 358 528.5164225816899
 359 527.7798139692595
 360 527.0462766947298
 361 526.3157894736842
 362 525.5883312276368
 363 524.863881081478
 364 524.1424183609591
 365 523.4239225902138
 366 522.7083734893167
 367 521.9957509718805
 368 521.286035142687
 369 520.5792062953535
 370 519.8752449100364
 371 519.174131651165
 372 518.4758473652126
 373 517.7803730784977
 374 517.0876899950191
 375 516.3977794943222
 376 515.7106231293967
 377 515.0262026246047
 378 514.3444998736397
 379 513.6654969375141
 380 512.989176042577
 381 512.3155195785599
 382 511.6445100966508
 383 510.976130307596
 384 510.3103630798288
 385 509.6471914376256
 386 508.9865985592876
 387 508.3285677753489
 388 507.6730825668096
 389 507.0201265633938
 390 506.3696835418334
 391 505.7217374241736
 392 505.0762722761053
 393 504.4332723053183
 394 503.7927218598784
 395 503.1546054266276
 396 502.5189076296061
 397 501.8856132284956
 398 501.2547071170855
 399 500.6261743217589
 400 500
 401 499.3761694389223
 402 498.7546680538164
 403 498.1354813867179
 404 497.5185951049946
 405 496.9039949999533
 406 496.2916669854651
 407 495.6815970966096
 408 495.0737714883372
 409 494.4681764341487
 410 493.8647983247948
 411 493.26362366699
 412 492.6646390821466
 413 492.0678313051229
 414 491.4731871829905
 415 490.880693673816
 416 490.2903378454601
 417 489.7021068743917
 418 489.1159880445185
 419 488.5319687460315
 420 487.9500364742667
 421 487.3701788285794
 422 486.7923835112355
 423 486.2166383263151
 424 485.6429311786321
 425 485.071250072666
 426 484.5015831115091
 427 483.9339184958272
 428 483.3682445228318
 429 482.8045495852676
 430 482.2428221704121
 431 481.683050859088
 432 481.1252243246881
 433 480.5693313322127
 434 480.0153607373193
 435 479.4633014853841
 436 478.9131426105757
 437 478.3648732349399
 438 477.8184825674966
 439 477.2739599033476
 440 476.7312946227962
 441 476.1904761904761
 442 475.6514941544941
 443 475.1143381455799
 444 474.5789978762495
 445 474.0454631399772
 446 473.5137238103785
 447 472.9837698404021
 448 472.455591261534
 449 471.9291781830087
 450 471.4045207910317
 451 470.8816093480111
 452 470.3604341917986
 453 469.8409857349396
 454 469.3232544639321
 455 468.8072309384954
 456 468.292905790847
 457 467.780269724988
 458 467.2693135159977
 459 466.7600280093366
 460 466.2524041201569
 461 465.7464328326223
 462 465.2421051992354
 463 464.7394123401731
 464 464.2383454426297
 465 463.7388957601683
 466 463.2410546120795
 467 462.7448133827476
 468 462.2501635210243
 469 461.7570965396102
 470 461.2656040144425
 471 460.7756775840914
 472 460.2873089491617
 473 459.8004898717028
 474 459.3152121746253
 475 458.8314677411235
 476 458.3492485141057
 477 457.8685464956301
 478 457.3893537463483
 479 456.9116623849538
 480 456.4354645876384
 481 455.9607525875532
 482 455.4875186742769
 483 455.01575519329
 484 454.5454545454546
 485 454.0766091864999
 486 453.6092116265145
 487 453.1432544294438
 488 452.6787302125927
 489 452.2156316461346
 490 451.7539514526256
 491 451.2936824065242
 492 450.8348173337162
 493 450.3773491110449
 494 449.9212706658475
 495 449.4665749754947
 496 449.0132550669373
 497 448.5613040162566
 498 448.1107149482208
 499 447.6614810358452
 500 447.2135954999579




==> matlab/iter_lasso_125_t.txt <==
 n t
1 10000
 2 6666.666666666666
 3 5000
 4 4000
 5 3333.333333333333
 6 2857.142857142857
 7 2500
 8 2222.222222222222
 9 2000
 10 1818.181818181818
 11 1666.666666666667
 12 1538.461538461539
 13 1428.571428571428
 14 1333.333333333333
 15 1250
 16 1176.470588235294
 17 1111.111111111111
 18 1052.631578947368
 19 1000
 20 952.3809523809523
 21 909.0909090909091
 22 869.5652173913044
 23 833.3333333333333
 24 800
 25 769.2307692307693
 26 740.7407407407406
 27 714.2857142857142
 28 689.6551724137931
 29 666.6666666666666
 30 645.1612903225806
 31 625
 32 606.0606060606061
 33 588.2352941176471
 34 571.4285714285714
 35 555.5555555555555
 36 540.5405405405405
 37 526.3157894736842
 38 512.8205128205128
 39 500
 40 487.8048780487805
 41 476.1904761904761
 42 465.1162790697674
 43 454.5454545454546
 44 444.4444444444445
 45 434.7826086956522
 46 425.531914893617
 47 416.6666666666666
 48 408.1632653061224
 49 400




==> matlab/iter_lasso_1500_500_sqrt.txt <==
 n p_1500
1 908660.4
 2 4736814
 3 22533.02
 4 20883.5
 5 15038.53
 6 13270.83
 7 11678.63
 8 10198.17
 9 9750.360000000001
 10 8487.184999999999
 11 8488.109
 12 7373.151
 13 7590.929
 14 6578.399
 15 6916.252
 16 5976.666
 17 6387.694
 18 5501.683
 19 5960.566
 20 5115.024
 21 5606.93
 22 4792.725
 23 5308.392
 24 4518.983
 25 5052.321
 26 4282.908
 27 4829.746
 28 4076.727
 29 4634.105
 30 3894.725
 31 4460.485
 32 3732.598
 33 4305.124
 34 3587.034
 35 4165.094
 36 3455.44
 37 4038.077
 38 3335.754
 39 3922.212
 40 3226.312
 41 3815.987
 42 3125.756
 43 3718.159
 44 3032.965
 45 3627.695
 46 2947.004
 47 3543.732
 48 2867.089
 49 3465.54
 50 2792.554
 51 3392.497
 52 2722.831
 53 3324.071
 54 2657.432
 55 3259.803
 56 2595.934
 57 3199.295
 58 2537.971
 59 3142.2
 60 2483.221
 61 3088.214
 62 2431.403
 63 3037.067
 64 2382.268
 65 2988.525
 66 2335.595
 67 2942.375
 68 2291.188
 69 2898.431
 70 2248.873
 71 2856.525
 72 2208.493
 73 2816.506
 74 2169.906
 75 2778.238
 76 2132.986
 77 2741.601
 78 2097.618
 79 2706.481
 80 2063.697
 81 2672.78
 82 2031.128
 83 2640.404
 84 1999.826
 85 2609.272
 86 1969.711
 87 2579.305
 88 1940.711
 89 2550.434
 90 1912.76
 91 2522.596
 92 1885.796
 93 2495.729
 94 1859.765
 95 2469.781
 96 1834.614
 97 2444.7
 98 1810.295
 99 2420.439
 100 1786.764
 101 2396.957
 102 1763.979
 103 2374.211
 104 1741.904
 105 2352.166
 106 1720.501
 107 2330.786
 108 1699.738
 109 2310.038
 110 1679.584
 111 2289.893
 112 1660.01
 113 2270.323
 114 1640.99
 115 2251.301
 116 1622.497
 117 2232.801
 118 1604.509
 119 2214.801
 120 1587.002
 121 2197.28
 122 1569.957
 123 2180.216
 124 1553.353
 125 2163.589
 126 1537.172
 127 2147.383
 128 1521.397
 129 2131.579
 130 1506.01
 131 2116.162
 132 1490.997
 133 2101.116
 134 1476.343
 135 2086.427
 136 1462.034
 137 2072.08
 138 1448.056
 139 2058.064
 140 1434.397
 141 2044.365
 142 1421.046
 143 2030.972
 144 1407.991
 145 2017.873
 146 1395.221
 147 2005.059
 148 1382.727
 149 1992.52
 150 1370.498
 151 1980.245
 152 1358.526
 153 1968.225
 154 1346.802
 155 1956.453
 156 1335.316
 157 1944.919
 158 1324.063
 159 1933.616
 160 1313.033
 161 1922.537
 162 1302.22
 163 1911.673
 164 1291.616
 165 1901.019
 166 1281.216
 167 1890.567
 168 1271.012
 169 1880.312
 170 1260.999
 171 1870.247
 172 1251.17
 173 1860.367
 174 1241.521
 175 1850.666
 176 1232.046
 177 1841.139
 178 1222.74
 179 1831.78
 180 1213.597
 181 1822.585
 182 1204.614
 183 1813.55
 184 1195.786
 185 1804.669
 186 1187.108
 187 1795.938
 188 1178.576
 189 1787.354
 190 1170.186
 191 1778.912
 192 1161.935
 193 1770.608
 194 1153.818
 195 1762.439
 196 1145.832
 197 1754.401
 198 1137.973
 199 1746.491
 200 1130.239
 201 1738.705
 202 1122.626
 203 1731.04
 204 1115.13
 205 1723.493
 206 1107.75
 207 1716.061
 208 1100.481
 209 1708.742
 210 1093.322
 211 1701.532
 212 1086.27
 213 1694.428
 214 1079.321
 215 1687.429
 216 1072.474
 217 1680.532
 218 1065.726
 219 1673.734
 220 1059.074
 221 1667.032
 222 1052.517
 223 1660.426
 224 1046.052
 225 1653.912
 226 1039.678
 227 1647.488
 228 1033.391
 229 1641.153
 230 1027.191
 231 1634.903
 232 1021.074
 233 1628.739
 234 1015.04
 235 1622.657
 236 1009.086
 237 1616.655
 238 1003.211
 239 1610.733
 240 997.4132
 241 1604.887
 242 991.6905
 243 1599.118
 244 986.0415
 245 1593.422
 246 980.4648
 247 1587.799
 248 974.9587
 249 1582.247
 250 969.5218
 251 1576.764
 252 964.1526
 253 1571.349
 254 958.8499
 255 1566.001
 256 953.6122
 257 1560.718
 258 948.4382000000001
 259 1555.499
 260 943.3267
 261 1550.344
 262 938.2764
 263 1545.249
 264 933.2862
 265 1540.215
 266 928.3548
 267 1535.24
 268 923.4811
 269 1530.323
 270 918.664
 271 1525.462
 272 913.9023999999999
 273 1520.658
 274 909.1953999999999
 275 1515.908
 276 904.5417
 277 1511.212
 278 899.9406
 279 1506.569
 280 895.3909
 281 1501.978
 282 890.8918
 283 1497.437
 284 886.4423
 285 1492.946
 286 882.0415
 287 1488.505
 288 877.6885
 289 1484.111
 290 873.3826
 291 1479.765
 292 869.1228
 293 1475.465
 294 864.9084
 295 1471.21
 296 860.7385
 297 1467.001
 298 856.6124
 299 1462.835
 300 852.5293
 301 1458.713
 302 848.4885
 303 1454.633
 304 844.4893
 305 1450.595
 306 840.5309
 307 1446.598
 308 836.6127
 309 1442.642
 310 832.7341
 311 1438.725
 312 828.8942
 313 1434.848
 314 825.0925999999999
 315 1431.009
 316 821.3286000000001
 317 1427.207
 318 817.6016
 319 1423.443
 320 813.9109999999999
 321 1419.716
 322 810.2560999999999
 323 1416.025
 324 806.6365
 325 1412.369
 326 803.0516
 327 1408.748
 328 799.5007000000001
 329 1405.161
 330 795.9835
 331 1401.608
 332 792.4994
 333 1398.089
 334 789.0477
 335 1394.602
 336 785.6282
 337 1391.147
 338 782.2402
 339 1387.725
 340 778.8833
 341 1384.333
 342 775.557
 343 1380.973
 344 772.2609
 345 1377.642
 346 768.9945
 347 1374.342
 348 765.7574
 349 1371.071
 350 762.5491
 351 1367.829
 352 759.3692
 353 1364.616
 354 756.2173
 355 1361.431
 356 753.093
 357 1358.274
 358 749.9959
 359 1355.145
 360 746.9256
 361 1352.042
 362 743.8817
 363 1348.966
 364 740.8638999999999
 365 1345.916
 366 737.8718
 367 1342.892
 368 734.905
 369 1339.893
 370 731.9632
 371 1336.92
 372 729.046
 373 1333.972
 374 726.153
 375 1331.048
 376 723.2841
 377 1328.148
 378 720.4387
 379 1325.272
 380 717.6167
 381 1322.419
 382 714.8176999999999
 383 1319.59
 384 712.0413
 385 1316.783
 386 709.2874
 387 1313.999
 388 706.5555000000001
 389 1311.237
 390 703.8454
 391 1308.498
 392 701.1568
 393 1305.78
 394 698.4894
 395 1303.083
 396 695.843
 397 1300.407
 398 693.2173
 399 1297.753
 400 690.612
 401 1295.118
 402 345.5148
 403 1e-17




==> matlab/iter_lasso_1500_500_t.txt <==
 n p_1500
1 1248072
 2 3116947
 3 7567.392
 4 14424.78
 5 5994.527
 6 8244.432000000001
 7 4782.068
 8 5654.579
 9 3961.6
 10 4252.341
 11 3385.012
 12 3378.644
 13 2961.376
 14 2783.844
 15 2638.203
 16 2353.489
 17 2384.045
 18 2027.984
 19 2179.157
 20 1773.328
 21 2010.595
 22 1568.744
 23 1869.546
 24 1400.833
 25 1749.82
 26 1260.573
 27 1646.942
 28 1141.671
 29 1557.605
 30 1039.605
 31 1479.308
 32 951.0426
 33 1410.13
 34 873.4756
 35 1348.57
 36 804.9793
 37 1293.438
 38 744.0531
 39 1243.78
 40 363.0745
 41 1e-17




==> matlab/iter_lasso_2000_1000_sqrt.txt <==
 n p_2000
1 2769622
 2 13282380
 3 28849.85
 4 29165.16
 5 18936.71
 6 18883.35
 7 14497.67
 8 14728.31
 9 11951.96
 10 12412.97
 11 10286.39
 12 10904.7
 13 9103.013000000001
 14 9828.307000000001
 15 8213.392
 16 9013.099
 17 7516.617
 18 8369.455
 19 6953.673
 20 7845.396
 21 6487.675
 22 7408.494
 23 6094.341
 24 7037.359
 25 5757.007
 26 6717.252
 27 5463.833
 28 6437.647
 29 5206.165
 30 6190.806
 31 4977.521
 32 5970.9
 33 4772.942
 34 5773.443
 35 4588.566
 36 5594.924
 37 4421.336
 38 5432.546
 39 4268.8
 40 5284.056
 41 4128.963
 42 5147.614
 43 4000.187
 44 5021.701
 45 3881.112
 46 4905.051
 47 3770.6
 48 4796.599
 49 3667.689
 50 4695.444
 51 3571.559
 52 4600.815
 53 3481.509
 54 4512.051
 55 3396.935
 56 4428.578
 57 3317.312
 58 4349.9
 59 3242.182
 60 4275.581
 61 3171.146
 62 4205.24
 63 3103.849
 64 4138.538
 65 3039.979
 66 4075.177
 67 2979.26
 68 4014.891
 69 2921.445
 70 3957.443
 71 2866.313
 72 3902.619
 73 2813.664
 74 3850.23
 75 2763.322
 76 3800.102
 77 2715.124
 78 3752.079
 79 2668.925
 80 3706.021
 81 2624.592
 82 3661.798
 83 2582.005
 84 3619.293
 85 2541.053
 86 3578.4
 87 2501.636
 88 3539.021
 89 2463.661
 90 3501.065
 91 2427.044
 92 3464.45
 93 2391.707
 94 3429.099
 95 2357.578
 96 3394.943
 97 2324.59
 98 3361.917
 99 2292.682
 100 3329.96
 101 2261.797
 102 3299.017
 103 2231.883
 104 3269.035
 105 2202.889
 106 3239.967
 107 2174.771
 108 3211.768
 109 2147.486
 110 3184.395
 111 2120.994
 112 3157.81
 113 2095.257
 114 3131.977
 115 2070.241
 116 3106.859
 117 2045.913
 118 3082.427
 119 2022.243
 120 3058.648
 121 1999.202
 122 3035.496
 123 1976.762
 124 3012.943
 125 1954.899
 126 2990.964
 127 1933.588
 128 2969.536
 129 1912.807
 130 2948.636
 131 1892.534
 132 2928.243
 133 1872.75
 134 2908.337
 135 1853.435
 136 2888.899
 137 1834.57
 138 2869.912
 139 1816.14
 140 2851.358
 141 1798.128
 142 2833.221
 143 1780.518
 144 2815.486
 145 1763.296
 146 2798.139
 147 1746.447
 148 2781.166
 149 1729.96
 150 2764.554
 151 1713.821
 152 2748.29
 153 1698.018
 154 2732.362
 155 1682.539
 156 2716.759
 157 1667.375
 158 2701.471
 159 1652.514
 160 2686.486
 161 1637.947
 162 2671.796
 163 1623.664
 164 2657.39
 165 1609.657
 166 2643.26
 167 1595.916
 168 2629.398
 169 1582.433
 170 2615.794
 171 1569.201
 172 2602.441
 173 1556.212
 174 2589.332
 175 1543.458
 176 2576.459
 177 1530.932
 178 2563.815
 179 1518.629
 180 2551.394
 181 1506.541
 182 2539.189
 183 1494.663
 184 2527.194
 185 1482.988
 186 2515.403
 187 1471.51
 188 2503.811
 189 1460.225
 190 2492.412
 191 1449.127
 192 2481.201
 193 1438.211
 194 2470.172
 195 1427.472
 196 2459.321
 197 1416.905
 198 2448.644
 199 1406.506
 200 2438.135
 201 1396.271
 202 2427.791
 203 1386.195
 204 2417.607
 205 1376.274
 206 2407.578
 207 1366.505
 208 2397.702
 209 1356.883
 210 2387.975
 211 1347.405
 212 2378.392
 213 1338.068
 214 2368.95
 215 1328.867
 216 2359.646
 217 1319.8
 218 2350.477
 219 1310.864
 220 2341.439
 221 1302.055
 222 2332.529
 223 1293.371
 224 2323.744
 225 1284.808
 226 2315.082
 227 1276.365
 228 2306.54
 229 1268.037
 230 2298.114
 231 1259.823
 232 2289.803
 233 1251.719
 234 2281.604
 235 1243.724
 236 2273.513
 237 1235.836
 238 2265.53
 239 1228.051
 240 2257.651
 241 1220.368
 242 2249.875
 243 1212.784
 244 2242.199
 245 1205.298
 246 2234.62
 247 1197.906
 248 2227.138
 249 1190.608
 250 2219.75
 251 1183.402
 252 2212.454
 253 1176.285
 254 2205.248
 255 1169.255
 256 2198.13
 257 1162.312
 258 2191.099
 259 1155.452
 260 2184.153
 261 1148.675
 262 2177.29
 263 1141.979
 264 2170.509
 265 1135.362
 266 2163.807
 267 1128.823
 268 2157.184
 269 1122.36
 270 2150.638
 271 1115.972
 272 2144.167
 273 1109.658
 274 2137.77
 275 1103.415
 276 2131.446
 277 1097.243
 278 2125.193
 279 1091.14
 280 2119.011
 281 1085.105
 282 2112.896
 283 1079.138
 284 2106.849
 285 1073.235
 286 2100.869
 287 1067.397
 288 2094.953
 289 1061.623
 290 2089.101
 291 1055.91
 292 2083.312
 293 1050.259
 294 2077.585
 295 1044.667
 296 2071.918
 297 1039.134
 298 2066.31
 299 1033.66
 300 2060.761
 301 1028.242
 302 2055.27
 303 1022.88
 304 2049.835
 305 1017.573
 306 2044.455
 307 1012.32
 308 2039.13
 309 1007.12
 310 2033.859
 311 1001.973
 312 2028.64
 313 996.8767
 314 2023.474
 315 991.8312
 316 2018.358
 317 986.8354
 318 2013.293
 319 981.8885
 320 2008.277
 321 976.9897999999999
 322 2003.31
 323 972.1384
 324 1998.391
 325 967.3337
 326 1993.519
 327 962.5748
 328 1988.693
 329 957.8611
 330 1983.912
 331 953.1917999999999
 332 1979.177
 333 948.5663
 334 1974.486
 335 943.9838999999999
 336 1969.839
 337 939.444
 338 1965.234
 339 934.9458
 340 1960.672
 341 930.4888
 342 1956.151
 343 926.0723
 344 1951.671
 345 921.6957
 346 1947.232
 347 917.3584
 348 1942.832
 349 913.0599999999999
 350 1938.471
 351 908.7997
 352 1934.15
 353 904.577
 354 1929.866
 355 900.3914
 356 1925.619
 357 896.2423
 358 1921.41
 359 892.1292999999999
 360 1917.237
 361 888.0517
 362 1913.1
 363 884.0092
 364 1908.998
 365 880.0011
 366 1904.932
 367 876.0271
 368 1900.899
 369 872.0866
 370 1896.901
 371 868.1792
 372 1892.936
 373 864.3044
 374 1889.004
 375 860.4618
 376 1885.105
 377 856.6509
 378 1881.237
 379 852.8714
 380 1877.402
 381 849.1227
 382 1873.597
 383 845.4044
 384 1869.824
 385 841.7163
 386 1866.081
 387 838.0577
 388 1862.367
 389 834.4285
 390 1858.684
 391 830.8280999999999
 392 1855.03
 393 827.2562
 394 1851.404
 395 823.7124
 396 1847.807
 397 820.1964
 398 1844.238
 399 816.7078
 400 1840.697
 401 813.2463
 402 1837.183
 403 809.8114
 404 1833.697
 405 404.7386
 406 1e-17




==> matlab/iter_lasso_2000_1000_t.txt <==
 n p_2000
1 3750724
 2 8921354
 3 7789.389
 4 21405
 5 6506.008
 6 12478.48
 7 5147.38
 8 8789.07
 9 4167.375
 10 6808.242
 11 3459.469
 12 5581.109
 13 2931.351
 14 4749.189
 15 2524.553
 16 4149.196
 17 2202.487
 18 3696.529
 19 1941.587
 20 3343.116
 21 1726.144
 22 3059.675
 23 1545.341
 24 2827.375
 25 1391.509
 26 2633.567
 27 1259.069
 28 2469.444
 29 1143.873
 30 2328.689
 31 1042.774
 32 2206.657
 33 953.3448
 34 2099.851
 35 873.6814000000001
 36 2005.597
 37 389.067
 38 1e-17




==> matlab/iter_lasso_2000_500_sqrt.txt <==
 n p_2000
1 1163595
 2 5377033
 3 30394.05
 4 29737.26
 5 20079.72
 6 19123.12
 7 15458.99
 8 14835.74
 9 12808.34
 10 12447.29
 11 11073.78
 12 10891.67
 13 9841.190000000001
 14 9781.638000000001
 15 8914.467000000001
 16 8941.045
 17 8188.563
 18 8277.415999999999
 19 7602.038
 20 7737.125
 21 7116.486
 22 7286.718
 23 6706.623
 24 6904.133
 25 6355.095
 26 6574.166
 27 6049.571
 28 6285.96
 29 5781.037
 30 6031.537
 31 5542.743
 32 5804.883
 33 5329.522
 34 5601.375
 35 5137.351
 36 5417.388
 37 4963.047
 38 5250.043
 39 4804.053
 40 5097.014
 41 4658.293
 42 4956.405
 43 4524.06
 44 4826.649
 45 4399.936
 46 4706.44
 47 4284.736
 48 4594.683
 49 4177.457
 50 4490.446
 51 4077.245
 52 4392.936
 53 3983.37
 54 4301.47
 55 3895.202
 56 4215.459
 57 3812.194
 58 4134.389
 59 3733.87
 60 4057.812
 61 3659.811
 62 3985.334
 63 3589.651
 64 3916.606
 65 3523.063
 66 3851.322
 67 3459.759
 68 3789.207
 69 3399.481
 70 3730.017
 71 3342
 72 3673.532
 73 3287.109
 74 3619.554
 75 3234.621
 76 3567.908
 77 3184.368
 78 3518.43
 79 3136.199
 80 3470.977
 81 3089.976
 82 3425.416
 83 3045.572
 84 3381.625
 85 3002.873
 86 3339.495
 87 2961.773
 88 3298.924
 89 2922.178
 90 3259.82
 91 2883.998
 92 3222.098
 93 2847.152
 94 3185.679
 95 2811.565
 96 3150.491
 97 2777.168
 98 3116.467
 99 2743.897
 100 3083.545
 101 2711.693
 102 3051.667
 103 2680.501
 104 3020.78
 105 2650.268
 106 2990.835
 107 2620.948
 108 2961.785
 109 2592.496
 110 2933.586
 111 2564.871
 112 2906.199
 113 2538.034
 114 2879.586
 115 2511.948
 116 2853.711
 117 2486.58
 118 2828.542
 119 2461.898
 120 2804.047
 121 2437.871
 122 2780.196
 123 2414.471
 124 2756.964
 125 2391.672
 126 2734.322
 127 2369.449
 128 2712.249
 129 2347.779
 130 2690.719
 131 2326.639
 132 2669.711
 133 2306.007
 134 2649.206
 135 2285.865
 136 2629.183
 137 2266.193
 138 2609.624
 139 2246.974
 140 2590.511
 141 2228.19
 142 2571.828
 143 2209.826
 144 2553.56
 145 2191.866
 146 2535.691
 147 2174.296
 148 2518.207
 149 2157.102
 150 2501.094
 151 2140.271
 152 2484.341
 153 2123.791
 154 2467.934
 155 2107.65
 156 2451.862
 157 2091.836
 158 2436.114
 159 2076.338
 160 2420.679
 161 2061.147
 162 2405.547
 163 2046.252
 164 2390.708
 165 2031.644
 166 2376.153
 167 2017.314
 168 2361.874
 169 2003.253
 170 2347.861
 171 1989.453
 172 2334.107
 173 1975.907
 174 2320.604
 175 1962.606
 176 2307.344
 177 1949.544
 178 2294.32
 179 1936.713
 180 2281.526
 181 1924.106
 182 2268.954
 183 1911.718
 184 2256.599
 185 1899.543
 186 2244.454
 187 1887.573
 188 2232.514
 189 1875.804
 190 2220.772
 191 1864.229
 192 2209.224
 193 1852.845
 194 2197.865
 195 1841.645
 196 2186.688
 197 1830.625
 198 2175.69
 199 1819.78
 200 2164.866
 201 1809.105
 202 2154.211
 203 1798.597
 204 2143.721
 205 1788.25
 206 2133.392
 207 1778.062
 208 2123.22
 209 1768.027
 210 2113.2
 211 1758.142
 212 2103.33
 213 1748.404
 214 2093.605
 215 1738.808
 216 2084.022
 217 1729.352
 218 2074.577
 219 1720.032
 220 2065.268
 221 1710.845
 222 2056.091
 223 1701.788
 224 2047.043
 225 1692.858
 226 2038.121
 227 1684.051
 228 2029.323
 229 1675.366
 230 2020.644
 231 1666.799
 232 2012.084
 233 1658.348
 234 2003.638
 235 1650.009
 236 1995.306
 237 1641.782
 238 1987.083
 239 1633.663
 240 1978.968
 241 1625.65
 242 1970.958
 243 1617.74
 244 1963.052
 245 1609.932
 246 1955.247
 247 1602.223
 248 1947.54
 249 1594.612
 250 1939.931
 251 1587.095
 252 1932.416
 253 1579.672
 254 1924.994
 255 1572.341
 256 1917.663
 257 1565.099
 258 1910.421
 259 1557.945
 260 1903.267
 261 1550.877
 262 1896.198
 263 1543.893
 264 1889.214
 265 1536.992
 266 1882.312
 267 1530.171
 268 1875.49
 269 1523.431
 270 1868.748
 271 1516.768
 272 1862.083
 273 1510.182
 274 1855.495
 275 1503.671
 276 1848.981
 277 1497.234
 278 1842.541
 279 1490.869
 280 1836.173
 281 1484.575
 282 1829.876
 283 1478.35
 284 1823.648
 285 1472.194
 286 1817.488
 287 1466.105
 288 1811.395
 289 1460.082
 290 1805.368
 291 1454.124
 292 1799.406
 293 1448.23
 294 1793.507
 295 1442.398
 296 1787.67
 297 1436.627
 298 1781.895
 299 1430.917
 300 1776.18
 301 1425.266
 302 1770.524
 303 1419.674
 304 1764.926
 305 1414.139
 306 1759.386
 307 1408.66
 308 1753.901
 309 1403.236
 310 1748.472
 311 1397.867
 312 1743.098
 313 1392.552
 314 1737.776
 315 1387.29
 316 1732.508
 317 1382.079
 318 1727.291
 319 1376.919
 320 1722.125
 321 1371.81
 322 1717.009
 323 1366.75
 324 1711.943
 325 1361.738
 326 1706.925
 327 1356.775
 328 1701.954
 329 1351.858
 330 1697.031
 331 1346.988
 332 1692.154
 333 1342.164
 334 1687.323
 335 1337.384
 336 1682.536
 337 1332.649
 338 1677.794
 339 1327.957
 340 1673.095
 341 1323.308
 342 1668.439
 343 1318.702
 344 1663.825
 345 1314.137
 346 1659.253
 347 1309.613
 348 1654.722
 349 1305.13
 350 1650.231
 351 1300.686
 352 1645.78
 353 1296.282
 354 1641.368
 355 1291.916
 356 1636.995
 357 1287.588
 358 1632.659
 359 1283.298
 360 1628.362
 361 1279.045
 362 1624.101
 363 1274.829
 364 1619.877
 365 1270.648
 366 1615.688
 367 1266.503
 368 1611.535
 369 1262.393
 370 1607.417
 371 1258.318
 372 1603.334
 373 1254.276
 374 1599.284
 375 1250.268
 376 1595.268
 377 1246.293
 378 1591.285
 379 1242.351
 380 1587.335
 381 1238.441
 382 1583.417
 383 1234.563
 384 1579.531
 385 1230.716
 386 1575.676
 387 1226.9
 388 1571.852
 389 1223.114
 390 1568.058
 391 1219.359
 392 1564.294
 393 1215.633
 394 1560.561
 395 1211.937
 396 1556.856
 397 1208.269
 398 1553.181
 399 1204.631
 400 1549.534
 401 1201.02
 402 1545.915
 403 1197.437
 404 1542.324
 405 1193.882
 406 1538.76
 407 1190.354
 408 1535.224
 409 1186.853
 410 1531.715
 411 1183.378
 412 1528.232
 413 1179.929
 414 1524.775
 415 1176.506
 416 1521.344
 417 1173.109
 418 1517.938
 419 1169.737
 420 1514.558
 421 1166.39
 422 1511.202
 423 1163.067
 424 1507.871
 425 1159.769
 426 1504.565
 427 1156.494
 428 1501.282
 429 1153.244
 430 1498.023
 431 1150.016
 432 1494.787
 433 1146.812
 434 1491.575
 435 1143.631
 436 1488.385
 437 1140.472
 438 1485.218
 439 1137.336
 440 1482.074
 441 1134.222
 442 1478.951
 443 1131.129
 444 1475.851
 445 1128.058
 446 1472.772
 447 1125.009
 448 1469.714
 449 1121.98
 450 1466.677
 451 1118.973
 452 1463.661
 453 1115.986
 454 1460.666
 455 1113.019
 456 1457.691
 457 1110.072
 458 1454.736
 459 1107.146
 460 1451.802
 461 1104.239
 462 1448.886
 463 1101.351
 464 1445.991
 465 1098.483
 466 1443.114
 467 1095.634
 468 1440.257
 469 1092.804
 470 1437.419
 471 1089.992
 472 1434.599
 473 1087.198
 474 1431.797
 475 1084.423
 476 1429.014
 477 1081.666
 478 1426.249
 479 1078.927
 480 1423.502
 481 1076.206
 482 1420.772
 483 1073.502
 484 1418.06
 485 1070.815
 486 1415.365
 487 1068.145
 488 1412.687
 489 1065.492
 490 1410.027
 491 1062.856
 492 1407.383
 493 1060.237
 494 1404.755
 495 1057.633
 496 1402.144
 497 1055.047
 498 1399.549
 499 1052.476
 500 1396.97
 501 1049.921
 502 1394.408
 503 1047.382
 504 1391.86
 505 1044.858
 506 1389.329
 507 1042.35
 508 1386.813
 509 1039.857
 510 1384.312
 511 1037.379
 512 1381.826
 513 1034.916
 514 1379.356
 515 1032.468
 516 1376.9
 517 1030.034
 518 1374.458
 519 1027.615
 520 1372.032
 521 1025.211
 522 1369.619
 523 1022.82
 524 1367.221
 525 1020.444
 526 1364.837
 527 1018.082
 528 1362.467
 529 1015.733
 530 1360.111
 531 1013.398
 532 1357.769
 533 1011.077
 534 1355.44
 535 1008.769
 536 1353.124
 537 1006.475
 538 1350.822
 539 1004.193
 540 1348.533
 541 1001.925
 542 1346.257
 543 999.6695999999999
 544 1343.994
 545 997.427
 546 1341.744
 547 995.197
 548 1339.506
 549 992.9797
 550 1337.282
 551 990.7747000000001
 552 1335.069
 553 988.5821
 554 1332.869
 555 986.4017
 556 1330.681
 557 984.2334
 558 1328.505
 559 982.0771
 560 1326.342
 561 979.9327
 562 1324.19
 563 977.8
 564 1322.05
 565 975.679
 566 1319.922
 567 973.5696
 568 1317.805
 569 971.4716
 570 1315.699
 571 969.385
 572 1313.606
 573 967.3096
 574 1311.523
 575 965.2454
 576 1309.451
 577 963.1923
 578 1307.391
 579 961.15
 580 1305.342
 581 959.1187
 582 1303.303
 583 957.0981
 584 1301.275
 585 955.0882
 586 1299.258
 587 953.0889
 588 1297.252
 589 951.1
 590 1295.256
 591 949.1215999999999
 592 1293.27
 593 947.1534
 594 1291.295
 595 945.1955
 596 1289.33
 597 943.2477
 598 1287.375
 599 941.3099
 600 1285.43
 601 939.3821
 602 1283.495
 603 937.4642
 604 1281.57
 605 935.556
 606 1279.655
 607 933.6576
 608 1277.75
 609 931.7687
 610 1275.854
 611 929.8895
 612 1273.968
 613 928.0196
 614 1272.091
 615 926.1592000000001
 616 1270.224
 617 924.3081
 618 1268.366
 619 922.4662
 620 1266.517
 621 920.6334000000001
 622 1264.678
 623 918.8098
 624 1262.847
 625 916.9951
 626 1261.026
 627 915.1894
 628 1259.213
 629 913.3925
 630 1257.409
 631 911.6044000000001
 632 1255.615
 633 909.8251
 634 1253.828
 635 908.0543
 636 1252.051
 637 906.2922
 638 1250.282
 639 904.5386
 640 1248.522
 641 902.7934
 642 1246.77
 643 901.0565
 644 1245.027
 645 899.328
 646 1243.291
 647 897.6077
 648 1241.565
 649 895.8955999999999
 650 1239.846
 651 894.1916
 652 1238.135
 653 892.4957000000001
 654 1236.433
 655 890.8077
 656 1234.738
 657 889.1277
 658 1233.052
 659 887.4555
 660 1231.373
 661 885.7911
 662 1229.702
 663 884.1345
 664 1228.039
 665 882.4855
 666 1226.384
 667 880.8442
 668 1224.736
 669 879.2104
 670 1223.096
 671 877.5841
 672 1221.463
 673 875.9653
 674 1219.838
 675 874.3539
 676 1218.22
 677 872.7498000000001
 678 1216.61
 679 871.153
 680 1215.007
 681 869.5634
 682 1213.411
 683 867.981
 684 1211.822
 685 866.4057
 686 1210.24
 687 864.8375
 688 1208.666
 689 863.2763
 690 1207.099
 691 861.7221
 692 1205.538
 693 860.1747
 694 1203.985
 695 858.6343000000001
 696 1202.438
 697 857.1006
 698 1200.898
 699 855.5737
 700 1199.365
 701 854.0535
 702 1197.839
 703 852.54
 704 1196.319
 705 851.033
 706 1194.806
 707 849.5327
 708 1193.3
 709 848.0389
 710 1191.8
 711 846.5515
 712 1190.306
 713 845.0706
 714 1188.819
 715 843.596
 716 1187.339
 717 842.1278
 718 1185.864
 719 840.6658
 720 1184.397
 721 839.2102
 722 1182.935
 723 837.7607
 724 1181.479
 725 836.3173
 726 1180.03
 727 834.8801
 728 1178.587
 729 833.449
 730 1177.15
 731 832.0238000000001
 732 1175.719
 733 830.6047
 734 1174.294
 735 829.1915
 736 1172.875
 737 827.7842000000001
 738 1171.462
 739 826.3828
 740 1170.055
 741 824.9872
 742 1168.653
 743 823.5974
 744 1167.258
 745 822.2133
 746 1165.868
 747 820.8348999999999
 748 1164.484
 749 819.4622000000001
 750 1163.105
 751 818.0951
 752 1161.732
 753 409.7781
 754 1e-17




==> matlab/iter_lasso_2000_500_t.txt <==
 n p_2000
1 1616241
 2 3530769
 3 9669.004000000001
 4 20834.49
 5 7595.45
 6 12150.01
 7 5956.811
 8 8513.454
 9 4841.633
 10 6545.376
 11 4056.011
 12 5319.497
 13 3478.017
 14 4485.127
 15 3036.72
 16 3881.542
 17 2689.468
 18 3425.076
 19 2409.419
 20 3068.005
 21 2178.95
 22 2781.171
 23 1986.054
 24 2545.773
 25 1822.288
 26 2349.153
 27 1681.546
 28 2182.483
 29 1559.312
 30 2039.42
 31 1452.173
 32 1915.291
 33 1357.504
 34 1806.578
 35 1273.253
 36 1710.581
 37 1197.794
 38 1625.196
 39 1129.823
 40 1548.759
 41 1068.279
 42 1479.934
 43 1012.294
 44 1417.641
 45 961.1485
 46 1360.991
 47 914.2415
 48 1309.253
 49 871.0681
 50 1261.815
 51 831.2
 52 1218.162
 53 390.665
 54 1e-17




==> matlab/iter_lasso_250_125_sqrt.txt <==
 n p_250
1 56331.77
 2 190427.6
 3 3478.819
 4 3483.667
 5 2287.905
 6 2251.032
 7 1754.531
 8 1752.982
 9 1448.617
 10 1475.479
 11 1248.455
 12 1294.72
 13 1106.233
 14 1165.726
 15 999.311
 16 1068.037
 17 915.5647
 18 990.9096
 19 847.9019
 20 928.1137
 21 791.8903
 22 875.7627
 23 744.612
 24 831.2931
 25 704.0642
 26 792.9383
 27 668.824
 28 759.437
 29 637.8514
 30 729.8618
 31 610.3674
 32 703.5141
 33 585.7758
 34 679.8564
 35 563.6126
 36 658.4677
 37 543.5103
 38 639.0133
 39 525.1741
 40 621.2229
 41 508.3644
 42 604.8761
 43 492.8843
 44 589.7908
 45 478.5703
 46 575.8154
 47 465.2856
 48 562.8223
 49 452.9144
 50 550.7034
 51 441.3584
 52 539.3665
 53 430.5334
 54 528.7323
 55 420.3664
 56 518.732
 57 410.7947
 58 509.3062
 59 401.7631
 60 500.4027
 61 393.2234
 62 491.9757
 63 385.1334
 64 483.9848
 65 377.4553
 66 476.3941
 67 370.156
 68 469.1719
 69 363.2057
 70 462.2897
 71 356.5779
 72 455.7219
 73 350.2487
 74 449.4457
 75 344.1967
 76 443.4405
 77 338.4025
 78 437.6875
 79 332.8486
 80 432.1698
 81 327.519
 82 426.8721
 83 322.3993
 84 421.7802
 85 317.4761
 86 416.8813
 87 312.7375
 88 412.1638
 89 308.1722
 90 407.6169
 91 303.7702
 92 403.2305
 93 299.522
 94 398.9957
 95 295.419
 96 394.904
 97 291.4533
 98 390.9476
 99 287.6173
 100 387.1194
 101 283.9044
 102 383.4126
 103 280.3081
 104 379.821
 105 276.8225
 106 376.3388
 107 273.4422
 108 372.9607
 109 270.1619
 110 369.6817
 111 266.977
 112 366.497
 113 263.8829
 114 363.4023
 115 260.8755
 116 360.3935
 117 257.9508
 118 357.4666
 119 255.1051
 120 354.6182
 121 252.3351
 122 351.8447
 123 249.6374
 124 349.1431
 125 247.009
 126 346.5102
 127 244.4469
 128 343.9433
 129 241.9486
 130 341.4396
 131 239.5114
 132 338.9967
 133 237.1329
 134 336.6121
 135 234.8108
 136 334.2837
 137 232.5429
 138 332.0092
 139 230.3271
 140 329.7866
 141 228.1617
 142 327.614
 143 226.0445
 144 325.4896
 145 223.9741
 146 323.4116
 147 221.9485
 148 321.3783
 149 219.9664
 150 319.3883
 151 218.026
 152 317.4401
 153 216.1261
 154 315.5321
 155 214.2653
 156 313.6631
 157 212.4422
 158 311.8317
 159 210.6556
 160 310.0367
 161 208.9043
 162 308.277
 163 207.1872
 164 306.5513
 165 205.5032
 166 304.8587
 167 203.8512
 168 303.1981
 169 202.2302
 170 301.5686
 171 200.6394
 172 299.969
 173 199.0778
 174 298.3987
 175 100.2181
 176 1e-17




==> matlab/iter_lasso_250_125_t.txt <==
 n p_250
1 75543.8
 2 123543.4
 3 1062.095
 4 2467.978
 5 837.6825
 6 1448.708
 7 653.158
 8 1022.702
 9 526.4464
 10 792.4142000000001
 11 436.8268
 12 649.0842
 13 370.7461
 14 551.5848
 15 320.2228
 16 481.0841
 17 280.4278
 18 427.7855
 19 248.3115
 20 386.1042
 21 221.8667
 22 352.6294
 23 199.7239
 24 325.1627
 25 87.95773
 26 1e-17




==> matlab/iter_lasso_250_sqrt.txt <==
 n sqrt
1 40000
 2 28284.2712474619
 3 23094.01076758503
 4 20000
 5 17888.54381999832
 6 16329.93161855452
 7 15118.57892036909
 8 14142.13562373095
 9 13333.33333333333
 10 12649.11064067352
 11 12060.45378311054
 12 11547.00538379252
 13 11094.00392450458
 14 10690.44967649698
 15 10327.95558988644
 16 10000
 17 9701.425001453319
 18 9428.090415820634
 19 9176.629354822469
 20 8944.271909999159
 21 8728.715609439696
 22 8528.028654224416
 23 8340.576562282991
 24 8164.965809277262
 25 8000
 26 7844.645405527362
 27 7698.00358919501
 28 7559.289460184544
 29 7427.813527082075
 30 7302.967433402215
 31 7184.212081070997
 32 7071.067811865475
 33 6963.106238227914
 34 6859.943405700353
 35 6761.234037828132
 36 6666.666666666666
 37 6575.959492214291
 38 6488.856845230502
 39 6405.126152203486
 40 6324.555320336759
 41 6246.950475544243
 42 6172.133998483677
 43 6099.942813304187
 44 6030.226891555272
 45 5962.847939999439
 46 5897.678246195886
 47 5834.599659915782
 48 5773.502691896259
 49 5714.285714285714
 50 5656.85424949238
 51 5601.120336112039
 52 5547.001962252291
 53 5494.422557947561
 54 5443.310539518174
 55 5393.598899705937
 56 5345.224838248488
 57 5298.129428260176
 58 5252.257314388902
 59 5207.556439232955
 60 5163.977794943222
 61 5121.475197315839
 62 5080.005080007621
 63 5039.526306789696
 64 5000
 65 4961.389383568338
 66 4923.659639173309
 67 4886.777774252209
 68 4850.71250072666
 69 4815.434123430768
 70 4780.914437337575
 71 4747.126632775413
 72 4714.045207910317
 73 4681.645887845223
 74 4649.905549752772
 75 4618.802153517006
 76 4588.314677411235
 77 4558.423058385518
 78 4529.108136578382
 79 4500.351603704095
 80 4472.13595499958
 81 4444.444444444444
 82 4417.261042993861
 83 4390.570399587614
 84 4364.357804719848
 85 4338.609156373123
 86 4313.310928137536
 87 4288.450139351179
 88 4264.014327112208
 89 4239.99152002544
 90 4216.370213557839
 91 4193.139346887673
 92 4170.288281141496
 93 4147.806778921701
 94 4125.684985035174
 95 4103.913408340616
 96 4082.482904638631
 97 4061.384660534477
 98 4040.610178208843
 99 4020.151261036849
 100 4000
 101 3980.148760839957
 102 3960.590171906698
 103 3941.317112657173
 104 3922.322702763681
 105 3903.600291794133
 106 3885.143449429057
 107 3866.945956182654
 108 3849.001794597505
 109 3831.305140884605
 110 3813.85035698237
 111 3796.631983009996
 112 3779.644730092272
 113 3762.883473534389
 114 3746.343246326776
 115 3730.019232961255
 116 3713.906763541037
 117 3698.001308168194
 118 3682.298471593294
 119 3666.793988112845
 120 3651.483716701107
 121 3636.363636363636
 122 3621.429841700741
 123 3606.678538669729
 124 3592.106040535498
 125 3577.708763999663
 126 3563.483225498992
 127 3549.426037664456
 128 3535.533905932738
 129 3521.803625302495
 130 3508.232077228117
 131 3494.816226644152
 132 3481.553119113957
 133 3468.43987809648
 134 3455.473702325441
 135 3442.651863295482
 136 3429.971702850176
 137 3417.430630867044
 138 3405.026123034994
 139 3392.755718719884
 140 3380.617018914066
 141 3368.607684266076
 142 3356.725433186756
 143 3344.968040028363
 144 3333.333333333333
 145 3321.819194149599
 146 3310.423554409472
 147 3299.14439536929
 148 3287.979746107146
 149 3276.927682076162
 150 3265.986323710904
 151 3255.153835084638
 152 3244.428422615251
 153 3233.808333817773
 154 3223.291856101521
 155 3212.877315609996
 156 3202.563076101743
 157 3192.347537870488
 158 3182.22913670292
 159 3172.206342872576
 160 3162.277660168379
 161 3152.441624956402
 162 3142.696805273544
 163 3133.041799951829
 164 3123.475237772122
 165 3113.995776646092
 166 3104.602102825331
 167 3095.292930136547
 168 3086.066999241838
 169 3076.923076923077
 170 3067.859955389481
 171 3058.87645160749
 172 3049.971406652093
 173 3041.143685078822
 174 3032.392174315613
 175 3023.715784073818
 176 3015.113445777636
 177 3006.584112011315
 178 2998.126755983445
 179 2989.740371007744
 180 2981.42396999972
 181 2973.176584988666
 182 2964.997266644405
 183 2956.885083818292
 184 2948.839123097943
 185 2940.858488375231
 186 2932.942300427066
 187 2925.089696508523
 188 2917.299829957891
 189 2909.571869813232
 190 2901.905000440046
 191 2894.298421169687
 192 2886.751345948129
 193 2879.263002994778
 194 2871.832634470953
 195 2864.459496157732
 196 2857.142857142857
 197 2849.881999516386
 198 2842.676218074806
 199 2835.524820033343
 200 2828.42712474619
 201 2821.382463434393
 202 2814.390178921167
 203 2807.449625374386
 204 2800.560168056019
 205 2793.721183078313
 206 2786.932057166471
 207 2780.192187427664
 208 2773.500981126146
 209 2766.857855464299
 210 2760.262237369417
 211 2753.713563286057
 212 2747.211278973781
 213 2740.754839310126
 214 2734.343708098653
 215 2727.977357881894
 216 2721.655269759087
 217 2715.376933208523
 218 2709.141845914386
 219 2702.949513597944
 220 2696.799449852968
 221 2690.69117598525
 222 2684.624220856097
 223 2678.5981207297
 224 2672.612419124244
 225 2666.666666666667
 226 2660.760420950957
 227 2654.893246399888
 228 2649.064714130088
 229 2643.274401820359
 230 2637.521893583148
 231 2631.806779839076
 232 2626.128657194451
 233 2620.487128321673
 234 2614.881801842454
 235 2609.312292213769
 236 2603.778219616478
 237 2598.279209846523
 238 2592.814894208658
 239 2587.384909412604
 240 2581.988897471611
 241 2576.626505603323
 242 2571.2973861329
 243 2566.001196398337
 244 2560.73759865792
 245 2555.50625999976
 246 2550.306852253353
 247 2545.139051903111
 248 2540.00254000381
 249 2534.897002097912
 250 2529.822128134703
 251 2524.777612391213
 252 2519.763153394848
 253 2514.778453847726
 254 2509.823220552634
 255 2504.897164340598
 256 2500
 257 2495.131446207221
 258 2490.291225458761
 259 2485.4790640048
 260 2480.694691784169
 261 2475.937842360692
 262 2471.208252860862
 263 2466.505663912829
 264 2461.829819586655
 265 2457.180467335805
 266 2452.557357939863
 267 2447.960245448418
 268 2443.388887126105
 269 2438.843043398769
 270 2434.322477800738
 271 2429.826956923148
 272 2425.35625036333
 273 2420.91013067521
 274 2416.488373320708
 275 2412.090756622109
 276 2407.717061715384
 277 2403.367072504439
 278 2399.040575616269
 279 2394.737360356999
 280 2390.457218668787
 281 2386.199945087574
 282 2381.965336701654
 283 2377.753193111056
 284 2373.563316387706
 285 2369.395511036369
 286 2365.24958395633
 287 2361.125344403821
 288 2357.022603955159
 289 2352.941176470588
 290 2348.880878058814
 291 2344.841527042197
 292 2340.822943922612
 293 2336.824951347944
 294 2332.847374079217
 295 2328.890038958328
 296 2324.952774876386
 297 2321.035412742638
 298 2317.137785453969
 299 2313.259727864961
 300 2309.401076758503
 301 2305.56167081694
 302 2301.741350593744
 303 2297.939958485704
 304 2294.157338705617
 305 2290.393337255473
 306 2286.647801900118
 307 2282.920582141398
 308 2279.211529192759
 309 2275.520495954297
 310 2271.847336988259
 311 2268.191908494971
 312 2264.554068289191
 313 2260.933675776886
 314 2257.330591932401
 315 2253.744679276044
 316 2250.175801852048
 317 2246.623825206922
 318 2243.088616368178
 319 2239.570043823417
 320 2236.06797749979
 321 2232.58228874379
 322 2229.112850301411
 323 2225.659536298629
 324 2222.222222222222
 325 2218.800784900916
 326 2215.395102486845
 327 2212.005054437324
 328 2208.630521496931
 329 2205.271385679885
 330 2201.927530252721
 331 2198.59883971725
 332 2195.285199793807
 333 2191.986497404764
 334 2188.702620658331
 335 2185.433458832612
 336 2182.178902359924
 337 2178.938842811373
 338 2175.713172881685
 339 2172.501786374274
 340 2169.304578186562
 341 2166.121444295529
 342 2162.952281743501
 343 2159.796988624155
 344 2156.655464068768
 345 2153.527608232662
 346 2150.413322281881
 347 2147.312508380076
 348 2144.22506967559
 349 2141.150910288757
 350 2138.089935299395
 351 2135.042050734495
 352 2132.007163556104
 353 2128.985181649398
 354 2125.976013810936
 355 2122.979569737101
 356 2119.99576001272
 357 2117.024496099853
 358 2114.06569032676
 359 2111.119255877038
 360 2108.185106778919
 361 2105.263157894737
 362 2102.353324910547
 363 2099.455524325912
 364 2096.569673443837
 365 2093.695690360855
 366 2090.833493957267
 367 2087.983003887522
 368 2085.144140570748
 369 2082.316825181414
 370 2079.500979640145
 371 2076.69652660466
 372 2073.903389460851
 373 2071.121492313991
 374 2068.350759980076
 375 2065.591117977289
 376 2062.842492517587
 377 2060.104810498419
 378 2057.377999494559
 379 2054.661987750057
 380 2051.956704170308
 381 2049.26207831424
 382 2046.578040386603
 383 2043.904521230384
 384 2041.241452319315
 385 2038.588765750502
 386 2035.946394237151
 387 2033.314271101396
 388 2030.692330267238
 389 2028.080506253575
 390 2025.478734167333
 391 2022.886949696695
 392 2020.305089104421
 393 2017.733089221273
 394 2015.170887439514
 395 2012.61842170651
 396 2010.075630518424
 397 2007.542452913982
 398 2005.018828468342
 399 2002.504697287035
 400 2000
 401 1997.504677755689
 402 1995.018672215266
 403 1992.541925546872
 404 1990.074380419978
 405 1987.615979999813
 406 1985.16666794186
 407 1982.726388386438
 408 1980.295085953349
 409 1977.872705736595
 410 1975.459193299179
 411 1973.05449466796
 412 1970.658556328586
 413 1968.271325220492
 414 1965.892748731962
 415 1963.522774695264
 416 1961.16135138184
 417 1958.808427497567
 418 1956.463952178074
 419 1954.127874984126
 420 1951.800145897067
 421 1949.480715314317
 422 1947.169534044942
 423 1944.866553305261
 424 1942.571724714528
 425 1940.285000290664
 426 1938.006332446037
 427 1935.735673983309
 428 1933.472978091327
 429 1931.21819834107
 430 1928.971288681649
 431 1926.732203436352
 432 1924.500897298753
 433 1922.277325328851
 434 1920.061442949277
 435 1917.853205941537
 436 1915.652570442303
 437 1913.459492939759
 438 1911.273930269986
 439 1909.095839613391
 440 1906.925178491185
 441 1904.761904761905
 442 1902.605976617976
 443 1900.45735258232
 444 1898.315991504998
 445 1896.181852559909
 446 1894.054895241514
 447 1891.935079361609
 448 1889.822365046136
 449 1887.716712732035
 450 1885.618083164127
 451 1883.526437392044
 452 1881.441736767194
 453 1879.363942939758
 454 1877.293017855729
 455 1875.228923753981
 456 1873.171623163388
 457 1871.121078899952
 458 1869.077254063991
 459 1867.040112037346
 460 1865.009616480628
 461 1862.985731330489
 462 1860.968420796942
 463 1858.957649360692
 464 1856.953381770519
 465 1854.955583040673
 466 1852.964218448318
 467 1850.97925353099
 468 1849.000654084097
 469 1847.028386158441
 470 1845.06241605777
 471 1843.102710336366
 472 1841.149235796647
 473 1839.201959486811
 474 1837.260848698501
 475 1835.325870964494
 476 1833.396994056423
 477 1831.47418598252
 478 1829.557414985393
 479 1827.646649539815
 480 1825.741858350554
 481 1823.843010350213
 482 1821.950074697108
 483 1820.06302077316
 484 1818.181818181818
 485 1816.306436745999
 486 1814.436846506058
 487 1812.573017717775
 488 1810.714920850371
 489 1808.862526584538
 490 1807.015805810503
 491 1805.174729626097
 492 1803.339269334865
 493 1801.50939644418
 494 1799.68508266339
 495 1797.866299901979
 496 1796.053020267749
 497 1794.245216065026
 498 1792.442859792883
 499 1790.645924143381
 500 1788.854381999832




==> matlab/iter_lasso_250_t.txt <==
 n t
1 50000
 2 33333.33333333333
 3 25000
 4 20000
 5 16666.66666666666
 6 14285.71428571428
 7 12500
 8 11111.11111111111
 9 10000
 10 9090.909090909092
 11 8333.333333333332
 12 7692.307692307692
 13 7142.857142857142
 14 6666.666666666667
 15 6250
 16 5882.35294117647
 17 5555.555555555556
 18 5263.157894736842
 19 5000
 20 4761.904761904761
 21 4545.454545454546
 22 4347.826086956522
 23 4166.666666666666
 24 4000
 25 3846.153846153846
 26 3703.703703703703
 27 3571.428571428571
 28 3448.275862068966
 29 3333.333333333333
 30 3225.806451612903
 31 3125
 32 3030.30303030303
 33 2941.176470588235
 34 2857.142857142857
 35 2777.777777777778
 36 2702.702702702703
 37 2631.578947368421
 38 2564.102564102564
 39 2500
 40 2439.024390243902
 41 2380.952380952381
 42 2325.581395348837
 43 2272.727272727273
 44 2222.222222222222
 45 2173.913043478261
 46 2127.659574468085
 47 2083.333333333333
 48 2040.816326530612
 49 2000
 50 1960.78431372549
 51 1923.076923076923
 52 1886.792452830188
 53 1851.851851851852
 54 1818.181818181818
 55 1785.714285714286
 56 1754.385964912281
 57 1724.137931034483
 58 1694.915254237288
 59 1666.666666666667
 60 1639.344262295082
 61 1612.903225806451
 62 1587.301587301587
 63 1562.5
 64 1538.461538461539
 65 1515.151515151515
 66 1492.537313432836
 67 1470.588235294118
 68 1449.275362318841
 69 1428.571428571428




==> matlab/iter_lasso_3000_1000_sqrt.txt <==
 n p_3000
1 4359295
 2 16975040
 3 44059.2
 4 43358.79
 5 29074.56
 6 27917.14
 7 22362.11
 8 21679.25
 9 18511.75
 10 18204.03
 11 15992.2
 12 15940.51
 13 14201.85
 14 14325.31
 15 12855.8
 16 13102.14
 17 11801.45
 18 12136.47
 19 10949.56
 20 11350.25
 21 10244.33
 22 10694.83
 23 9649.041999999999
 24 10138.09
 25 9138.484
 26 9657.918
 27 8694.745999999999
 28 9238.516
 29 8304.736000000001
 30 8868.271000000001
 31 7958.646
 32 8538.434999999999
 33 7648.974
 34 8242.279
 35 7369.875
 36 7974.532
 37 7116.726
 38 7731
 39 6885.815
 40 7508.302
 41 6674.123
 42 7303.676
 43 6479.173
 44 7114.844
 45 6298.907
 46 6939.906
 47 6131.601
 48 6777.267
 49 5975.798
 50 6625.571
 51 5830.261
 52 6483.664
 53 5693.927
 54 6350.554
 55 5565.881
 56 6225.381
 57 5445.329
 58 6107.399
 59 5331.58
 60 5995.955
 61 5224.026
 62 5890.475
 63 5122.133
 64 5790.455
 65 5025.429
 66 5695.446
 67 4933.495
 68 5605.048
 69 4845.956
 70 5518.906
 71 4762.478
 72 5436.701
 73 4682.761
 74 5358.146
 75 4606.534
 76 5282.982
 77 4533.555
 78 5210.976
 79 4463.601
 80 5141.915
 81 4396.473
 82 5075.608
 83 4331.987
 84 5011.877
 85 4269.977
 86 4950.562
 87 4210.291
 88 4891.518
 89 4152.788
 90 4834.608
 91 4097.341
 92 4779.709
 93 4043.832
 94 4726.706
 95 3992.151
 96 4675.495
 97 3942.199
 98 4625.977
 99 3893.882
 100 4578.064
 101 3847.114
 102 4531.67
 103 3801.815
 104 4486.718
 105 3757.91
 106 4443.137
 107 3715.331
 108 4400.858
 109 3674.012
 110 4359.818
 111 3633.894
 112 4319.96
 113 3594.921
 114 4281.228
 115 3557.038
 116 4243.571
 117 3520.198
 118 4206.94
 119 3484.353
 120 4171.29
 121 3449.461
 122 4136.579
 123 3415.479
 124 4102.766
 125 3382.37
 126 4069.815
 127 3350.098
 128 4037.689
 129 3318.628
 130 4006.355
 131 3287.927
 132 3975.781
 133 3257.966
 134 3945.937
 135 3228.715
 136 3916.796
 137 3200.147
 138 3888.33
 139 3172.237
 140 3860.513
 141 3144.959
 142 3833.323
 143 3118.29
 144 3806.735
 145 3092.209
 146 3780.729
 147 3066.693
 148 3755.283
 149 3041.724
 150 3730.378
 151 3017.283
 152 3705.995
 153 2993.35
 154 3682.116
 155 2969.909
 156 3658.725
 157 2946.944
 158 3635.805
 159 2924.438
 160 3613.341
 161 2902.377
 162 3591.318
 163 2880.747
 164 3569.721
 165 2859.533
 166 3548.538
 167 2838.723
 168 3527.756
 169 2818.304
 170 3507.362
 171 2798.264
 172 3487.344
 173 2778.592
 174 3467.691
 175 2759.277
 176 3448.393
 177 2740.308
 178 3429.438
 179 2721.675
 180 3410.817
 181 2703.368
 182 3392.52
 183 2685.378
 184 3374.539
 185 2667.696
 186 3356.863
 187 2650.314
 188 3339.485
 189 2633.223
 190 3322.396
 191 2616.414
 192 3305.589
 193 2599.882
 194 3289.057
 195 2583.618
 196 3272.79
 197 2567.614
 198 3256.784
 199 2551.865
 200 3241.03
 201 2536.364
 202 3225.523
 203 2521.104
 204 3210.255
 205 2506.079
 206 3195.222
 207 2491.283
 208 3180.417
 209 2476.71
 210 3165.834
 211 2462.356
 212 3151.469
 213 2448.214
 214 3137.315
 215 2434.279
 216 3123.368
 217 2420.547
 218 3109.622
 219 2407.013
 220 3096.073
 221 2393.672
 222 3082.717
 223 2380.519
 224 3069.549
 225 2367.551
 226 3056.563
 227 2354.762
 228 3043.758
 229 2342.149
 230 3031.127
 231 2329.708
 232 3018.668
 233 2317.436
 234 3006.377
 235 2305.327
 236 2994.249
 237 2293.379
 238 2982.281
 239 2281.589
 240 2970.471
 241 2269.952
 242 2958.813
 243 2258.466
 244 2947.306
 245 2247.127
 246 2935.946
 247 2235.933
 248 2924.73
 249 2224.879
 250 2913.655
 251 2213.964
 252 2902.718
 253 2203.185
 254 2891.916
 255 2192.538
 256 2881.246
 257 2182.022
 258 2870.706
 259 2171.633
 260 2860.294
 261 2161.368
 262 2850.006
 263 2151.227
 264 2839.84
 265 2141.205
 266 2829.795
 267 2131.301
 268 2819.866
 269 2121.512
 270 2810.053
 271 2111.837
 272 2800.354
 273 2102.273
 274 2790.765
 275 2092.818
 276 2781.285
 277 2083.47
 278 2771.912
 279 2074.227
 280 2762.643
 281 2065.086
 282 2753.478
 283 2056.047
 284 2744.414
 285 2047.108
 286 2735.449
 287 2038.266
 288 2726.581
 289 2029.519
 290 2717.809
 291 2020.867
 292 2709.131
 293 2012.307
 294 2700.546
 295 2003.838
 296 2692.051
 297 1995.459
 298 2683.645
 299 1987.166
 300 2675.327
 301 1978.96
 302 2667.096
 303 1970.839
 304 2658.948
 305 1962.801
 306 2650.884
 307 1954.845
 308 2642.902
 309 1946.969
 310 2635.001
 311 1939.173
 312 2627.178
 313 1931.454
 314 2619.434
 315 1923.812
 316 2611.765
 317 1916.245
 318 2604.173
 319 1908.753
 320 2596.654
 321 1901.333
 322 2589.208
 323 1893.985
 324 2581.834
 325 1886.708
 326 2574.531
 327 1879.5
 328 2567.297
 329 1872.36
 330 2560.132
 331 1865.288
 332 2553.033
 333 1858.282
 334 2546.002
 335 1851.341
 336 2539.035
 337 1844.465
 338 2532.133
 339 1837.652
 340 2525.294
 341 1830.901
 342 2518.518
 343 1824.212
 344 2511.802
 345 1817.583
 346 2505.148
 347 1811.013
 348 2498.553
 349 1804.503
 350 2492.017
 351 1798.05
 352 2485.538
 353 1791.654
 354 2479.117
 355 1785.314
 356 2472.752
 357 1779.03
 358 2466.442
 359 1772.8
 360 2460.187
 361 1766.624
 362 2453.986
 363 1760.501
 364 2447.838
 365 1754.43
 366 2441.742
 367 1748.411
 368 2435.697
 369 1742.442
 370 2429.704
 371 1736.524
 372 2423.761
 373 1730.655
 374 2417.867
 375 1724.834
 376 2412.022
 377 1719.062
 378 2406.225
 379 1713.337
 380 2400.476
 381 1707.659
 382 2394.773
 383 1702.028
 384 2389.117
 385 1696.441
 386 2383.506
 387 1690.9
 388 2377.94
 389 1685.403
 390 2372.419
 391 1679.949
 392 2366.941
 393 1674.539
 394 2361.507
 395 1669.171
 396 2356.115
 397 1663.846
 398 2350.765
 399 1658.562
 400 2345.457
 401 1653.319
 402 2340.19
 403 1648.116
 404 2334.964
 405 1642.953
 406 2329.778
 407 1637.83
 408 2324.631
 409 1632.745
 410 2319.523
 411 1627.7
 412 2314.453
 413 1622.692
 414 2309.422
 415 1617.721
 416 2304.428
 417 1612.788
 418 2299.472
 419 1607.891
 420 2294.552
 421 1603.03
 422 2289.668
 423 1598.205
 424 2284.82
 425 1593.415
 426 2280.007
 427 1588.66
 428 2275.23
 429 1583.94
 430 2270.486
 431 1579.253
 432 2265.777
 433 1574.601
 434 2261.102
 435 1569.981
 436 2256.459
 437 1565.394
 438 2251.85
 439 1560.84
 440 2247.273
 441 1556.317
 442 2242.729
 443 1551.826
 444 2238.216
 445 1547.367
 446 2233.734
 447 1542.939
 448 2229.284
 449 1538.541
 450 2224.864
 451 1534.173
 452 2220.475
 453 1529.836
 454 2216.115
 455 1525.528
 456 2211.785
 457 1521.249
 458 2207.485
 459 1516.999
 460 2203.213
 461 1512.777
 462 2198.971
 463 1508.584
 464 2194.756
 465 1504.419
 466 2190.57
 467 1500.282
 468 2186.411
 469 1496.172
 470 2182.28
 471 1492.089
 472 2178.176
 473 1488.032
 474 2174.098
 475 1484.002
 476 2170.047
 477 1479.999
 478 2166.023
 479 1476.021
 480 2162.024
 481 1472.069
 482 2158.052
 483 1468.142
 484 2154.104
 485 1464.241
 486 2150.182
 487 1460.364
 488 2146.285
 489 1456.511
 490 2142.412
 491 1452.684
 492 2138.564
 493 1448.88
 494 2134.74
 495 1445.099
 496 2130.939
 497 1441.343
 498 2127.163
 499 1437.61
 500 2123.409
 501 1433.9
 502 2119.679
 503 1430.212
 504 2115.972
 505 1426.547
 506 2112.287
 507 1422.905
 508 2108.625
 509 1419.285
 510 2104.986
 511 1415.687
 512 2101.368
 513 1412.11
 514 2097.772
 515 1408.555
 516 2094.197
 517 1405.021
 518 2090.644
 519 1401.509
 520 2087.112
 521 1398.017
 522 2083.601
 523 1394.546
 524 2080.111
 525 1391.095
 526 2076.641
 527 1387.665
 528 2073.191
 529 1384.254
 530 2069.762
 531 1380.864
 532 2066.353
 533 1377.493
 534 2062.963
 535 1374.142
 536 2059.593
 537 1370.81
 538 2056.242
 539 1367.497
 540 2052.911
 541 1364.203
 542 2049.598
 543 1360.927
 544 2046.305
 545 1357.671
 546 2043.03
 547 1354.433
 548 2039.773
 549 1351.213
 550 2036.535
 551 1348.011
 552 2033.315
 553 1344.827
 554 2030.113
 555 1341.661
 556 2026.928
 557 1338.512
 558 2023.762
 559 1335.381
 560 2020.612
 561 1332.267
 562 2017.481
 563 1329.17
 564 2014.366
 565 1326.09
 566 2011.268
 567 1323.026
 568 2008.187
 569 1319.98
 570 2005.123
 571 1316.95
 572 2002.075
 573 1313.936
 574 1999.044
 575 1310.939
 576 1996.029
 577 1307.957
 578 1993.03
 579 1304.992
 580 1990.048
 581 1302.042
 582 1987.081
 583 1299.108
 584 1984.129
 585 1296.189
 586 1981.193
 587 1293.286
 588 1978.273
 589 1290.397
 590 1975.368
 591 1287.524
 592 1972.478
 593 1284.666
 594 1969.603
 595 1281.823
 596 1966.743
 597 1278.995
 598 1963.898
 599 1276.181
 600 1961.067
 601 1273.381
 602 1958.251
 603 1270.596
 604 1955.45
 605 1267.825
 606 1952.662
 607 1265.069
 608 1949.889
 609 1262.326
 610 1947.13
 611 1259.597
 612 1944.384
 613 1256.881
 614 1941.653
 615 1254.18
 616 1938.935
 617 1251.492
 618 1936.231
 619 1248.817
 620 1933.54
 621 1246.156
 622 1930.863
 623 1243.507
 624 1928.198
 625 1240.872
 626 1925.547
 627 1238.25
 628 1922.909
 629 1235.641
 630 1920.284
 631 1233.044
 632 1917.672
 633 1230.46
 634 1915.072
 635 1227.889
 636 1912.485
 637 1225.33
 638 1909.911
 639 1222.784
 640 1907.349
 641 1220.249
 642 1904.799
 643 1217.727
 644 1902.261
 645 1215.217
 646 1899.736
 647 1212.719
 648 1897.222
 649 1210.233
 650 1894.721
 651 1207.759
 652 1892.231
 653 1205.296
 654 1889.753
 655 1202.845
 656 1887.287
 657 1200.405
 658 1884.832
 659 1197.977
 660 1882.389
 661 1195.56
 662 1879.957
 663 1193.154
 664 1877.537
 665 1190.76
 666 1875.127
 667 1188.376
 668 1872.729
 669 1186.004
 670 1870.342
 671 1183.642
 672 1867.966
 673 1181.291
 674 1865.6
 675 1178.951
 676 1863.246
 677 1176.622
 678 1860.902
 679 1174.303
 680 1858.568
 681 1171.995
 682 1856.246
 683 1169.697
 684 1853.933
 685 1167.41
 686 1851.631
 687 1165.132
 688 1849.34
 689 1162.865
 690 1847.058
 691 1160.608
 692 1844.787
 693 1158.361
 694 1842.526
 695 1156.124
 696 1840.275
 697 1153.897
 698 1838.034
 699 1151.68
 700 1835.803
 701 1149.472
 702 1833.581
 703 1147.275
 704 1831.369
 705 1145.086
 706 1829.167
 707 1142.908
 708 1826.974
 709 1140.738
 710 1824.791
 711 1138.578
 712 1822.618
 713 1136.428
 714 1820.454
 715 1134.287
 716 1818.299
 717 1132.155
 718 1816.153
 719 1130.032
 720 1814.016
 721 1127.918
 722 1811.889
 723 1125.813
 724 1809.771
 725 1123.717
 726 1807.661
 727 1121.63
 728 1805.561
 729 1119.552
 730 1803.469
 731 1117.482
 732 1801.387
 733 1115.422
 734 1799.312
 735 1113.369
 736 1797.247
 737 1111.326
 738 1795.19
 739 1109.291
 740 1793.142
 741 1107.264
 742 1791.102
 743 1105.246
 744 1789.071
 745 1103.236
 746 1787.048
 747 1101.235
 748 1785.034
 749 1099.241
 750 1783.027
 751 1097.256
 752 1781.029
 753 1095.279
 754 1779.039
 755 1093.31
 756 1777.058
 757 1091.349
 758 1775.084
 759 1089.396
 760 1773.118
 761 1087.451
 762 1771.16
 763 1085.513
 764 1769.21
 765 1083.584
 766 1767.268
 767 1081.662
 768 1765.334
 769 1079.748
 770 1763.407
 771 1077.842
 772 1761.488
 773 1075.943
 774 1759.577
 775 1074.051
 776 1757.673
 777 1072.168
 778 1755.777
 779 1070.291
 780 1753.888
 781 1068.422
 782 1752.007
 783 1066.56
 784 1750.133
 785 1064.706
 786 1748.266
 787 1062.859
 788 1746.407
 789 1061.019
 790 1744.555
 791 1059.186
 792 1742.71
 793 1057.361
 794 1740.872
 795 1055.542
 796 1739.042
 797 1053.73
 798 1737.218
 799 1051.926
 800 1735.401
 801 1050.128
 802 1733.592
 803 1048.337
 804 1731.789
 805 1046.553
 806 1729.993
 807 1044.776
 808 1728.204
 809 1043.006
 810 1726.422
 811 1041.242
 812 1724.647
 813 1039.485
 814 1722.878
 815 1037.735
 816 1721.116
 817 1035.991
 818 1719.36
 819 1034.254
 820 1717.612
 821 1032.523
 822 1715.869
 823 1030.799
 824 1714.133
 825 1029.081
 826 1712.404
 827 1027.369
 828 1710.681
 829 1025.664
 830 1708.965
 831 1023.965
 832 1707.254
 833 1022.273
 834 1705.55
 835 1020.587
 836 1703.853
 837 1018.906
 838 1702.161
 839 1017.233
 840 1700.476
 841 1015.565
 842 1698.797
 843 1013.903
 844 1697.124
 845 1012.247
 846 1695.457
 847 1010.597
 848 1693.796
 849 1008.954
 850 1692.141
 851 1007.316
 852 1690.493
 853 1005.684
 854 1688.85
 855 1004.058
 856 1687.213
 857 1002.438
 858 1685.581
 859 1000.823
 860 1683.956
 861 999.2146
 862 1682.336
 863 997.6117
 864 1680.723
 865 996.0144
 866 1679.114
 867 994.4229
 868 1677.512
 869 992.8369
 870 1675.915
 871 991.2565
 872 1674.324
 873 989.6817
 874 1672.739
 875 988.1125
 876 1671.159
 877 986.5487000000001
 878 1669.584
 879 984.9904
 880 1668.015
 881 983.4375
 882 1666.452
 883 981.89
 884 1664.894
 885 980.3479
 886 1663.341
 887 978.8112
 888 1661.794
 889 977.2797
 890 1660.252
 891 975.7535
 892 1658.715
 893 974.2326
 894 1657.184
 895 972.7169
 896 1655.658
 897 971.2064
 898 1654.137
 899 969.701
 900 1652.621
 901 968.2008
 902 1651.111
 903 966.7056
 904 1649.605
 905 965.2156
 906 1648.105
 907 963.7306
 908 1646.61
 909 962.2506
 910 1645.12
 911 960.7756000000001
 912 1643.634
 913 959.3055000000001
 914 1642.154
 915 957.8404
 916 1640.679
 917 956.3801999999999
 918 1639.209
 919 954.9249
 920 1637.743
 921 953.4743999999999
 922 1636.283
 923 952.0287
 924 1634.827
 925 950.5879
 926 1633.376
 927 949.1518
 928 1631.93
 929 947.7205
 930 1630.489
 931 946.2938
 932 1629.052
 933 944.8719
 934 1627.621
 935 943.4547
 936 1626.194
 937 942.042
 938 1624.771
 939 940.634
 940 1623.353
 941 939.2306
 942 1621.94
 943 937.8318
 944 1620.532
 945 936.4375
 946 1619.128
 947 935.0477
 948 1617.728
 949 468.2269
 950 1e-17




==> matlab/iter_lasso_3000_1000_t.txt <==
 n p_3000
1 6075535
 2 11220990
 3 15345.14
 4 31045
 5 12175.41
 6 17871.08
 7 9667.163
 8 12358.07
 9 7959.391
 10 9375.599
 11 6755.977
 12 7518.343
 13 5870.447
 14 6254.468
 15 5194.258
 16 5340.305
 17 4662.117
 18 4649.035
 19 4232.925
 20 4108.335
 21 3879.694
 22 3674.023
 23 3584.033
 24 3317.613
 25 3333.008
 26 3019.931
 27 3117.268
 28 2767.605
 29 2929.891
 30 2551.026
 31 2765.648
 32 2363.117
 33 2620.518
 34 2198.548
 35 2491.356
 36 2053.233
 37 2375.67
 38 1923.986
 39 2271.462
 40 1808.284
 41 2177.106
 42 1704.108
 43 2091.271
 44 1609.819
 45 2012.854
 46 1524.074
 47 1940.935
 48 1445.764
 49 1874.74
 50 1373.964
 51 1813.612
 52 1307.894
 53 1756.991
 54 1246.895
 55 1704.398
 56 1190.406
 57 1655.417
 58 1137.945
 59 1609.689
 60 1089.096
 61 1566.901
 62 1043.499
 63 1526.779
 64 1000.839
 65 1489.08
 66 496.4081
 67 1e-17




==> matlab/iter_lasso_375_125_sqrt.txt <==
 n p_375
1 68404.14
 2 221083.4
 3 6810.691
 4 6404.046
 5 4533.507
 6 4082.718
 7 3512.787
 8 3145.592
 9 2927.055
 10 2623.706
 11 2543.663
 12 2283.877
 13 2271.173
 14 2041.429
 15 2066.272
 16 1857.856
 17 1905.753
 18 1712.946
 19 1776.043
 20 1594.979
 21 1668.654
 22 1496.646
 23 1577.999
 24 1413.124
 25 1500.241
 26 1341.095
 27 1432.656
 28 1278.185
 29 1373.251
 30 1222.651
 31 1320.532
 32 1173.181
 33 1273.359
 34 1128.765
 35 1230.842
 36 1088.611
 37 1192.276
 38 1052.09
 39 1157.097
 40 1018.694
 41 1124.845
 42 988.0096
 43 1095.142
 44 959.6943
 45 1067.676
 46 933.4633
 47 1042.184
 48 909.0769
 49 1018.444
 50 886.332
 51 996.2678
 52 865.0554
 53 975.4934
 54 845.0981
 55 955.9815
 56 826.3312
 57 937.6113
 58 808.6428
 59 920.2773
 60 791.9349999999999
 61 903.8871
 62 776.1217
 63 888.3594000000001
 64 761.1271
 65 873.6221
 66 746.8838
 67 859.6114
 68 733.3321999999999
 69 846.2705
 70 720.4188
 71 833.5482
 72 708.0957
 73 821.3989
 74 696.3199
 75 809.7816
 76 685.0527
 77 798.6589
 78 674.2589
 79 787.9972
 80 663.9068
 81 777.766
 82 653.9675
 83 767.9375
 84 644.4145
 85 758.4862000000001
 86 635.2239
 87 749.389
 88 626.3736
 89 740.6245
 90 617.8433
 91 732.1733
 92 609.6146
 93 724.0173
 94 601.6702
 95 716.14
 96 593.9943
 97 708.526
 98 586.5724
 99 701.1613
 100 579.3909
 101 694.0325
 102 572.4373000000001
 103 687.1276
 104 565.7
 105 680.4353
 106 559.168
 107 673.9449
 108 552.8313000000001
 109 667.6466
 110 546.6804
 111 661.5313
 112 540.7066
 113 655.5904
 114 534.9017
 115 649.8158
 116 529.2578
 117 644.2
 118 523.7678
 119 638.7359
 120 518.4249
 121 633.417
 122 513.2227
 123 628.2369
 124 508.1553
 125 623.1898
 126 503.2169
 127 618.2701
 128 498.4022
 129 613.4727
 130 493.7063
 131 608.7927
 132 489.1243
 133 604.2252999999999
 134 484.6518
 135 599.7661000000001
 136 480.2845
 137 595.4111
 138 476.0185
 139 591.1562
 140 471.8499
 141 586.9978
 142 467.775
 143 582.9322
 144 463.7906
 145 578.9561
 146 459.8932
 147 575.0664
 148 456.0799
 149 571.2598
 150 452.3476
 151 567.5337
 152 448.6937
 153 563.8851
 154 445.1153
 155 560.3115
 156 441.6099
 157 556.8104
 158 438.1753
 159 553.3792999999999
 160 434.8089
 161 550.016
 162 431.5086
 163 546.7184
 164 428.2723
 165 543.4842
 166 425.098
 167 540.3116
 168 421.9837
 169 537.1986000000001
 170 418.9276
 171 534.1434
 172 415.9279
 173 531.1442
 174 412.9829
 175 528.1994999999999
 176 410.091
 177 525.3074
 178 407.2506
 179 522.4666999999999
 180 404.4603
 181 519.6756
 182 401.7185
 183 516.9329
 184 399.024
 185 514.2371000000001
 186 396.3753
 187 511.5869
 188 393.7713
 189 508.9812
 190 391.2106
 191 506.4186
 192 388.6922
 193 503.898
 194 386.2148
 195 501.4183
 196 383.7774
 197 498.9784
 198 381.3789
 199 496.5772
 200 379.0183
 201 494.2138
 202 376.6946
 203 491.8871
 204 374.4069
 205 489.5963
 206 372.1543
 207 487.3404
 208 369.9358
 209 485.1186
 210 367.7507
 211 482.93
 212 365.5982
 213 480.7738
 214 363.4773
 215 478.6493
 216 361.3875
 217 476.5556
 218 359.3278
 219 474.4921
 220 357.2977
 221 472.4579
 222 355.2964
 223 470.4525
 224 353.3232
 225 468.4752
 226 351.3776
 227 466.5253
 228 349.4588
 229 464.6023
 230 347.5663
 231 462.7054
 232 345.6994
 233 460.8341
 234 173.411
 235 1e-17




==> matlab/iter_lasso_375_125_t.txt <==
 n p_375
1 94521.74000000001
 2 144615.2
 3 2046.525
 4 4593.756
 5 1702.83
 6 2615.085
 7 1375.069
 8 1794.989
 9 1142.948
 10 1353.922
 11 976.5401000000001
 12 1080.353
 13 852.9032
 14 894.7277
 15 757.9112
 16 760.7612
 17 682.8354
 18 659.6353
 19 622.0939
 20 580.6481
 21 571.9828
 22 517.2763
 23 529.9597
 24 465.3227
 25 494.2262
 26 421.9662
 27 463.4767
 28 385.2421
 29 436.7416
 30 353.7406
 31 413.2861
 32 175.3627
 33 1e-17




==> matlab/iter_lasso_4000_1000_sqrt.txt <==
 n p_4000
 1 5061711
 2 20736790
 3 59826.44
 4 57602.18
 5 39645.9
 6 36915.22
 7 30603.27
 8 28560.96
 9 25415.33
 10 23907.5
 11 22020.06
 12 20876.94
 13 19607.2
 14 18714.58
 15 17792.98
 16 17077.17
 17 16371.83
 18 15784.54
 19 15223.51
 20 14732.18
 21 14272.84
 22 13854.92
 23 13470.35
 24 13109.78
 25 12782.05
 26 12467.14
 27 12183.81
 28 11905.84
 29 11658
 30 11410.34
 31 11191.39
 32 10968.94
 33 10773.87
 34 10572.61
 35 10397.56
 36 10214.31
 37 10056.23
 38 9888.422
 39 9744.885
 40 9590.415999999999
 41 9459.447
 42 9316.598
 43 9196.579
 44 9063.918
 45 8953.507
 46 8829.834000000001
 47 8727.906999999999
 48 8612.208000000001
 49 8517.816000000001
 50 8409.228999999999
 51 8321.565000000001
 52 8219.35
 53 8137.723
 54 8041.243
 55 7965.055
 56 7873.758
 57 7802.491
 58 7715.897
 59 7649.099
 60 7566.784
 61 7504.06
 62 7425.654
 63 7366.654
 64 7291.829
 65 7236.245
 66 7164.709
 67 7112.266
 68 7043.761
 69 6994.214
 70 6928.507
 71 6881.637
 72 6818.521
 73 6774.132
 74 6713.42
 75 6671.334
 76 6612.857
 77 6572.914
 78 6516.519
 79 6478.573
 80 6424.122
 81 6388.043
 82 6335.409
 83 6301.076
 84 6250.144
 85 6217.447
 86 6168.112
 87 6136.952
 88 6089.118
 89 6059.401
 90 6012.979
 91 5984.623
 92 5939.532
 93 5912.457
 94 5868.622
 95 5842.757
 96 5800.108
 97 5775.388
 98 5733.862
 99 5710.224
 100 5669.76
 101 5647.149
 102 5607.693
 103 5586.054
 104 5547.555
 105 5526.84
 106 5489.251
 107 5469.414
 108 5432.689
 109 5413.687
 110 5377.786
 111 5359.58
 112 5324.463
 113 5307.015
 114 5272.647
 115 5255.923
 116 5222.269
 117 5206.235
 118 5173.264
 119 5157.891
 120 5125.572
 121 5110.83
 122 5079.135
 123 5064.998
 124 5033.902
 125 5020.343
 126 4989.82
 127 4976.816
 128 4946.842
 129 4934.371
 130 4904.924
 131 4892.963
 132 4864.023
 133 4852.553
 134 4824.1
 135 4813.101
 136 4785.115
 137 4774.569
 138 4747.035
 139 4736.925
 140 4709.823
 141 4700.133
 142 4673.449
 143 4664.163
 144 4637.881
 145 4628.985
 146 4603.091
 147 4594.571
 148 4569.051
 149 4560.893
 150 4535.734
 151 4527.926
 152 4503.116
 153 4495.646
 154 4471.173
 155 4464.029
 156 4439.882
 157 4433.054
 158 4409.221
 159 4402.698
 160 4379.17
 161 4372.942
 162 4349.709
 163 4343.767
 164 4320.819
 165 4315.154
 166 4292.483
 167 4287.085
 168 4264.682
 169 4259.544
 170 4237.4
 171 4232.514
 172 4210.622
 173 4205.98
 174 4184.333
 175 4179.927
 176 4158.517
 177 4154.341
 178 4133.161
 179 4129.209
 180 4108.252
 181 4104.516
 182 4083.776
 183 4080.251
 184 4059.722
 185 4056.401
 186 4036.077
 187 4032.955
 188 4012.831
 189 4009.902
 190 3989.972
 191 3987.231
 192 3967.489
 193 3964.931
 194 3945.373
 195 3942.993
 196 3923.614
 197 3921.407
 198 3902.202
 199 3900.164
 200 3881.129
 201 3879.255
 202 3860.385
 203 3858.671
 204 3839.963
 205 3838.405
 206 3819.853
 207 3818.447
 208 3800.049
 209 3798.791
 210 3780.542
 211 3779.429
 212 3761.326
 213 3760.353
 214 3742.392
 215 3741.558
 216 3723.736
 217 3723.035
 218 3705.349
 219 3704.78
 220 3687.225
 221 3686.784
 222 3669.359
 223 3669.043
 224 3651.744
 225 3651.55
 226 3634.374
 227 3634.3
 228 3617.245
 229 3617.287
 230 3600.349
 231 3600.506
 232 3583.683
 233 3583.951
 234 3567.242
 235 3567.618
 236 3551.019
 237 3551.502
 238 3535.011
 239 3535.598
 240 3519.212
 241 3519.902
 242 3503.619
 243 3504.408
 244 3488.226
 245 3489.113
 246 3473.031
 247 3474.013
 248 3458.028
 249 3459.104
 250 3443.213
 251 3444.381
 252 3428.583
 253 3429.84
 254 3414.134
 255 3415.479
 256 3399.862
 257 3401.294
 258 3385.763
 259 3387.28
 260 3371.835
 261 3373.434
 262 3358.074
 263 3359.754
 264 3344.476
 265 3346.236
 266 3331.039
 267 3332.876
 268 3317.758
 269 3319.673
 270 3304.632
 271 3306.622
 272 3291.658
 273 3293.721
 274 3278.831
 275 3280.966
 276 3266.151
 277 3268.357
 278 3253.613
 279 3255.888
 280 3241.216
 281 3243.559
 282 3228.956
 283 3231.366
 284 3216.831
 285 3219.308
 286 3204.84
 287 3207.38
 288 3192.978
 289 3195.582
 290 3181.245
 291 3183.911
 292 3169.637
 293 3172.365
 294 3158.153
 295 3160.941
 296 3146.79
 297 3149.637
 298 3135.547
 299 3138.452
 300 3124.421
 301 3127.383
 302 3113.41
 303 3116.428
 304 3102.512
 305 3105.585
 306 3091.726
 307 3094.853
 308 3081.049
 309 3084.229
 310 3070.48
 311 3073.712
 312 3060.016
 313 3063.3
 314 3049.657
 315 3052.992
 316 3039.4
 317 3042.785
 318 3029.244
 319 3032.678
 320 3019.187
 321 3022.669
 322 3009.228
 323 3012.757
 324 2999.364
 325 3002.94
 326 2989.595
 327 2993.217
 328 2979.919
 329 2983.586
 330 2970.335
 331 2974.046
 332 2960.841
 333 2964.596
 334 2951.435
 335 2955.233
 336 2942.117
 337 2945.958
 338 2932.884
 339 2936.767
 340 2923.737
 341 2927.661
 342 2914.672
 343 2918.637
 344 2905.69
 345 2909.695
 346 2896.789
 347 2900.833
 348 2887.968
 349 2892.051
 350 2879.225
 351 2883.346
 352 2870.56
 353 2874.718
 354 2861.971
 355 2866.166
 356 2853.457
 357 2857.689
 358 2845.017
 359 2849.285
 360 2836.651
 361 2840.954
 362 2828.356
 363 2832.694
 364 2820.132
 365 2824.505
 366 2811.979
 367 2816.386
 368 2803.894
 369 2808.334
 370 2795.877
 371 2800.351
 372 2787.928
 373 2792.434
 374 2780.044
 375 2784.582
 376 2772.226
 377 2776.796
 378 2764.472
 379 2769.074
 380 2756.782
 381 2761.414
 382 2749.154
 383 2753.817
 384 2741.589
 385 2746.281
 386 2734.084
 387 2738.806
 388 2726.639
 389 2731.391
 390 2719.254
 391 2724.034
 392 2711.927
 393 2716.736
 394 2704.658
 395 2709.495
 396 2697.447
 397 2702.311
 398 2690.291
 399 2695.183
 400 2683.192
 401 2688.11
 402 2676.147
 403 2681.092
 404 2669.156
 405 2674.128
 406 2662.219
 407 2667.217
 408 2655.335
 409 2660.358
 410 2648.502
 411 2653.551
 412 2641.722
 413 2646.796
 414 2634.992
 415 2640.091
 416 2628.313
 417 2633.436
 418 2621.683
 419 2626.83
 420 2615.102
 421 2620.273
 422 2608.57
 423 2613.764
 424 2602.085
 425 2607.303
 426 2595.648
 427 2600.888
 428 2589.258
 429 2594.521
 430 2582.913
 431 2588.199
 432 2576.615
 433 2581.922
 434 2570.361
 435 2575.69
 436 2564.152
 437 2569.503
 438 2557.987
 439 2563.359
 440 2551.865
 441 2557.258
 442 2545.786
 443 2551.2
 444 2539.75
 445 2545.185
 446 2533.756
 447 2539.211
 448 2527.803
 449 2533.278
 450 2521.891
 451 2527.386
 452 2516.02
 453 2521.535
 454 2510.189
 455 2515.724
 456 2504.398
 457 2509.951
 458 2498.646
 459 2504.218
 460 2492.933
 461 2498.524
 462 2487.258
 463 2492.867
 464 2481.621
 465 2487.249
 466 2476.021
 467 2481.667
 468 2470.459
 469 2476.123
 470 2464.933
 471 2470.615
 472 2459.443
 473 2465.143
 474 2453.99
 475 2459.707
 476 2448.572
 477 2454.306
 478 2443.189
 479 2448.94
 480 2437.841
 481 2443.609
 482 2432.527
 483 2438.312
 484 2427.247
 485 2433.048
 486 2422.001
 487 2427.818
 488 2416.788
 489 2422.622
 490 2411.608
 491 2417.458
 492 2406.461
 493 2412.326
 494 2401.346
 495 2407.227
 496 2396.263
 497 2402.159
 498 2391.212
 499 2397.123
 500 2386.192
 501 2392.118
 502 2381.202
 503 2387.144
 504 2376.244
 505 2382.2
 506 2371.316
 507 2377.287
 508 2366.418
 509 2372.403
 510 2361.549
 511 2367.549
 512 2356.71
 513 2362.725
 514 2351.9
 515 2357.929
 516 2347.119
 517 2353.162
 518 2342.367
 519 2348.423
 520 2337.643
 521 2343.713
 522 2332.947
 523 2339.03
 524 2328.278
 525 2334.375
 526 2323.637
 527 2329.748
 528 2319.024
 529 2325.147
 530 2314.437
 531 2320.573
 532 2309.877
 533 2316.026
 534 2305.343
 535 2311.505
 536 2300.835
 537 2307.01
 538 2296.354
 539 2302.541
 540 2291.898
 541 2298.097
 542 2287.467
 543 2293.679
 544 2283.062
 545 2289.286
 546 2278.681
 547 2284.918
 548 2274.326
 549 2280.574
 550 2269.995
 551 2276.254
 552 2265.688
 553 2271.959
 554 2261.405
 555 2267.688
 556 2257.146
 557 2263.44
 558 2252.91
 559 2259.216
 560 2248.698
 561 2255.015
 562 2244.509
 563 2250.837
 564 2240.343
 565 2246.683
 566 2236.2
 567 2242.55
 568 2232.079
 569 2238.44
 570 2227.981
 571 2234.353
 572 2223.904
 573 2230.287
 574 2219.85
 575 2226.244
 576 2215.818
 577 2222.222
 578 2211.807
 579 2218.221
 580 2207.817
 581 2214.242
 582 2203.848
 583 2210.283
 584 2199.901
 585 2206.346
 586 2195.974
 587 2202.429
 588 2192.068
 589 2198.533
 590 2188.183
 591 2194.658
 592 2184.317
 593 2190.802
 594 2180.472
 595 2186.967
 596 2176.647
 597 2183.151
 598 2172.841
 599 2179.355
 600 2169.055
 601 2175.578
 602 2165.289
 603 2171.821
 604 2161.542
 605 2168.083
 606 2157.813
 607 2164.364
 608 2154.104
 609 2160.664
 610 2150.414
 611 2156.983
 612 2146.742
 613 2153.32
 614 2143.088
 615 2149.675
 616 2139.453
 617 2146.049
 618 2135.836
 619 2142.441
 620 2132.237
 621 2138.85
 622 2128.656
 623 2135.278
 624 2125.093
 625 2131.723
 626 2121.547
 627 2128.186
 628 2118.019
 629 2124.666
 630 2114.508
 631 2121.163
 632 2111.014
 633 2117.677
 634 2107.537
 635 2114.208
 636 2104.077
 637 2110.756
 638 2100.633
 639 2107.321
 640 2097.206
 641 2103.902
 642 2093.796
 643 2100.5
 644 2090.402
 645 2097.114
 646 2087.024
 647 2093.744
 648 2083.663
 649 2090.39
 650 2080.317
 651 2087.052
 652 2076.987
 653 2083.729
 654 2073.673
 655 2080.423
 656 2070.374
 657 2077.131
 658 2067.091
 659 2073.856
 660 2063.823
 661 2070.595
 662 2060.57
 663 2067.35
 664 2057.333
 665 2064.12
 666 2054.11
 667 2060.904
 668 2050.903
 669 2057.704
 670 2047.71
 671 2054.518
 672 2044.531
 673 2051.347
 674 2041.368
 675 2048.19
 676 2038.218
 677 2045.048
 678 2035.083
 679 2041.919
 680 2031.963
 681 2038.805
 682 2028.856
 683 2035.706
 684 2025.763
 685 2032.62
 686 2022.684
 687 2029.548
 688 2019.619
 689 2026.489
 690 2016.568
 691 2023.444
 692 2013.53
 693 2020.413
 694 2010.506
 695 2017.395
 696 2007.495
 697 2014.391
 698 2004.498
 699 2011.4
 700 2001.513
 701 2008.422
 702 1998.542
 703 2005.457
 704 1995.584
 705 2002.505
 706 1992.639
 707 1999.566
 708 1989.706
 709 1996.639
 710 1986.786
 711 1993.725
 712 1983.879
 713 1990.824
 714 1980.984
 715 1987.936
 716 1978.102
 717 1985.059
 718 1975.232
 719 1982.196
 720 1972.375
 721 1979.344
 722 1969.529
 723 1976.504
 724 1966.696
 725 1973.677
 726 1963.875
 727 1970.861
 728 1961.066
 729 1968.058
 730 1958.268
 731 1965.266
 732 1955.482
 733 1962.486
 734 1952.708
 735 1959.718
 736 1949.946
 737 1956.961
 738 1947.195
 739 1954.215
 740 1944.456
 741 1951.481
 742 1941.728
 743 1948.759
 744 1939.011
 745 1946.047
 746 1936.305
 747 1943.347
 748 1933.611
 749 1940.658
 750 1930.927
 751 1937.98
 752 1928.255
 753 1935.313
 754 1925.593
 755 1932.656
 756 1922.943
 757 1930.011
 758 1920.303
 759 1927.376
 760 1917.674
 761 1924.752
 762 1915.055
 763 1922.138
 764 1912.447
 765 1919.535
 766 1909.849
 767 1916.943
 768 1907.262
 769 1914.361
 770 1904.685
 771 1911.789
 772 1902.119
 773 1909.227
 774 1899.562
 775 1906.676
 776 1897.016
 777 1904.134
 778 1894.48
 779 1901.603
 780 1891.954
 781 1899.082
 782 1889.438
 783 1896.57
 784 1886.931
 785 1894.068
 786 1884.435
 787 1891.577
 788 1881.948
 789 1889.094
 790 1879.471
 791 1886.622
 792 1877.003
 793 1884.159
 794 1874.545
 795 1881.706
 796 1872.097
 797 1879.262
 798 1869.658
 799 1876.827
 800 1867.228
 801 1874.402
 802 1864.808
 803 1871.986
 804 1862.397
 805 1869.58
 806 1859.995
 807 1867.182
 808 1857.602
 809 1864.794
 810 1855.219
 811 1862.415
 812 1852.844
 813 1860.044
 814 1850.478
 815 1857.683
 816 1848.122
 817 1855.33
 818 1845.774
 819 1852.987
 820 1843.435
 821 1850.652
 822 1841.105
 823 1848.326
 824 1838.783
 825 1846.008
 826 1836.47
 827 1843.699
 828 1834.166
 829 1841.399
 830 1831.87
 831 1839.107
 832 1829.582
 833 1836.824
 834 1827.303
 835 1834.549
 836 1825.033
 837 1832.282
 838 1822.77
 839 1830.024
 840 1820.517
 841 1827.774
 842 1818.271
 843 1825.532
 844 1816.033
 845 1823.299
 846 1813.804
 847 1821.073
 848 1811.582
 849 1818.856
 850 1809.369
 851 1816.646
 852 1807.164
 853 1814.445
 854 1804.966
 855 1812.251
 856 1802.777
 857 1810.065
 858 1800.595
 859 1807.887
 860 1798.421
 861 1805.717
 862 1796.255
 863 1803.555
 864 1794.097
 865 1801.4
 866 1791.946
 867 1799.253
 868 1789.803
 869 1797.113
 870 1787.667
 871 1794.981
 872 1785.539
 873 1792.857
 874 1783.418
 875 1790.74
 876 1781.305
 877 1788.63
 878 1779.2
 879 1786.528
 880 1777.101
 881 1784.433
 882 1775.01
 883 1782.345
 884 1772.926
 885 1780.265
 886 1770.85
 887 1778.192
 888 1768.78
 889 1776.126
 890 1766.718
 891 1774.067
 892 1764.663
 893 1772.015
 894 1762.614
 895 1769.97
 896 1760.573
 897 1767.932
 898 1758.539
 899 1765.901
 900 1756.512
 901 1763.878
 902 1754.492
 903 1761.86
 904 1752.478
 905 1759.85
 906 1750.472
 907 1757.847
 908 1748.472
 909 1755.85
 910 1746.479
 911 1753.86
 912 1744.492
 913 1751.877
 914 1742.513
 915 1749.901
 916 1740.54
 917 1747.931
 918 1738.573
 919 1745.968
 920 1736.613
 921 1744.011
 922 1734.66
 923 1742.06
 924 1732.713
 925 1740.117
 926 1730.773
 927 1738.179
 928 1728.838
 929 1736.248
 930 1726.911
 931 1734.324
 932 1724.99
 933 1732.405
 934 1723.075
 935 1730.493
 936 1721.166
 937 1728.588
 938 1719.263
 939 1726.688
 940 1717.367
 941 1724.795
 942 1715.477
 943 1722.908
 944 1713.593
 945 1721.027
 946 1711.715
 947 1719.152
 948 1709.844
 949 1717.283
 950 1707.978
 951 1715.42
 952 1706.118
 953 1713.563
 954 1704.265
 955 1711.713
 956 1702.417
 957 1709.868
 958 1700.575
 959 1708.029
 960 1698.739
 961 1706.196
 962 1696.909
 963 1704.368
 964 1695.085
 965 1702.547
 966 1693.266
 967 1700.731
 968 1691.454
 969 1698.921
 970 1689.647
 971 1697.117
 972 1687.846
 973 1695.318
 974 1686.05
 975 1693.525
 976 1684.26
 977 1691.738
 978 1682.476
 979 1689.956
 980 1680.697
 981 1688.18
 982 1678.924
 983 1686.41
 984 1677.156
 985 1684.645
 986 1675.394
 987 1682.885
 988 1673.637
 989 1681.131
 990 1671.886
 991 1679.382
 992 1670.14
 993 1677.639
 994 1668.4
 995 1675.901
 996 1666.665
 997 1674.169
 998 1664.935
 999 1672.442
 1000 1663.211
 1001 1670.72
 1002 1661.491
 1003 1669.003
 1004 1659.777
 1005 1667.292
 1006 1658.069
 1007 1665.585
 1008 1656.365
 1009 1663.884
 1010 1654.667
 1011 1662.188
 1012 1652.974
 1013 1660.498
 1014 1651.286
 1015 1658.812
 1016 1649.603
 1017 1657.131
 1018 1647.925
 1019 1655.456
 1020 1646.252
 1021 1653.786
 1022 1644.584
 1023 1652.12
 1024 1642.921
 1025 1650.46
 1026 1641.264
 1027 1648.804
 1028 1639.611
 1029 1647.153
 1030 1637.963
 1031 1645.508
 1032 1636.32
 1033 1643.867
 1034 1634.681
 1035 1642.231
 1036 1633.048
 1037 1640.6
 1038 1631.419
 1039 1638.974
 1040 1629.796
 1041 1637.352
 1042 1628.177
 1043 1635.735
 1044 1626.562
 1045 1634.123
 1046 1624.953
 1047 1632.516
 1048 1623.348
 1049 1630.914
 1050 1621.748
 1051 1629.316
 1052 1620.153
 1053 1627.723
 1054 1618.562
 1055 1626.134
 1056 1616.976
 1057 1624.55
 1058 1615.394
 1059 1622.97
 1060 1613.817
 1061 1621.396
 1062 1612.244
 1063 1619.825
 1064 1610.677
 1065 1618.259
 1066 1609.113
 1067 1616.698
 1068 1607.554
 1069 1615.141
 1070 1606
 1071 1613.589
 1072 1604.45
 1073 1612.041
 1074 1602.904
 1075 1610.497
 1076 1601.363
 1077 1608.958
 1078 1599.826
 1079 1607.424
 1080 1598.294
 1081 1605.893
 1082 1596.765
 1083 1604.367
 1084 1595.242
 1085 1602.845
 1086 1593.722
 1087 1601.328
 1088 1592.207
 1089 1599.815
 1090 1590.696
 1091 1598.306
 1092 1589.189
 1093 1596.801
 1094 1587.687
 1095 1595.3
 1096 1586.188
 1097 1593.804
 1098 1584.694
 1099 1592.312
 1100 1583.204
 1101 1590.824
 1102 1581.718
 1103 1589.34
 1104 1580.237
 1105 1587.86
 1106 1578.759
 1107 1586.384
 1108 1577.286
 1109 1584.913
 1110 1575.816
 1111 1583.445
 1112 1574.351
 1113 1581.982
 1114 1572.889
 1115 1580.522
 1116 1571.432
 1117 1579.067
 1118 1569.979
 1119 1577.615
 1120 1568.529
 1121 1576.168
 1122 1567.084
 1123 1574.724
 1124 1565.642
 1125 1573.285
 1126 1564.205
 1127 1571.849
 1128 1562.771
 1129 1570.417
 1130 1561.341
 1131 1568.989
 1132 1559.915
 1133 1567.565
 1134 1558.493
 1135 1566.145
 1136 1557.075
 1137 1564.728
 1138 1555.661
 1139 1563.316
 1140 1554.25
 1141 1561.907
 1142 1552.843
 1143 1560.502
 1144 1551.44
 1145 1559.1
 1146 1550.041
 1147 1557.703
 1148 1548.645
 1149 1556.309
 1150 1547.253
 1151 1554.919
 1152 1545.865
 1153 1553.532
 1154 1544.481
 1155 1552.15
 1156 1543.1
 1157 1550.771
 1158 1541.723
 1159 1549.395
 1160 1540.349
 1161 1548.023
 1162 1538.979
 1163 1546.655
 1164 1537.613
 1165 1545.29
 1166 1536.25
 1167 1543.929
 1168 1534.891
 1169 1542.572
 1170 1533.535
 1171 1541.218
 1172 1532.183
 1173 1539.868
 1174 1530.835
 1175 1538.521
 1176 1529.49
 1177 1537.177
 1178 1528.148
 1179 1535.837
 1180 1526.81
 1181 1534.501
 1182 1525.476
 1183 1533.168
 1184 1524.144
 1185 1531.839
 1186 1522.817
 1187 1530.512
 1188 1521.492
 1189 1529.19
 1190 1520.172
 1191 1527.87
 1192 1518.854
 1193 1526.555
 1194 1517.54
 1195 1525.242
 1196 1516.229
 1197 1523.933
 1198 1514.922
 1199 1522.627
 1200 1513.618
 1201 1521.325
 1202 1512.317
 1203 1520.025
 1204 1511.02
 1205 1518.73
 1206 1509.726
 1207 1517.437
 1208 1508.435
 1209 1516.148
 1210 1507.147
 1211 1514.862
 1212 1505.863
 1213 1513.579
 1214 1504.582
 1215 1512.299
 1216 1503.304
 1217 1511.023
 1218 1502.029
 1219 1509.75
 1220 1500.758
 1221 1508.48
 1222 1499.489
 1223 1507.213
 1224 1498.224
 1225 1505.949
 1226 1496.962
 1227 1504.689
 1228 1495.703
 1229 1503.431
 1230 1494.448
 1231 1502.177
 1232 1493.195
 1233 1500.926
 1234 1491.946
 1235 1499.678
 1236 1490.699
 1237 1498.433
 1238 1489.456
 1239 1497.191
 1240 1488.216
 1241 1495.953
 1242 1486.979
 1243 1494.717
 1244 1485.745
 1245 1493.484
 1246 1484.514
 1247 1492.254
 1248 1483.286
 1249 1491.028
 1250 1482.06
 1251 1489.804
 1252 1480.838
 1253 1488.583
 1254 1479.619
 1255 1487.366
 1256 1478.403
 1257 1486.151
 1258 1477.19
 1259 1484.939
 1260 1475.98
 1261 1483.73
 1262 1474.773
 1263 1482.525
 1264 1473.568
 1265 1481.322
 1266 1472.367
 1267 1480.121
 1268 1471.168
 1269 1478.924
 1270 1469.973
 1271 1477.73
 1272 1468.78
 1273 1476.538
 1274 1467.59
 1275 1475.35
 1276 1466.403
 1277 1474.164
 1278 1465.218
 1279 1472.981
 1280 1464.037
 1281 1471.801
 1282 1462.859
 1283 1470.624
 1284 1461.683
 1285 1469.449
 1286 1460.51
 1287 1468.278
 1288 1459.34
 1289 1467.109
 1290 1458.172
 1291 1465.943
 1292 1457.008
 1293 1464.779
 1294 1455.846
 1295 1463.619
 1296 1454.686
 1297 1462.461
 1298 1453.53
 1299 1461.306
 1300 1452.376
 1301 1460.153
 1302 1451.225
 1303 1459.004
 1304 1450.077
 1305 1457.856
 1306 1448.931
 1307 1456.712
 1308 1447.788
 1309 1455.57
 1310 1446.648
 1311 1454.431
 1312 1445.511
 1313 1453.295
 1314 1444.376
 1315 1452.161
 1316 1443.243
 1317 1451.03
 1318 1442.114
 1319 1449.902
 1320 1440.987
 1321 1448.776
 1322 1439.862
 1323 1447.653
 1324 1438.74
 1325 1446.532
 1326 1437.621
 1327 1445.414
 1328 1436.504
 1329 1444.298
 1330 1435.39
 1331 1443.185
 1332 1434.278
 1333 1442.075
 1334 1433.169
 1335 1440.967
 1336 1432.063
 1337 1439.862
 1338 1430.959
 1339 1438.759
 1340 1429.858
 1341 1437.659
 1342 1428.759
 1343 1436.561
 1344 1427.662
 1345 1435.466
 1346 1426.568
 1347 1434.373
 1348 1425.477
 1349 1433.283
 1350 1424.388
 1351 1432.195
 1352 1423.301
 1353 1431.109
 1354 1422.217
 1355 1430.026
 1356 1421.135
 1357 1428.946
 1358 1420.056
 1359 1427.868
 1360 1418.979
 1361 1426.792
 1362 1417.905
 1363 1425.719
 1364 1416.833
 1365 1424.648
 1366 1415.764
 1367 1423.58
 1368 1414.696
 1369 1422.514
 1370 1413.632
 1371 1421.45
 1372 1412.569
 1373 1420.389
 1374 1411.509
 1375 1419.33
 1376 1410.451
 1377 1418.273
 1378 1409.396
 1379 1417.219
 1380 1408.343
 1381 1416.167
 1382 1407.292
 1383 1415.117
 1384 1406.244
 1385 1414.07
 1386 1405.198
 1387 1413.025
 1388 1404.154
 1389 1411.982
 1390 1403.113
 1391 1410.942
 1392 1402.074
 1393 1409.904
 1394 1401.037
 1395 1408.868
 1396 1400.002
 1397 1407.834
 1398 1398.97
 1399 1406.803
 1400 1397.94
 1401 1405.774
 1402 1396.912
 1403 1404.747
 1404 1395.886
 1405 1403.723
 1406 1394.863
 1407 1402.7
 1408 1393.842
 1409 1401.68
 1410 1392.823
 1411 1400.662
 1412 1391.806
 1413 1399.646
 1414 1390.791
 1415 1398.633
 1416 1389.779
 1417 1397.622
 1418 1388.769
 1419 1396.612
 1420 1387.761
 1421 1395.605
 1422 1386.755
 1423 1394.601
 1424 1385.751
 1425 1393.598
 1426 1384.75
 1427 1392.597
 1428 1383.75
 1429 1391.599
 1430 1382.753
 1431 1390.603
 1432 1381.758
 1433 1389.608
 1434 1380.765
 1435 1388.616
 1436 1379.774
 1437 1387.627
 1438 1378.785
 1439 1386.639
 1440 1377.799
 1441 1385.653
 1442 1376.814
 1443 1384.669
 1444 1375.831
 1445 1383.688
 1446 1374.851
 1447 1382.708
 1448 1373.873
 1449 1381.731
 1450 1372.896
 1451 1380.756
 1452 1371.922
 1453 1379.782
 1454 1370.95
 1455 1378.811
 1456 1369.98
 1457 1377.842
 1458 1369.012
 1459 1376.875
 1460 1368.045
 1461 1375.909
 1462 1367.081
 1463 1374.946
 1464 1366.119
 1465 1373.985
 1466 1365.159
 1467 1373.026
 1468 1364.201
 1469 1372.069
 1470 1363.245
 1471 1371.114
 1472 1362.291
 1473 1370.16
 1474 1361.339
 1475 1369.209
 1476 1360.389
 1477 1368.26
 1478 1359.44
 1479 1367.313
 1480 1358.494
 1481 1366.367
 1482 1357.55
 1483 1365.424
 1484 1356.608
 1485 1364.482
 1486 1355.667
 1487 1363.543
 1488 1354.729
 1489 1362.605
 1490 1353.792
 1491 1361.67
 1492 1352.858
 1493 1360.736
 1494 1351.925
 1495 1359.804
 1496 1350.994
 1497 1358.874
 1498 1350.065
 1499 1357.946
 1500 1349.138
 1501 1357.02
 1502 1348.213
 1503 1356.096
 1504 1347.29
 1505 1355.173
 1506 1346.368
 1507 1354.253
 1508 1345.449
 1509 1353.334
 1510 1344.531
 1511 1352.417
 1512 1343.615
 1513 1351.502
 1514 1342.701
 1515 1350.589
 1516 1341.789
 1517 1349.678
 1518 1340.879
 1519 1348.768
 1520 1339.97
 1521 1347.861
 1522 1339.064
 1523 1346.955
 1524 1338.159
 1525 1346.051
 1526 1337.256
 1527 1345.149
 1528 1336.355
 1529 1344.248
 1530 1335.455
 1531 1343.35
 1532 1334.558
 1533 1342.453
 1534 1333.662
 1535 1341.558
 1536 1332.768
 1537 1340.665
 1538 1331.875
 1539 1339.773
 1540 1330.985
 1541 1338.884
 1542 1330.096
 1543 1337.996
 1544 1329.209
 1545 1337.109
 1546 1328.324
 1547 1336.225
 1548 1327.44
 1549 1335.342
 1550 1326.559
 1551 1334.461
 1552 1325.679
 1553 1333.582
 1554 1324.8
 1555 1332.705
 1556 1323.924
 1557 1331.829
 1558 1323.049
 1559 1330.955
 1560 1322.176
 1561 1330.082
 1562 1321.304
 1563 1329.212
 1564 1320.435
 1565 1328.343
 1566 1319.567
 1567 1327.476
 1568 1318.7
 1569 1326.61
 1570 1317.836
 1571 1325.746
 1572 1316.973
 1573 1324.884
 1574 1316.111
 1575 1324.023
 1576 1315.252
 1577 1323.165
 1578 1314.394
 1579 1322.307
 1580 1313.537
 1581 1321.452
 1582 1312.683
 1583 1320.598
 1584 1311.83
 1585 1319.746
 1586 1310.978
 1587 1318.895
 1588 1310.129
 1589 1318.046
 1590 1309.281
 1591 1317.199
 1592 1308.434
 1593 1316.353
 1594 1307.589
 1595 1315.509
 1596 1306.746
 1597 1314.666
 1598 1305.904
 1599 1313.825
 1600 1305.064
 1601 1312.986
 1602 1304.226
 1603 1312.148
 1604 1303.389
 1605 1311.312
 1606 1302.554
 1607 1310.478
 1608 1301.72
 1609 1309.645
 1610 1300.888
 1611 1308.814
 1612 1300.058
 1613 1307.984
 1614 1299.229
 1615 1307.156
 1616 1298.401
 1617 1306.329
 1618 1297.576
 1619 1305.504
 1620 1296.751
 1621 1304.68
 1622 1295.929
 1623 1303.858
 1624 1295.107
 1625 1303.038
 1626 1294.288
 1627 1302.219
 1628 1293.47
 1629 1301.402
 1630 1292.653
 1631 1300.586
 1632 1291.838
 1633 1299.771
 1634 1291.025
 1635 1298.959
 1636 1290.213
 1637 1298.147
 1638 1289.402
 1639 1297.338
 1640 1288.593
 1641 1296.529
 1642 1287.786
 1643 1295.723
 1644 1286.98
 1645 1294.917
 1646 1286.175
 1647 1294.114
 1648 1285.372
 1649 1293.311
 1650 1284.571
 1651 1292.51
 1652 1283.771
 1653 1291.711
 1654 1282.972
 1655 1290.913
 1656 1282.175
 1657 1290.117
 1658 1281.38
 1659 1289.322
 1660 1280.586
 1661 1288.528
 1662 1279.793
 1663 1287.736
 1664 1279.002
 1665 1286.946
 1666 1278.212
 1667 1286.157
 1668 1277.424
 1669 1285.369
 1670 1276.637
 1671 1284.583
 1672 1275.851
 1673 1283.798
 1674 1275.067
 1675 1283.015
 1676 1274.285
 1677 1282.233
 1678 1273.504
 1679 1281.452
 1680 1272.724
 1681 1280.673
 1682 1271.946
 1683 1279.896
 1684 1271.169
 1685 1279.119
 1686 1270.393
 1687 1278.344
 1688 1269.619
 1689 1277.571
 1690 1268.846
 1691 1276.799
 1692 1268.075
 1693 1276.028
 1694 1267.305
 1695 1275.259
 1696 1266.537
 1697 1274.491
 1698 1265.769
 1699 1273.724
 1700 1265.004
 1701 1272.959
 1702 1264.239
 1703 1272.195
 1704 1263.476
 1705 1271.433
 1706 1262.714
 1707 1270.672
 1708 1261.954
 1709 1269.912
 1710 1261.195
 1711 1269.154
 1712 1260.437
 1713 1268.397
 1714 1259.681
 1715 1267.641
 1716 1258.926
 1717 1266.887
 1718 1258.173
 1719 1266.134
 1720 1257.42
 1721 1265.382
 1722 1256.67
 1723 1264.632
 1724 1255.92
 1725 1263.883
 1726 1255.172
 1727 1263.135
 1728 1254.425
 1729 1262.389
 1730 1253.679
 1731 1261.644
 1732 1252.935
 1733 1260.9
 1734 1252.192
 1735 1260.158
 1736 1251.45
 1737 1259.417
 1738 1250.71
 1739 1258.677
 1740 1249.971
 1741 1257.938
 1742 1249.233
 1743 1257.201
 1744 1248.496
 1745 1256.465
 1746 1247.761
 1747 1255.731
 1748 1247.027
 1749 1254.997
 1750 1246.295
 1751 1254.265
 1752 1245.563
 1753 1253.534
 1754 1244.833
 1755 1252.805
 1756 1244.104
 1757 1252.077
 1758 1243.377
 1759 1251.35
 1760 1242.65
 1761 1250.624
 1762 1241.925
 1763 1249.899
 1764 1241.201
 1765 1249.176
 1766 1240.479
 1767 1248.454
 1768 1239.757
 1769 1247.733
 1770 1239.037
 1771 1247.014
 1772 1238.319
 1773 1246.296
 1774 1237.601
 1775 1245.579
 1776 1236.885
 1777 1244.863
 1778 1236.169
 1779 1244.148
 1780 1235.456
 1781 1243.435
 1782 1234.743
 1783 1242.723
 1784 1234.031
 1785 1242.012
 1786 1233.321
 1787 1241.302
 1788 1232.612
 1789 1240.594
 1790 1231.904
 1791 1239.886
 1792 1231.198
 1793 1239.18
 1794 1230.492
 1795 1238.475
 1796 1229.788
 1797 1237.772
 1798 1229.085
 1799 1237.069
 1800 1228.383
 1801 1236.368
 1802 1227.682
 1803 1235.668
 1804 1226.983
 1805 1234.969
 1806 1226.285
 1807 1234.271
 1808 1225.588
 1809 1233.574
 1810 1224.892
 1811 1232.879
 1812 1224.197
 1813 1232.185
 1814 1223.503
 1815 1231.492
 1816 1222.811
 1817 1230.8
 1818 1222.119
 1819 1230.109
 1820 1221.429
 1821 1229.419
 1822 1220.74
 1823 1228.731
 1824 1220.053
 1825 1228.044
 1826 1219.366
 1827 1227.357
 1828 1218.68
 1829 1226.672
 1830 1217.996
 1831 1225.989
 1832 1217.313
 1833 1225.306
 1834 1216.631
 1835 1224.624
 1836 1215.95
 1837 1223.944
 1838 1215.27
 1839 1223.264
 1840 1214.591
 1841 1222.586
 1842 1213.914
 1843 1221.909
 1844 1213.237
 1845 1221.233
 1846 1212.562
 1847 1220.558
 1848 1211.887
 1849 1219.885
 1850 1211.214
 1851 1219.212
 1852 606.6185
 1853 1e-17




==> matlab/iter_lasso_4000_1000_t.txt <==
 n p_4000
1 7132946
 2 13791210
 3 19554.14
 4 40043.97
 5 15319.05
 6 23243.31
 7 12058.04
 8 16198.25
 9 9852.266
 10 12382.23
 11 8302.557000000001
 12 10003.92
 13 7164.151
 14 8384.477000000001
 15 6295.83
 16 7212.593
 17 5613.018
 18 6326.118
 19 5062.62
 20 5632.528
 21 4609.836
 22 5075.274
 23 4230.981
 24 4617.881
 25 3909.413
 26 4235.791
 27 3633.111
 28 3911.868
 29 3393.182
 30 3633.799
 31 3182.912
 32 3392.512
 33 2997.138
 34 3181.175
 35 2831.825
 36 2994.547
 37 2683.777
 38 2828.54
 39 2550.43
 40 2679.921
 41 2429.702
 42 2546.097
 43 2319.885
 44 2424.967
 45 2219.566
 46 2314.807
 47 2127.566
 48 2214.195
 49 2042.893
 50 2121.941
 51 1964.706
 52 2037.047
 53 1892.287
 54 1958.665
 55 1825.023
 56 1886.076
 57 1762.382
 58 1818.66
 59 1703.904
 60 1755.884
 61 1649.187
 62 1697.285
 63 1597.88
 64 1642.46
 65 1549.675
 66 1591.055
 67 1504.298
 68 1542.761
 69 1461.508
 70 1497.304
 71 1421.09
 72 1454.441
 73 1382.851
 74 1413.956
 75 1346.622
 76 1375.656
 77 1312.246
 78 1339.37
 79 1279.587
 80 1304.943
 81 1248.517
 82 1272.235
 83 1218.925
 84 1241.122
 85 589.5055
 86 1e-17




==> matlab/iter_lasso_500_125_sqrt.txt <==
 n p_500
1 62723.97
 2 345770.8
 3 7928.985
 4 7739.603
 5 5240.706
 6 4974.532
 7 4036.324
 8 3857.678
 9 3345.419
 10 3235.509
 11 2893.287
 12 2830.295
 13 2571.996
 14 2541.152
 15 2330.431
 16 2322.197
 17 2141.211
 18 2149.338
 19 1988.321
 20 2008.607
 21 1861.751
 22 1891.289
 23 1754.911
 24 1791.637
 25 1663.277
 26 1705.691
 27 1583.635
 28 1630.623
 29 1513.635
 30 1564.354
 31 1451.518
 32 1505.319
 33 1395.936
 34 1452.312
 35 1345.842
 36 1404.39
 37 1300.405
 38 1360.803
 39 1258.959
 40 1320.945
 41 1220.962
 42 1284.321
 43 1185.971
 44 1250.525
 45 1153.614
 46 1219.215
 47 1123.584
 48 1190.107
 49 1095.619
 50 1162.957
 51 1069.496
 52 1137.56
 53 1045.024
 54 1113.736
 55 1022.041
 56 1091.334
 57 1000.402
 58 1070.219
 59 979.9847
 60 1050.273
 61 960.6790999999999
 62 1031.396
 63 942.3896999999999
 64 1013.495
 65 925.0315000000001
 66 996.4917
 67 908.5294
 68 980.3134
 69 892.8162
 70 964.8968
 71 877.832
 72 950.1848
 73 863.5228
 74 936.1261
 75 849.8402
 76 922.6743
 77 836.7403
 78 909.7877
 79 824.1836
 80 897.4283
 81 812.134
 82 885.5615
 83 800.5587
 84 874.1559999999999
 85 789.4278
 86 863.1829
 87 778.7140000000001
 88 852.6161
 89 768.3921
 90 842.4313
 91 758.4393
 92 832.6064
 93 748.8342
 94 823.1209
 95 739.5574
 96 813.956
 97 730.5907
 98 805.0943
 99 721.9176
 100 796.5196
 101 713.5226
 102 788.2169
 103 705.3912
 104 780.1723
 105 697.5101
 106 772.3729
 107 689.8669
 108 764.8066
 109 682.45
 110 757.4622000000001
 111 675.2486
 112 750.3292
 113 668.2526
 114 743.3977
 115 661.4525
 116 736.6586
 117 654.8395
 118 730.1031
 119 648.4050999999999
 120 723.7233
 121 642.1417
 122 717.5114
 123 636.0418
 124 711.4604
 125 630.0986
 126 705.5635
 127 624.3054
 128 699.8143
 129 618.6563
 130 694.2068
 131 613.1454
 132 688.7354
 133 607.7671
 134 683.3946
 135 602.5163
 136 678.1796000000001
 137 597.3882
 138 673.0853
 139 592.378
 140 668.1074
 141 587.4814
 142 663.2415
 143 582.6942
 144 658.4834
 145 578.0123
 146 653.8294
 147 573.4321
 148 649.2757
 149 568.95
 150 644.8188
 151 564.5625
 152 640.4553
 153 560.2663
 154 636.1821
 155 556.0585
 156 631.9961
 157 551.936
 158 627.8945
 159 547.896
 160 623.8744
 161 543.9358999999999
 162 619.9332000000001
 163 540.053
 164 616.0685
 165 536.2449
 166 612.2777
 167 532.5093000000001
 168 608.5586
 169 528.8439
 170 604.909
 171 525.2465999999999
 172 601.3267
 173 521.7153
 174 597.8098
 175 518.248
 176 594.3561999999999
 177 514.8428
 178 590.9642
 179 511.4979
 180 587.6319
 181 508.2117
 182 584.3576
 183 504.9823
 184 581.1396999999999
 185 501.8082
 186 577.9766
 187 498.6879
 188 574.8667
 189 495.6198
 190 571.8087
 191 492.6026
 192 568.801
 193 489.6349
 194 565.8424
 195 486.7152
 196 562.9315
 197 483.8425
 198 560.0671
 199 481.0153
 200 557.2479
 201 478.2326
 202 554.4729
 203 475.4932
 204 551.7406999999999
 205 472.7961
 206 549.0505000000001
 207 470.14
 208 546.4011
 209 467.5241
 210 543.7915
 211 464.9473
 212 541.2208000000001
 213 462.4086
 214 538.6879
 215 459.9072
 216 536.192
 217 457.4422
 218 533.7322
 219 455.0126
 220 531.3076
 221 452.6177
 222 528.9175
 223 450.2566
 224 526.561
 225 447.9286
 226 524.2373
 227 445.6329
 228 521.9457
 229 443.3687
 230 519.6854
 231 441.1354
 232 517.4559
 233 438.9323
 234 515.2563
 235 436.7587
 236 513.086
 237 434.6139
 238 510.9444
 239 432.4973
 240 508.8309
 241 430.4084
 242 506.7448
 243 428.3465
 244 504.6856
 245 426.311
 246 502.6527
 247 424.3015
 248 500.6456
 249 422.3173
 250 498.6637
 251 420.3579
 252 496.7064
 253 418.4228
 254 494.7734
 255 416.5116
 256 492.8641
 257 414.6237
 258 490.978
 259 412.7587
 260 489.1147
 261 410.9162
 262 487.2737
 263 409.0956
 264 485.4545
 265 407.2965
 266 483.6569
 267 405.5186
 268 481.8802
 269 403.7615
 270 480.1242
 271 402.0246
 272 478.3884
 273 400.3077
 274 476.6725
 275 398.6104
 276 474.976
 277 396.9323
 278 473.2987
 279 395.273
 280 471.6402
 281 393.6322
 282 470
 283 392.0096
 284 468.378
 285 390.4048
 286 466.7737
 287 388.8175
 288 465.1869
 289 387.2474
 290 463.6171
 291 385.6942
 292 462.0642
 293 384.1576
 294 460.5279
 295 382.6373
 296 459.0077
 297 381.133
 298 457.5036
 299 379.6444
 300 456.0151
 301 378.1713
 302 454.542
 303 376.7134
 304 453.0841
 305 375.2705
 306 451.641
 307 373.8422
 308 450.2126
 309 372.4284
 310 448.7987
 311 371.0289
 312 447.3988
 313 369.6432
 314 446.0129
 315 368.2714
 316 444.6408
 317 366.913
 318 443.282
 319 365.568
 320 441.9366
 321 364.236
 322 440.6042
 323 362.9169
 324 439.2846
 325 361.6105
 326 437.9777
 327 360.3166
 328 436.6832
 329 359.0349
 330 435.401
 331 357.7653
 332 434.1308
 333 356.5077
 334 432.8725
 335 355.2617
 336 431.6258
 337 354.0273
 338 430.3907
 339 352.8042
 340 429.1669
 341 351.5923
 342 427.9542
 343 350.3915
 344 426.7526
 345 349.2015
 346 425.5618
 347 348.0222
 348 424.3816
 349 346.8534
 350 423.212
 351 345.695
 352 422.0527
 353 344.5468
 354 420.9036
 355 343.4088
 356 419.7646
 357 342.2806
 358 418.6355
 359 341.1623
 360 417.5162
 361 171.4315
 362 1e-17




==> matlab/iter_lasso_500_125_t.txt <==
 n p_500
1 83893.89
 2 220303.4
 3 2509.842
 4 5433.196
 5 1979.856
 6 3163.603
 7 1555.902
 8 2213.942
 9 1266.558
 10 1700.225
 11 1062.462
 12 1380.338
 13 912.1958
 14 1162.662
 15 797.4152
 16 1005.222
 17 707.066
 18 886.172
 19 634.1845
 20 793.0553
 21 574.1949
 22 718.2615
 23 523.9782
 24 656.8844
 25 481.3397
 26 605.6215999999999
 27 444.6924
 28 562.1698
 29 412.8616
 30 524.8742999999999
 31 384.9598
 32 492.516
 33 360.3039
 34 464.1774
 35 165.4584
 36 1e-17




==> matlab/iter_lasso_500_250_sqrt.txt <==
 n p_500
1 205073.1
 2 1049184
 3 7447.157
 4 7219.997
 5 4928.696
 6 4633.809
 7 3800.29
 8 3589.309
 9 3152.932
 10 3007.48
 11 2729.28
 12 2628.552
 13 2428.217
 14 2358.175
 15 2201.855
 16 2153.434
 17 2024.54
 18 1991.801
 19 1881.268
 20 1860.211
 21 1762.658
 22 1750.515
 23 1662.536
 24 1657.338
 25 1576.663
 26 1576.977
 27 1502.027
 28 1506.788
 29 1436.427
 30 1444.827
 31 1378.213
 32 1389.629
 33 1326.124
 34 1340.069
 35 1279.177
 36 1295.263
 37 1236.594
 38 1254.51
 39 1197.752
 40 1217.244
 41 1162.143
 42 1183.002
 43 1129.349
 44 1151.404
 45 1099.025
 46 1122.131
 47 1070.88
 48 1094.916
 49 1044.671
 50 1069.532
 51 1020.189
 52 1045.787
 53 997.2541
 54 1023.514
 55 975.7136
 56 1002.569
 57 955.4338
 58 982.8273
 59 936.2982
 60 964.1799
 61 918.2046
 62 946.5306
 63 901.0634
 64 929.7949
 65 884.7949
 66 913.8977
 67 869.3288
 68 898.7722
 69 854.602
 70 884.3588999999999
 71 840.5583
 72 870.6043
 73 827.1473
 74 857.4606
 75 814.3235
 76 844.8843000000001
 77 802.0459
 78 832.8364
 79 790.2773
 80 821.2814
 81 778.9838999999999
 82 810.1871
 83 768.1351
 84 799.5239
 85 757.7028
 86 789.2651
 87 747.6613
 88 779.3861000000001
 89 737.9873
 90 769.8643
 91 728.659
 92 760.6789
 93 719.6567
 94 751.8108999999999
 95 710.962
 96 743.2427
 97 702.558
 98 734.9578
 99 694.4292
 100 726.9413
 101 686.5608999999999
 102 719.1792
 103 678.9397
 104 711.6583000000001
 105 671.5531
 106 704.3667
 107 664.3895
 108 697.293
 109 657.438
 110 690.4268
 111 650.6885
 112 683.7582
 113 644.1314
 114 677.278
 115 637.758
 116 670.9776000000001
 117 631.5598
 118 664.849
 119 625.5291
 120 658.8846
 121 619.6587
 122 653.0771999999999
 123 613.9415
 124 647.4202
 125 608.3711
 126 641.9072
 127 602.9414
 128 636.5324000000001
 129 597.6467
 130 631.29
 131 592.4814
 132 626.1749
 133 587.4406
 134 621.1819
 135 582.5192
 136 616.3065
 137 577.7128
 138 611.544
 139 573.0169
 140 606.8902
 141 568.4274
 142 602.3411
 143 563.9405
 144 597.893
 145 559.5522999999999
 146 593.542
 147 555.2595
 148 589.2848
 149 551.0585
 150 585.1182
 151 546.9462
 152 581.0389
 153 542.9195
 154 577.044
 155 538.9756
 156 573.1306
 157 535.1117
 158 569.2961
 159 531.3251
 160 565.5377999999999
 161 527.6134
 162 561.8533
 163 523.974
 164 558.2402
 165 520.4048
 166 554.6964
 167 516.9035
 168 551.2195
 169 513.468
 170 547.8076
 171 510.0963
 172 544.4586
 173 506.7865
 174 541.1707
 175 503.5366
 176 537.9421
 177 500.345
 178 534.771
 179 497.21
 180 531.6558
 181 494.1298
 182 528.5947
 183 491.103
 184 525.5864
 185 488.128
 186 522.6292999999999
 187 485.2034
 188 519.722
 189 482.3277
 190 516.8632
 191 479.4997
 192 514.0513999999999
 193 476.7181
 194 511.2855
 195 473.9816
 196 508.5642
 197 471.289
 198 505.8864
 199 468.6391
 200 503.2508
 201 466.0309
 202 500.6565
 203 463.4633
 204 498.1024
 205 460.9353
 206 495.5874
 207 458.4458
 208 493.1106
 209 455.994
 210 490.671
 211 453.5787
 212 488.2677
 213 451.1993
 214 485.8998
 215 448.8548
 216 483.5665
 217 446.5443
 218 481.2669
 219 444.2671
 220 479.0003
 221 442.0224
 222 476.7658
 223 439.8093
 224 474.5628
 225 437.6273
 226 472.3905
 227 435.4756
 228 470.2482
 229 433.3534
 230 468.1352
 231 431.2601
 232 466.0508
 233 429.1952
 234 463.9945
 235 427.1578
 236 461.9657
 237 425.1475
 238 459.9636
 239 423.1637
 240 457.9877
 241 421.2057
 242 456.0375
 243 419.2731
 244 454.1125
 245 417.3653
 246 452.212
 247 415.4818
 248 450.3356
 249 413.622
 250 448.4828
 251 411.7855
 252 446.6531
 253 409.9717
 254 444.846
 255 408.1804
 256 443.0611
 257 406.4109
 258 441.2979
 259 404.6628
 260 439.556
 261 402.9358
 262 437.8349
 263 401.2293
 264 436.1343
 265 399.5431
 266 434.4537
 267 397.8767
 268 432.7928
 269 396.2297
 270 431.1512
 271 394.6017
 272 429.5285
 273 392.9925
 274 427.9244
 275 391.4016
 276 426.3384
 277 389.8287
 278 424.7704
 279 388.2734
 280 423.2199
 281 386.7355
 282 421.6866
 283 385.2146
 284 420.1703
 285 383.7105
 286 418.6705
 287 382.2227
 288 417.187
 289 380.7511
 290 415.7196
 291 379.2952
 292 414.2678
 293 377.855
 294 412.8316
 295 376.43
 296 411.4105
 297 375.02
 298 410.0043
 299 373.6248
 300 408.6128
 301 372.244
 302 407.2357
 303 370.8775
 304 405.8728
 305 369.5251
 306 404.5237
 307 368.1864
 308 403.1884
 309 366.8612
 310 401.8666
 311 365.5494
 312 400.558
 313 364.2506
 314 399.2624
 315 362.9648
 316 397.9796
 317 361.6916
 318 396.7094
 319 360.4309
 320 395.4516
 321 359.1824
 322 394.206
 323 357.946
 324 392.9724
 325 356.7215
 326 391.7506
 327 355.5087
 328 390.5405
 329 354.3074
 330 389.3418
 331 353.1174
 332 388.1544
 333 351.9386
 334 386.978
 335 350.7708
 336 385.8126
 337 349.6137
 338 384.658
 339 348.4673
 340 383.5139
 341 347.3314
 342 382.3803
 343 346.2059
 344 381.2569
 345 345.0905
 346 380.1437
 347 343.9851
 348 379.0404
 349 342.8896
 350 377.947
 351 341.8038
 352 376.8633
 353 340.7276
 354 375.7891
 355 339.6609
 356 374.7243
 357 338.6035
 358 373.6687
 359 337.5552
 360 372.6223
 361 336.516
 362 371.5849
 363 335.4858
 364 370.5564
 365 334.4643
 366 369.5367
 367 333.4515
 368 368.5255
 369 332.4472
 370 367.5229
 371 331.4513
 372 366.5287
 373 330.4638
 374 365.5427
 375 329.4845
 376 364.5649
 377 328.5132
 378 363.5952
 379 327.55
 380 362.6334
 381 326.5946
 382 361.6794
 383 325.6469
 384 360.7332
 385 324.707
 386 359.7946
 387 323.7745
 388 358.8635
 389 322.8496
 390 357.9398
 391 321.932
 392 357.0235
 393 321.0216
 394 356.1144
 395 320.1184
 396 355.2125
 397 319.2223
 398 354.3176
 399 318.3332
 400 353.4296
 401 317.451
 402 352.5485
 403 316.5756
 404 351.6742
 405 315.7069
 406 350.8066
 407 314.8448
 408 349.9456
 409 313.9893
 410 349.0911
 411 313.1403
 412 348.2431
 413 312.2976
 414 347.4014
 415 311.4613
 416 346.5661
 417 310.6311
 418 345.7369
 419 309.8072
 420 344.9138
 421 308.9893
 422 344.0969
 423 308.1774
 424 343.2859
 425 307.3715
 426 342.4808
 427 306.5714
 428 341.6815
 429 305.7771
 430 340.8881
 431 304.9885
 432 340.1003
 433 304.2056
 434 339.3181
 435 303.4283
 436 338.5416
 437 302.6565
 438 337.7705
 439 301.8901
 440 337.0049
 441 301.1292
 442 336.2446
 443 151.554
 444 1e-17




==> matlab/iter_lasso_500_250_t.txt <==
 n p_500
1 265445.4
 2 689134.3
 3 2254.767
 4 5475.169
 5 1951.068
 6 3089.198
 7 1597.219
 8 2107.3
 9 1337.952
 10 1581.506
 11 1149.429
 12 1256.355
 13 1008.267
 14 1036.207
 15 899.2766
 16 877.5894
 17 812.8455
 18 758.0119999999999
 19 742.7443
 20 664.712
 21 684.803
 22 589.9231
 23 636.1416
 24 528.6547
 25 594.7142
 26 477.5573
 27 559.0299
 28 434.3001
 29 527.9787
 30 397.2124
 31 500.7176
 32 365.0655
 33 476.5956
 34 336.936
 35 455.102
 36 312.1168
 37 435.8308
 38 154.8931
 39 1e-17




==> matlab/iter_lasso_500_sqrt.txt <==
 n sqrt
1 40000
 2 28284.2712474619
 3 23094.01076758503
 4 20000
 5 17888.54381999832
 6 16329.93161855452
 7 15118.57892036909
 8 14142.13562373095
 9 13333.33333333333
 10 12649.11064067352
 11 12060.45378311054
 12 11547.00538379252
 13 11094.00392450458
 14 10690.44967649698
 15 10327.95558988644
 16 10000
 17 9701.425001453319
 18 9428.090415820634
 19 9176.629354822469
 20 8944.271909999159
 21 8728.715609439696
 22 8528.028654224416
 23 8340.576562282991
 24 8164.965809277262
 25 8000
 26 7844.645405527362
 27 7698.00358919501
 28 7559.289460184544
 29 7427.813527082075
 30 7302.967433402215
 31 7184.212081070997
 32 7071.067811865475
 33 6963.106238227914
 34 6859.943405700353
 35 6761.234037828132
 36 6666.666666666666
 37 6575.959492214291
 38 6488.856845230502
 39 6405.126152203486
 40 6324.555320336759
 41 6246.950475544243
 42 6172.133998483677
 43 6099.942813304187
 44 6030.226891555272
 45 5962.847939999439
 46 5897.678246195886
 47 5834.599659915782
 48 5773.502691896259
 49 5714.285714285714
 50 5656.85424949238
 51 5601.120336112039
 52 5547.001962252291
 53 5494.422557947561
 54 5443.310539518174
 55 5393.598899705937
 56 5345.224838248488
 57 5298.129428260176
 58 5252.257314388902
 59 5207.556439232955
 60 5163.977794943222
 61 5121.475197315839
 62 5080.005080007621
 63 5039.526306789696
 64 5000
 65 4961.389383568338
 66 4923.659639173309
 67 4886.777774252209
 68 4850.71250072666
 69 4815.434123430768
 70 4780.914437337575
 71 4747.126632775413
 72 4714.045207910317
 73 4681.645887845223
 74 4649.905549752772
 75 4618.802153517006
 76 4588.314677411235
 77 4558.423058385518
 78 4529.108136578382
 79 4500.351603704095
 80 4472.13595499958
 81 4444.444444444444
 82 4417.261042993861
 83 4390.570399587614
 84 4364.357804719848
 85 4338.609156373123
 86 4313.310928137536
 87 4288.450139351179
 88 4264.014327112208
 89 4239.99152002544
 90 4216.370213557839
 91 4193.139346887673
 92 4170.288281141496
 93 4147.806778921701
 94 4125.684985035174
 95 4103.913408340616
 96 4082.482904638631
 97 4061.384660534477
 98 4040.610178208843
 99 4020.151261036849
 100 4000
 101 3980.148760839957
 102 3960.590171906698
 103 3941.317112657173
 104 3922.322702763681
 105 3903.600291794133
 106 3885.143449429057
 107 3866.945956182654
 108 3849.001794597505
 109 3831.305140884605
 110 3813.85035698237
 111 3796.631983009996
 112 3779.644730092272
 113 3762.883473534389
 114 3746.343246326776
 115 3730.019232961255
 116 3713.906763541037
 117 3698.001308168194
 118 3682.298471593294
 119 3666.793988112845
 120 3651.483716701107
 121 3636.363636363636
 122 3621.429841700741
 123 3606.678538669729
 124 3592.106040535498
 125 3577.708763999663
 126 3563.483225498992
 127 3549.426037664456
 128 3535.533905932738
 129 3521.803625302495
 130 3508.232077228117
 131 3494.816226644152
 132 3481.553119113957
 133 3468.43987809648
 134 3455.473702325441
 135 3442.651863295482
 136 3429.971702850176
 137 3417.430630867044
 138 3405.026123034994
 139 3392.755718719884
 140 3380.617018914066
 141 3368.607684266076
 142 3356.725433186756
 143 3344.968040028363
 144 3333.333333333333
 145 3321.819194149599
 146 3310.423554409472
 147 3299.14439536929
 148 3287.979746107146
 149 3276.927682076162
 150 3265.986323710904
 151 3255.153835084638
 152 3244.428422615251
 153 3233.808333817773
 154 3223.291856101521
 155 3212.877315609996
 156 3202.563076101743
 157 3192.347537870488
 158 3182.22913670292
 159 3172.206342872576
 160 3162.277660168379
 161 3152.441624956402
 162 3142.696805273544
 163 3133.041799951829
 164 3123.475237772122
 165 3113.995776646092
 166 3104.602102825331
 167 3095.292930136547
 168 3086.066999241838
 169 3076.923076923077
 170 3067.859955389481
 171 3058.87645160749
 172 3049.971406652093
 173 3041.143685078822
 174 3032.392174315613
 175 3023.715784073818
 176 3015.113445777636
 177 3006.584112011315
 178 2998.126755983445
 179 2989.740371007744
 180 2981.42396999972
 181 2973.176584988666
 182 2964.997266644405
 183 2956.885083818292
 184 2948.839123097943
 185 2940.858488375231
 186 2932.942300427066
 187 2925.089696508523
 188 2917.299829957891
 189 2909.571869813232
 190 2901.905000440046
 191 2894.298421169687
 192 2886.751345948129
 193 2879.263002994778
 194 2871.832634470953
 195 2864.459496157732
 196 2857.142857142857
 197 2849.881999516386
 198 2842.676218074806
 199 2835.524820033343
 200 2828.42712474619
 201 2821.382463434393
 202 2814.390178921167
 203 2807.449625374386
 204 2800.560168056019
 205 2793.721183078313
 206 2786.932057166471
 207 2780.192187427664
 208 2773.500981126146
 209 2766.857855464299
 210 2760.262237369417
 211 2753.713563286057
 212 2747.211278973781
 213 2740.754839310126
 214 2734.343708098653
 215 2727.977357881894
 216 2721.655269759087
 217 2715.376933208523
 218 2709.141845914386
 219 2702.949513597944
 220 2696.799449852968
 221 2690.69117598525
 222 2684.624220856097
 223 2678.5981207297
 224 2672.612419124244
 225 2666.666666666667
 226 2660.760420950957
 227 2654.893246399888
 228 2649.064714130088
 229 2643.274401820359
 230 2637.521893583148
 231 2631.806779839076
 232 2626.128657194451
 233 2620.487128321673
 234 2614.881801842454
 235 2609.312292213769
 236 2603.778219616478
 237 2598.279209846523
 238 2592.814894208658
 239 2587.384909412604
 240 2581.988897471611
 241 2576.626505603323
 242 2571.2973861329
 243 2566.001196398337
 244 2560.73759865792
 245 2555.50625999976
 246 2550.306852253353
 247 2545.139051903111
 248 2540.00254000381
 249 2534.897002097912
 250 2529.822128134703
 251 2524.777612391213
 252 2519.763153394848
 253 2514.778453847726
 254 2509.823220552634
 255 2504.897164340598
 256 2500
 257 2495.131446207221
 258 2490.291225458761
 259 2485.4790640048
 260 2480.694691784169
 261 2475.937842360692
 262 2471.208252860862
 263 2466.505663912829
 264 2461.829819586655
 265 2457.180467335805
 266 2452.557357939863
 267 2447.960245448418
 268 2443.388887126105
 269 2438.843043398769
 270 2434.322477800738
 271 2429.826956923148
 272 2425.35625036333
 273 2420.91013067521
 274 2416.488373320708
 275 2412.090756622109
 276 2407.717061715384
 277 2403.367072504439
 278 2399.040575616269
 279 2394.737360356999
 280 2390.457218668787
 281 2386.199945087574
 282 2381.965336701654
 283 2377.753193111056
 284 2373.563316387706
 285 2369.395511036369
 286 2365.24958395633
 287 2361.125344403821
 288 2357.022603955159
 289 2352.941176470588
 290 2348.880878058814
 291 2344.841527042197
 292 2340.822943922612
 293 2336.824951347944
 294 2332.847374079217
 295 2328.890038958328
 296 2324.952774876386
 297 2321.035412742638
 298 2317.137785453969
 299 2313.259727864961
 300 2309.401076758503
 301 2305.56167081694
 302 2301.741350593744
 303 2297.939958485704
 304 2294.157338705617
 305 2290.393337255473
 306 2286.647801900118
 307 2282.920582141398
 308 2279.211529192759
 309 2275.520495954297
 310 2271.847336988259
 311 2268.191908494971
 312 2264.554068289191
 313 2260.933675776886
 314 2257.330591932401
 315 2253.744679276044
 316 2250.175801852048
 317 2246.623825206922
 318 2243.088616368178
 319 2239.570043823417
 320 2236.06797749979
 321 2232.58228874379
 322 2229.112850301411
 323 2225.659536298629
 324 2222.222222222222
 325 2218.800784900916
 326 2215.395102486845
 327 2212.005054437324
 328 2208.630521496931
 329 2205.271385679885
 330 2201.927530252721
 331 2198.59883971725
 332 2195.285199793807
 333 2191.986497404764
 334 2188.702620658331
 335 2185.433458832612
 336 2182.178902359924
 337 2178.938842811373
 338 2175.713172881685
 339 2172.501786374274
 340 2169.304578186562
 341 2166.121444295529
 342 2162.952281743501
 343 2159.796988624155
 344 2156.655464068768
 345 2153.527608232662
 346 2150.413322281881
 347 2147.312508380076
 348 2144.22506967559
 349 2141.150910288757
 350 2138.089935299395
 351 2135.042050734495
 352 2132.007163556104
 353 2128.985181649398
 354 2125.976013810936
 355 2122.979569737101
 356 2119.99576001272
 357 2117.024496099853
 358 2114.06569032676
 359 2111.119255877038
 360 2108.185106778919
 361 2105.263157894737
 362 2102.353324910547
 363 2099.455524325912
 364 2096.569673443837
 365 2093.695690360855
 366 2090.833493957267
 367 2087.983003887522
 368 2085.144140570748
 369 2082.316825181414
 370 2079.500979640145
 371 2076.69652660466
 372 2073.903389460851
 373 2071.121492313991
 374 2068.350759980076
 375 2065.591117977289
 376 2062.842492517587
 377 2060.104810498419
 378 2057.377999494559
 379 2054.661987750057
 380 2051.956704170308
 381 2049.26207831424
 382 2046.578040386603
 383 2043.904521230384
 384 2041.241452319315
 385 2038.588765750502
 386 2035.946394237151
 387 2033.314271101396
 388 2030.692330267238
 389 2028.080506253575
 390 2025.478734167333
 391 2022.886949696695
 392 2020.305089104421
 393 2017.733089221273
 394 2015.170887439514
 395 2012.61842170651
 396 2010.075630518424
 397 2007.542452913982
 398 2005.018828468342
 399 2002.504697287035
 400 2000
 401 1997.504677755689
 402 1995.018672215266
 403 1992.541925546872
 404 1990.074380419978
 405 1987.615979999813
 406 1985.16666794186
 407 1982.726388386438
 408 1980.295085953349
 409 1977.872705736595
 410 1975.459193299179
 411 1973.05449466796
 412 1970.658556328586
 413 1968.271325220492
 414 1965.892748731962
 415 1963.522774695264
 416 1961.16135138184
 417 1958.808427497567
 418 1956.463952178074
 419 1954.127874984126
 420 1951.800145897067
 421 1949.480715314317
 422 1947.169534044942
 423 1944.866553305261
 424 1942.571724714528
 425 1940.285000290664
 426 1938.006332446037
 427 1935.735673983309
 428 1933.472978091327
 429 1931.21819834107
 430 1928.971288681649
 431 1926.732203436352
 432 1924.500897298753
 433 1922.277325328851
 434 1920.061442949277
 435 1917.853205941537
 436 1915.652570442303
 437 1913.459492939759
 438 1911.273930269986
 439 1909.095839613391
 440 1906.925178491185
 441 1904.761904761905
 442 1902.605976617976
 443 1900.45735258232
 444 1898.315991504998
 445 1896.181852559909
 446 1894.054895241514
 447 1891.935079361609
 448 1889.822365046136
 449 1887.716712732035
 450 1885.618083164127
 451 1883.526437392044
 452 1881.441736767194
 453 1879.363942939758
 454 1877.293017855729
 455 1875.228923753981
 456 1873.171623163388
 457 1871.121078899952
 458 1869.077254063991
 459 1867.040112037346
 460 1865.009616480628
 461 1862.985731330489
 462 1860.968420796942
 463 1858.957649360692
 464 1856.953381770519
 465 1854.955583040673
 466 1852.964218448318
 467 1850.97925353099
 468 1849.000654084097
 469 1847.028386158441
 470 1845.06241605777
 471 1843.102710336366
 472 1841.149235796647
 473 1839.201959486811
 474 1837.260848698501
 475 1835.325870964494
 476 1833.396994056423
 477 1831.47418598252
 478 1829.557414985393
 479 1827.646649539815
 480 1825.741858350554
 481 1823.843010350213
 482 1821.950074697108
 483 1820.06302077316
 484 1818.181818181818
 485 1816.306436745999
 486 1814.436846506058
 487 1812.573017717775
 488 1810.714920850371
 489 1808.862526584538
 490 1807.015805810503
 491 1805.174729626097
 492 1803.339269334865
 493 1801.50939644418
 494 1799.68508266339
 495 1797.866299901979
 496 1796.053020267749
 497 1794.245216065026
 498 1792.442859792883
 499 1790.645924143381
 500 1788.854381999832
 501 1787.068206435081
 502 1785.287370709807
 503 1783.511848270839
 504 1781.741612749496
 505 1779.976637959939
 506 1778.216897897548
 507 1776.46236673731
 508 1774.713018832228
 509 1772.968828711745
 510 1771.229771080191
 511 1769.495820815235
 512 1767.766952966369
 513 1766.043142753392
 514 1764.324365564923
 515 1762.610596956927
 516 1760.901812651248
 517 1759.19798853417
 518 1757.499100654987
 519 1755.805125224588
 520 1754.116038614059
 521 1752.431817353294
 522 1750.752438129634
 523 1749.077877786504
 524 1747.408113322076
 525 1745.743121887939
 526 1744.082880787789
 527 1742.427367476128
 528 1740.776559556979
 529 1739.130434782609
 530 1737.488971052278
 531 1735.852146410985
 532 1734.21993904824
 533 1732.59232729684
 534 1730.969289631662
 535 1729.350804668468
 536 1727.73685116272
 537 1726.127408008412
 538 1724.522454236908
 539 1722.921969015792
 540 1721.325931647741
 541 1719.734321569391
 542 1718.147118350231
 543 1716.564301691498
 544 1714.985851425088
 545 1713.411747512477
 546 1711.841970043652
 547 1710.276499236051
 548 1708.715315433522
 549 1707.15839910528
 550 1705.605730844883
 551 1704.05729136922
 552 1702.513061517497
 553 1700.973022250249
 554 1699.437154648349
 555 1697.905439912035
 556 1696.377859359942
 557 1694.854394428143
 558 1693.335026669207
 559 1691.819737751254
 560 1690.308509457033
 561 1688.801323682996
 562 1687.298162438391
 563 1685.799007844358
 564 1684.303842133038
 565 1682.812647646685
 566 1681.325406836794
 567 1679.842102263232
 568 1678.362716593378
 569 1676.887232601274
 570 1675.415633166782
 571 1673.947901274749
 572 1672.484020014182
 573 1671.023972577427
 574 1669.567742259364
 575 1668.115312456598
 576 1666.666666666667
 577 1665.221788487253
 578 1663.780661615406
 579 1662.343269846765
 580 1660.909597074799
 581 1659.479627290045
 582 1658.053344579357
 583 1656.630733125164
 584 1655.211777204736
 585 1653.796461189446
 586 1652.384769544055
 587 1650.976686825992
 588 1649.572197684645
 589 1648.171286860658
 590 1646.773939185236
 591 1645.380139579454
 592 1643.989873053573
 593 1642.603124706364
 594 1641.219879724436
 595 1639.840123381575
 596 1638.463841038081
 597 1637.091018140116
 598 1635.721640219061
 599 1634.355692890874
 600 1632.993161855452
 601 1631.634032896008
 602 1630.278291878445
 603 1628.925924750736
 604 1627.576917542319
 605 1626.231256363483
 606 1624.888927404775
 607 1623.549916936398
 608 1622.214211307625
 609 1620.881796946215
 610 1619.552660357832
 611 1618.22678812547
 612 1616.904166908887
 613 1615.584783444039
 614 1614.268624542524
 615 1612.955677091024
 616 1611.645928050761
 617 1610.339364456949
 618 1609.035973418259
 619 1607.735742116282
 620 1606.438657804998
 621 1605.144707810256
 622 1603.853879529251
 623 1602.566160430008
 624 1601.281538050871
 625 1600
 626 1598.721533954863
 627 1597.446127661743
 628 1596.173768935244
 629 1594.9044456578
 630 1593.638145779192
 631 1592.374857316066
 632 1591.11456835146
 633 1589.857267034329
 634 1588.602941579075
 635 1587.35158026509
 636 1586.103171436288
 637 1584.857703500655
 638 1583.615164929792
 639 1582.375544258471
 640 1581.13883008419
 641 1579.905011066728
 642 1578.674075927717
 643 1577.446013450198
 644 1576.220812478201
 645 1574.998461916315
 646 1573.778950729267
 647 1572.562267941503
 648 1571.348402636772
 649 1570.137343957719
 650 1568.929081105472
 651 1567.723603339241
 652 1566.520899975915
 653 1565.320960389665
 654 1564.12377401155
 655 1562.929330329127
 656 1561.737618886061
 657 1560.548629281741
 658 1559.362351170901
 659 1558.17877426324
 660 1556.997888323046
 661 1555.819683168828
 662 1554.644148672943
 663 1553.471274761235
 664 1552.301051412666
 665 1551.133468658963
 666 1549.968516584257
 667 1548.806185324732
 668 1547.646465068274
 669 1546.489346054118
 670 1545.334818572511
 671 1544.182872964366
 672 1543.033499620919
 673 1541.8866889834
 674 1540.742431542691
 675 1539.600717839002
 676 1538.461538461539
 677 1537.324884048176
 678 1536.190745285137
 679 1535.059112906673
 680 1533.929977694741
 681 1532.803330478695
 682 1531.679162134967
 683 1530.557463586762
 684 1529.438225803745
 685 1528.32143980174
 686 1527.207096642425
 687 1526.095187433031
 688 1524.985703326047
 689 1523.878635518919
 690 1522.773975253762
 691 1521.671713817067
 692 1520.571842539411
 693 1519.474352795173
 694 1518.379236002247
 695 1517.286483621763
 696 1516.196087157807
 697 1515.108038157141
 698 1514.022328208929
 699 1512.938948944467
 700 1511.857892036909
 701 1510.779149200996
 702 1509.702712192794
 703 1508.628572809428
 704 1507.556722888818
 705 1506.487154309419
 706 1505.419858989963
 707 1504.354828889203
 708 1503.292056005658
 709 1502.231532377359
 710 1501.173250081603
 711 1500.117201234699
 712 1499.063377991723
 713 1498.011772546276
 714 1496.962377130239
 715 1495.915184013531
 716 1494.870185503872
 717 1493.827373946542
 718 1492.786741724152
 719 1491.748281256403
 720 1490.71198499986
 721 1489.677845447718
 722 1488.645855129574
 723 1487.616006611204
 724 1486.588292494333
 725 1485.562705416415
 726 1484.539238050411
 727 1483.517883104568
 728 1482.498633322202
 729 1481.481481481481
 730 1480.466420395211
 731 1479.453442910618
 732 1478.442541909146
 733 1477.433710306236
 734 1476.426941051124
 735 1475.422227126635
 736 1474.419561548971
 737 1473.418937367515
 738 1472.420347664621
 739 1471.423785555419
 740 1470.429244187615
 741 1469.43671674129
 742 1468.446196428705
 743 1467.457676494106
 744 1466.471150213533
 745 1465.486610894623
 746 1464.504051876425
 747 1463.523466529205
 748 1462.544848254261
 749 1461.568190483739
 750 1460.593486680443
 751 1459.620730337653
 752 1458.649914978946
 753 1457.681034158007
 754 1456.71408145846
 755 1455.749050493678
 756 1454.785934906616
 757 1453.824728369628
 758 1452.865424584296
 759 1451.908017281255
 760 1450.952500220023
 761 1449.998867188827
 762 1449.047112004437
 763 1448.097228511993
 764 1447.149210584843
 765 1446.203052124375
 766 1445.258747059848
 767 1444.316289348238
 768 1443.375672974065
 769 1442.436891949238
 770 1441.499940312894
 771 1440.564812131239
 772 1439.631501497389
 773 1438.700002531213
 774 1437.770309379179
 775 1436.842416214199
 776 1435.916317235476
 777 1434.992006668351
 778 1434.069478764149
 779 1433.148727800037
 780 1432.229748078866
 781 1431.312533929026
 782 1430.397079704303
 783 1429.483379783726
 784 1428.571428571428
 785 1427.661220496499
 786 1426.752750012843
 787 1425.846011599038
 788 1424.940999758193
 789 1424.037709017809
 790 1423.13613392964
 791 1422.236269069556
 792 1421.338109037403
 793 1420.44164845687
 794 1419.546881975352
 795 1418.653804263817
 796 1417.762410016672
 797 1416.872693951629
 798 1415.984650809577
 799 1415.09827535445
 800 1414.213562373095




==> matlab/iter_lasso_750_250_sqrt.txt <==
 n p_750
1 231290.4
 2 1240736
 3 11848.43
 4 11669.9
 5 7817.557
 6 7515.048
 7 6011.905
 8 5836.623
 9 4976.159
 10 4901.546
 11 4298.401
 12 4292.503
 13 3816.797
 14 3857.901
 15 3454.711
 16 3528.784
 17 3171.093
 18 3268.95
 19 2941.936
 20 3057.403
 21 2752.232
 22 2881.049
 23 2592.101
 24 2731.248
 25 2454.763
 26 2602.048
 27 2335.399
 28 2489.199
 29 2230.488
 30 2389.578
 31 2137.391
 32 2300.829
 33 2054.091
 34 2221.142
 35 1979.015
 36 2149.099
 37 1910.919
 38 2083.572
 39 1848.805
 40 2023.651
 41 1791.861
 42 1968.592
 43 1739.421
 44 1917.783
 45 1690.931
 46 1870.712
 47 1645.926
 48 1826.951
 49 1604.016
 50 1786.134
 51 1564.868
 52 1747.951
 53 1528.195
 54 1712.135
 55 1493.752
 56 1678.455
 57 1461.324
 58 1646.709
 59 1430.726
 60 1616.723
 61 1401.795
 62 1588.341
 63 1374.387
 64 1561.429
 65 1348.374
 66 1535.865
 67 1323.645
 68 1511.541
 69 1300.097
 70 1488.363
 71 1277.642
 72 1466.244
 73 1256.199
 74 1445.107
 75 1235.695
 76 1424.883
 77 1216.064
 78 1405.508
 79 1197.247
 80 1386.926
 81 1179.19
 82 1369.084
 83 1161.844
 84 1351.936
 85 1145.164
 86 1335.438
 87 1129.109
 88 1319.551
 89 1113.641
 90 1304.238
 91 1098.726
 92 1289.466
 93 1084.333
 94 1275.205
 95 1070.431
 96 1261.425
 97 1056.995
 98 1248.102
 99 1043.998
 100 1235.209
 101 1031.418
 102 1222.726
 103 1019.233
 104 1210.631
 105 1007.423
 106 1198.904
 107 995.9692
 108 1187.528
 109 984.8549
 110 1176.486
 111 974.0636
 112 1165.761
 113 963.58
 114 1155.339
 115 953.39
 116 1145.207
 117 943.4803000000001
 118 1135.35
 119 933.8384
 120 1125.758
 121 924.4527
 122 1116.418
 123 915.312
 124 1107.32
 125 906.4061
 126 1098.454
 127 897.7252
 128 1089.81
 129 889.26
 130 1081.379
 131 881.0019
 132 1073.152
 133 872.9426
 134 1065.122
 135 865.0744
 136 1057.281
 137 857.39
 138 1049.622
 139 849.8823
 140 1042.137
 141 842.5448
 142 1034.821
 143 835.3712
 144 1027.667
 145 828.3556
 146 1020.669
 147 821.4923
 148 1013.822
 149 814.7759
 150 1007.121
 151 808.2012999999999
 152 1000.56
 153 801.7636
 154 994.1354
 155 795.4583
 156 987.8415
 157 789.2809
 158 981.6744
 159 783.2271
 160 975.6299
 161 777.2929
 162 969.7041
 163 771.4746
 164 963.8931
 165 765.7683
 166 958.1934
 167 760.1706
 168 952.6015
 169 754.6781
 170 947.114
 171 749.2877
 172 941.7278
 173 743.9961
 174 936.4398
 175 738.8005000000001
 176 931.2471
 177 733.698
 178 926.1469
 179 728.6858999999999
 180 921.1365
 181 723.7615
 182 916.2134
 183 718.9225
 184 911.375
 185 714.1663
 186 906.619
 187 709.4906
 188 901.943
 189 704.8932
 190 897.345
 191 700.3721
 192 892.8227000000001
 193 695.925
 194 888.3741
 195 691.5501
 196 883.9974
 197 687.2454
 198 879.6904
 199 683.0091
 200 875.4516
 201 678.8394
 202 871.279
 203 674.7345
 204 867.171
 205 670.693
 206 863.126
 207 666.713
 208 859.1423
 209 662.7932
 210 855.2186
 211 658.932
 212 851.3532
 213 655.128
 214 847.5448
 215 651.3798
 216 843.7919000000001
 217 647.6861
 218 840.0934
 219 644.0454999999999
 220 836.4478
 221 640.4569
 222 832.854
 223 636.9189
 224 829.3107
 225 633.4305000000001
 226 825.8167999999999
 227 629.9905
 228 822.3711
 229 626.5978
 230 818.9726000000001
 231 623.2514
 232 815.6202
 233 619.9501
 234 812.3129
 235 616.6931
 236 809.0497
 237 613.4793
 238 805.8296
 239 610.3078
 240 802.6516
 241 607.1776
 242 799.515
 243 604.088
 244 796.4188
 245 601.038
 246 793.3621000000001
 247 598.0268
 248 790.3441
 249 595.0536
 250 787.3641
 251 592.1176
 252 784.4212
 253 589.2181
 254 781.5146999999999
 255 586.3543
 256 778.6438000000001
 257 583.5254
 258 775.8078
 259 580.7309
 260 773.0060999999999
 261 577.9699000000001
 262 770.2379
 263 575.2419
 264 767.5027
 265 572.5462
 266 764.7996000000001
 267 569.8821
 268 762.1282
 269 567.2491
 270 759.4878
 271 564.6466
 272 756.8779
 273 562.074
 274 754.2978000000001
 275 559.5306
 276 751.747
 277 557.0161000000001
 278 749.2249
 279 554.5298
 280 746.7311
 281 552.0712
 282 744.265
 283 549.6398
 284 741.826
 285 547.2352
 286 739.4138
 287 544.8568
 288 737.0277
 289 542.5041
 290 734.6675
 291 540.1768
 292 732.3325
 293 537.8742999999999
 294 730.0223999999999
 295 535.5962
 296 727.7367
 297 533.3421
 298 725.475
 299 531.1117
 300 723.2368
 301 528.9044
 302 721.0219
 303 526.7198
 304 718.8297
 305 524.5577
 306 716.6599
 307 522.4176
 308 714.5121
 309 520.2992
 310 712.386
 311 518.202
 312 710.2812
 313 516.1258
 314 708.1973
 315 514.0702
 316 706.1341
 317 512.0348
 318 704.0911
 319 510.0193
 320 702.068
 321 508.0235
 322 700.0645
 323 506.047
 324 698.0804000000001
 325 504.0895
 326 696.1153
 327 502.1506
 328 694.1688
 329 500.2302
 330 692.2408
 331 498.3278
 332 690.3309
 333 496.4433
 334 688.4389
 335 494.5764
 336 686.5644
 337 492.7267
 338 684.7071999999999
 339 490.894
 340 682.867
 341 489.0782
 342 681.0436
 343 487.2788
 344 679.2368
 345 485.4957
 346 677.4462
 347 483.7286
 348 675.6717
 349 481.9773
 350 673.913
 351 480.2416
 352 672.1699
 353 478.5211
 354 670.4421
 355 476.8158
 356 668.7294000000001
 357 475.1254
 358 667.0316
 359 473.4497
 360 665.3484999999999
 361 471.7884
 362 663.6799
 363 470.1414
 364 662.0256000000001
 365 468.5084
 366 660.3854
 367 466.8893
 368 658.759
 369 465.2838
 370 657.1464
 371 233.2897
 372 1e-17




==> matlab/iter_lasso_750_250_t.txt <==
 n p_750
1 314359.3
 2 806974.8
 3 3785.416
 4 8158.951
 5 2952.918
 6 4774.673
 7 2306.061
 8 3355.821
 9 1867.613
 10 2587.383
 11 1559.297
 12 2108.499
 13 1332.7
 14 1782.438
 15 1159.81
 16 1546.5
 17 1023.829
 18 1368.031
 19 914.2024
 20 1228.399
 21 824.0081
 22 1116.217
 23 748.5343
 24 1024.141
 25 684.4686
 26 947.2245
 27 629.4182
 28 882.0187
 29 581.6128
 30 826.0443
 31 539.7151
 32 777.4745
 33 502.6972
 34 734.934
 35 469.7557
 36 697.3676
 37 215.3984
 38 1e-17




==> matlab/iterates_fw.txt <==
x_1  x_2  f(x)
1	0	1
-1	0	0
-0.333333333333333	-0.666666666666667	-0.333333333333333
-0.666666666666667	-0.333333333333333	-0.333333333333333
-0.400000000000000	-0.600000000000000	-0.400000000000000
-0.600000000000000	-0.400000000000000	-0.400000000000000
-0.428571428571429	-0.571428571428571	-0.428571428571429
-0.571428571428572	-0.428571428571429	-0.428571428571429
-0.444444444444445	-0.555555555555556	-0.444444444444445
-0.555555555555556	-0.444444444444445	-0.444444444444445
-0.454545454545455	-0.545454545454545	-0.454545454545455
-0.545454545454545	-0.454545454545455	-0.454545454545455
-0.461538461538462	-0.538461538461538	-0.461538461538462
-0.538461538461538	-0.461538461538462	-0.461538461538462
-0.466666666666667	-0.533333333333333	-0.466666666666667
-0.533333333333333	-0.466666666666667	-0.466666666666667
-0.470588235294118	-0.529411764705882	-0.470588235294118
-0.529411764705882	-0.470588235294118	-0.470588235294118
-0.473684210526316	-0.526315789473684	-0.473684210526316
-0.526315789473684	-0.473684210526316	-0.473684210526316
-0.476190476190476	-0.523809523809524	-0.476190476190476
-0.523809523809524	-0.476190476190476	-0.476190476190476


==> matlab/iterates_fw_pl.txt <==
x_1  x_2 f(x)
1      0	1
-0.707106781186548	-0.707106781186548	-0.707106781186548


==> matlab/squarerootdata.txt <==
iter clq mq bound clq_k bound_k clq_log mq_log bound_log clq_k_log bound_k_log
   1  4.500000e+01     1.110000e+02    42.4264   4.500000e+01  30.00000  3.80666   4.70953   3.74777   3.80666   3.40120
   2  4.725000e+01     2.844444e+01    34.6410   8.857143e+00  20.00000  3.85545   3.34795   3.54504   2.18122   2.99573
   3  3.106577e+01     3.912330e+01    30.0000   2.123879e+01  15.00000  3.43611   3.66672   3.40120   3.05583   2.70805
   4  1.704062e+01     5.327700e+00    26.8328   9.557648e+00  12.00000  2.83560   1.67292   3.28963   2.25734   2.48491
   5  1.938790e+01     1.662044e+01    24.4949   1.296609e+01  10.00000  2.96465   2.81063   3.19846   2.56234   2.30259
   6  1.123098e+01     3.466858e+00    22.6779   6.679740e+00   8.57143  2.41868   1.24325   3.12139   1.89908   2.14843
   7  1.538654e+01     1.558022e+01    21.2132   1.086741e+01   7.50000  2.73349   2.74600   3.05462   2.38577   2.01490
   8  8.653406e+00     7.213033e+00    20.0000   4.746534e+00   6.66667  2.15795   1.97589   2.99573   1.55741   1.89712
   9  1.338293e+01    2.163616e+00    18.9737   9.624455e+00   6.00000   2.59398   0.77178   2.94305   2.26431   1.79176
  10  7.085849e+00    1.251487e+01    18.0907   4.241566e+00   5.45455   1.95810   2.52692   2.89540   1.44493   1.69645
  11  1.220467e+01    5.775154e+00    17.3205   7.864477e+00   5.00000   2.50182   1.75356   2.85189   2.06236   1.60944
  12  5.957190e+00    2.094951e+00    16.6410   3.201279e+00   4.61538   1.78460   0.73953   2.81187   1.16355   1.52939
  13  1.146226e+01    8.731335e+00    16.0357   7.284159e+00   4.28571   2.43906   2.16692   2.77482   1.98570   1.45529
  14  5.053722e+00    1.261961e+00    15.4919   3.179839e+00   4.00000   1.62013   0.23267   2.74032   1.15683   1.38629
  15  1.098986e+01    7.442986e+00    15.0000   6.041510e+00   3.75000   2.39697   2.00727   2.70805   1.79865   1.32176
  16  4.275110e+00    6.828415e+00    14.5521   2.522511e+00   3.52941   1.45281   1.92109   2.67774   0.92525   1.26113
  17  1.070581e+01    1.422937e+00    14.1421   5.721312e+00   3.33333   2.37079   0.35272   2.64916   1.74420   1.20397
  18  3.677596e+00    7.681759e+00    13.7649   2.357590e+00   3.15789   1.30226   2.03885   2.62212   0.85764   1.14990
  19  1.043765e+01    4.395143e+00    13.4164   5.090174e+00   3.00000   2.34542   1.48050   2.59648   1.62731   1.09861
  20  3.729971e+00    7.848962e-01    13.0931   1.990202e+00   2.85714   1.31640  -0.24220   2.57209   0.68824   1.04982
  21  9.586943e+00    7.528685e+00    12.7920   4.803675e+00   2.72727   2.26040   2.01872   2.54882   1.56938   1.00330
  22  3.161076e+00    2.748571e+00    12.5109   1.943043e+00   2.60870   1.15091   1.01108   2.52660   0.66426   0.95885
  23  9.534136e+00    1.355443e+00    12.2474   4.301338e+00   2.50000   2.25488   0.30413   2.50531   1.45893   0.91629
  24  3.350908e+00    7.088443e+00    12.0000   1.624617e+00   2.40000   1.20923   1.95847   2.48491   0.48527   0.87547
  25  8.740058e+00    3.112642e+00    11.7670   4.152697e+00   2.30769   2.16792   1.13547   2.46530   1.42376   0.83625
  26  2.845877e+00    6.826869e-01    11.5470   1.657114e+00   2.22222   1.04587  -0.38172   2.44643   0.50508   0.79851
  27  8.771627e+00    4.725395e+00    11.3389   3.718720e+00   2.14286   2.17152   1.55295   2.42824   1.31338   0.76214
  28  2.991962e+00    2.232412e+00    11.1417   1.397932e+00   2.06897   1.09593   0.80308   2.41069   0.33499   0.72705
  29  8.160643e+00    1.992072e+00    10.9545   3.627541e+00   2.00000   2.09932   0.68918   2.39375   1.28856   0.69315
  30  2.542410e+00    3.498352e+00    10.7763   1.407778e+00   1.93548   0.93311   1.25229   2.37735   0.34201   0.66036
  31  8.236997e+00    7.829786e-01    10.6066   3.311482e+00   1.87500   2.10864  -0.24465   2.36148   1.19740   0.62861
  32  2.782525e+00    4.208620e+00    10.4447   1.201059e+00   1.81818   1.02336   1.43713   2.34609   0.18320   0.59784
  33  7.617676e+00    4.548183e+00    10.2899   3.245603e+00   1.76471   2.03047   1.51473   2.33116   1.17730   0.56799
  34  2.381243e+00    6.964007e-01    10.1419   1.246234e+00   1.71429   0.86762  -0.36183   2.31668   0.22013   0.53900
  35  7.712925e+00    6.926976e-01    10.0000   2.959500e+00   1.66667   2.04290  -0.36716   2.30259   1.08502   0.51083
  36  2.525107e+00    4.714924e+00     9.8639   1.079064e+00   1.62162   0.92628   1.55073   2.28888   0.07609   0.48343
  37  7.261812e+00    4.423971e-01     9.7333   2.908690e+00   1.57895   1.98263  -0.81555   2.27555   1.06770   0.45676
  38  2.179619e+00    4.327748e+00     9.6077   1.086398e+00   1.53846   0.77915   1.46505   2.26256   0.08287   0.43078
  39  7.351176e+00    3.000850e+00     9.4868   2.706349e+00   1.50000   1.99486   1.09890   2.24990   0.99560   0.40547
  40  2.392294e+00    7.938251e-01     9.3704   9.568532e-01   1.46341   0.87225  -0.23089   2.23756  -0.04411   0.38077
  41  6.876321e+00    4.504846e+00     9.2582   2.657644e+00   1.42857   1.92808   1.50515   2.22551   0.97744   0.35667
  42  2.052096e+00    3.133764e+00     9.1499   9.843305e-01   1.39535   0.71886   1.14223   2.21374  -0.01579   0.33315
  43  6.998574e+00    9.294680e-01     9.0453   2.469505e+00   1.36364   1.94571  -0.07314   2.20225   0.90402   0.31016
  44  2.235318e+00    4.502773e+00     8.9443   8.668166e-01   1.33333   0.80438   1.50469   2.19102  -0.14293   0.28768
  45  6.591929e+00    1.683515e+00     8.8465   2.438450e+00   1.30435   1.88585   0.52088   2.18002   0.89136   0.26570
  46  1.916923e+00    1.555056e+00     8.7519   8.904149e-01   1.27660   0.65072   0.44151   2.16927  -0.11607   0.24420
  47  6.721732e+00    3.155139e+00     8.6603   2.280035e+00   1.25000   1.90535   1.14903   2.15875   0.82419   0.22314
  48  2.131364e+00    2.214888e+00     8.5714   7.898151e-01   1.22449   0.75676   0.79520   2.14843  -0.23596   0.20252
  49  6.311948e+00    2.158693e+00     8.4853   2.254963e+00   1.20000   1.84244   0.76950   2.13834   0.81313   0.18232
  50  1.834507e+00    2.105274e+00     8.4017   8.144913e-01   1.17647   0.60678   0.74445   2.12843  -0.20519   0.16252
  51  6.442916e+00    2.550439e+00     8.3205   2.115588e+00   1.15385   1.86298   0.93627   2.11872   0.74933   0.14310
  52  2.003619e+00    2.662100e+00     8.2416   7.274891e-01   1.13208   0.69496   0.97912   2.10919  -0.31816   0.12406
  53  6.103511e+00    1.770695e+00     8.1650   2.094917e+00   1.11111   1.80886   0.57137   2.09986   0.73951   0.10536
  54  1.721491e+00    2.808077e+00     8.0904   7.476020e-01   1.09091   0.54319   1.03250   2.09068  -0.29088   0.08701
  55  6.238670e+00    2.403497e+00     8.0178   1.975973e+00   1.07143   1.83077   0.87692   2.08166   0.68106   0.06899
  56  1.937368e+00    1.502810e+00     7.9472   6.714799e-01   1.05263   0.66133   0.40734   2.07282  -0.39827   0.05129
  57  5.870225e+00    3.235243e+00     7.8784   1.958810e+00   1.03448   1.76989   1.17410   2.06412   0.67234   0.03390
  58  1.672756e+00    1.979099e+00     7.8113   6.932910e-01   1.01695   0.51447   0.68264   2.05557  -0.36631   0.01681
  59  6.002822e+00    1.296231e+00     7.7460   1.851016e+00   1.00000   1.79223   0.25946   2.04718   0.61573   0.00000
  60  1.822471e+00    3.546205e+00     7.6822   6.262424e-01   0.98361   0.60019   1.26588   2.03891  -0.46802  -0.01653
  61  5.718137e+00    1.693287e+00     7.6200   1.836476e+00   0.96774   1.74364   0.52667   2.03078   0.60785  -0.03279
  62  1.580327e+00    7.661624e-01     7.5593   6.430753e-01   0.95238   0.45763  -0.26636   2.02278  -0.44149  -0.04879
  63  5.841037e+00    3.674105e+00     7.5000   1.744084e+00   0.93750   1.76491   1.30131   2.01490   0.55623  -0.06454
  64  1.774260e+00    1.406050e+00     7.4421   5.834308e-01   0.92308   0.57338   0.34078   2.00715  -0.53883  -0.08004
  65  5.524360e+00    1.234955e+00     7.3855   1.731762e+00   0.90909   1.70917   0.21103   1.99952   0.54914  -0.09531
  66  1.533587e+00    2.098129e+00     7.3302   6.027685e-01   0.89552   0.42761   0.74105   1.99200  -0.50622  -0.11035
  67  5.656642e+00    3.846241e-01     7.2761   1.645576e+00   0.88235   1.73283  -0.95549   1.98460   0.49809  -0.12517
  68  1.691028e+00    3.553633e+00     7.2232   5.494966e-01   0.86957   0.52534   1.26797   1.97730  -0.59875  -0.13976
  69  5.388474e+00    2.504991e+00     7.1714   1.634907e+00   0.85714   1.68426   0.91829   1.97010   0.49159  -0.15415
  70  1.459075e+00    1.352324e+00     7.1207   5.634558e-01   0.84507   0.37780   0.30182   1.96301  -0.57367  -0.16834
  71  5.521364e+00    2.202692e+00     7.0711   1.561302e+00   0.83333   1.70862   0.78968   1.95602   0.44552  -0.18233
  72  1.651334e+00    2.520028e+00     7.0225   5.154414e-01   0.82192   0.50158   0.92427   1.94912  -0.66273  -0.19611
  73  5.227432e+00    8.931585e-01     6.9749   1.552123e+00   0.81081   1.65392  -0.11299   1.94232   0.43962  -0.20972
  74  1.430856e+00    2.859413e+00     6.9282   5.327609e-01   0.80000   0.35827   1.05062   1.93560  -0.62968  -0.22314
  75  5.356644e+00    2.173514e+00     6.8825   1.481343e+00   0.78947   1.67834   0.77635   1.92898   0.39295  -0.23639
  76  1.571818e+00    2.363068e-01     6.8376   4.894062e-01   0.77922   0.45223  -1.44262   1.92244  -0.71456  -0.24946
  77  5.123152e+00    3.157357e+00     6.7937   1.473246e+00   0.76923   1.63377   1.14974   1.91600   0.38747  -0.26237
  78  1.365384e+00    2.620168e+00     6.7505   5.008921e-01   0.75949   0.31144   0.96324   1.90962  -0.69136  -0.27511
  79  5.245242e+00    1.446518e+00     6.7082   1.413475e+00   0.75000   1.65732   0.36916   1.90333   0.34605  -0.28768
  80  1.542739e+00    1.362809e+00     6.6667   4.619376e-01   0.74074   0.43356   0.30955   1.89712  -0.77233  -0.30011
  81  4.982148e+00    2.512052e-01     6.6259   1.405896e+00   0.73171   1.60586  -1.38149   1.89099   0.34067  -0.31237
  82  1.338293e+00    3.322483e+00     6.5859   4.765506e-01   0.72289   0.29139   1.20071   1.88493  -0.74118  -0.32450
  83  5.108305e+00    1.844084e+00     6.5465   1.347545e+00   0.71429   1.63087   0.61198   1.87893   0.29828  -0.33647
  84  1.479800e+00    7.197084e-01     6.5079   4.405566e-01   0.70588   0.39191  -0.32891   1.87302  -0.81972  -0.34831
  85  4.887862e+00    3.077010e+00     6.4700   1.341247e+00   0.69767   1.58675   1.12396   1.86718   0.29360  -0.36001
  86  1.281053e+00    5.837367e-01     6.4327   4.510863e-01   0.68966   0.24768  -0.53831   1.86139  -0.79610  -0.37156
  87  5.013718e+00    1.954133e+00     6.3960   1.290839e+00   0.68182   1.61218   0.66995   1.85567   0.25529  -0.38299
  88  1.457106e+00    1.491623e+00     6.3600   4.181673e-01   0.67416   0.37645   0.39986   1.85003  -0.87187  -0.39429
  89  4.764049e+00    2.004711e+00     6.3246   1.285154e+00   0.66667   1.56110   0.69550   1.84445   0.25088  -0.40546
  90  1.266799e+00    1.744906e+00     6.2897   4.311095e-01   0.65934   0.23649   0.55670   1.83891  -0.84139  -0.41652
  91  4.886138e+00    1.361354e+00     6.2554   1.235768e+00   0.65217   1.58640   0.30848   1.83345   0.21169  -0.42745
  92  1.393705e+00    2.216067e+00     6.2217   4.007519e-01   0.64516   0.33197   0.79573   1.82804  -0.91441  -0.43826
  93  4.691036e+00    1.533815e+00     6.1885   1.230751e+00   0.63830   1.54565   0.42776   1.82269   0.20762  -0.44895
  94  1.217397e+00    1.260297e+00     6.1559   4.098626e-01   0.63158   0.19671   0.23135   1.81741  -0.89193  -0.45953
  95  4.803348e+00    2.497398e+00     6.1237   1.188142e+00   0.62500   1.56931   0.91525   1.81217   0.17239  -0.47000
  96  1.374371e+00    1.216364e+00     6.0921   3.821837e-01   0.61856   0.31800   0.19587   1.80699  -0.96185  -0.48036
  97  4.582452e+00    1.252777e+00     6.0609   1.183288e+00   0.61224   1.52223   0.22536   1.80186   0.16830  -0.49063
  98  1.195302e+00    2.524717e+00     6.0302   3.931658e-01   0.60606   0.17840   0.92613   1.79678  -0.93352  -0.50078
  99  4.701352e+00    1.111922e+00     6.0000   1.141465e+00   0.60000   1.54785   0.10609   1.79176   0.13231  -0.51083

